Scalable multi-class sampling via filtered sliced optimal transport

We propose a multi-class point optimization formulation based on continuous Wasserstein barycenters. Our formulation is designed to handle hundreds to thousands of optimization objectives and comes with a practical optimization scheme. We demonstrate the effectiveness of our framework on various sampling applications like stippling, object placement, and Monte-Carlo integration. We a derive multi-class error bound for perceptual rendering error which can be minimized using our optimization. We provide source code at https://github.com/iribis/filtered-sliced-optimal-transport.

==> figures/stipling/groix_cmyk_20000points.dat <==
0.53644516041 0.93975043895
0.70261319108 0.76085262586
0.72018443184 0.8836026364
0.94241006023 0.25075281058
0.97889895367 0.98256594168
0.93155469841 0.91839761595
0.430082668 0.96765133706
0.69541352139 0.93981206997
0.68662457426 0.55153427412
0.026130169286 0.80636976537
0.7180559317 0.99470414428
0.50048569868 0.86687373362
0.66996407931 0.90911004132
0.61924070292 0.81137851976
0.78706123112 0.84224880611
0.2722720086 0.7148183057
0.58504590476 0.81626625265
0.43708537503 0.78125360571
0.8964897676 0.9611430659
0.97818682768 0.28421675561
0.97631264058 0.86072999724
0.60351441227 0.5635632292
0.88247011593 0.92297449249
0.99766829615 0.71808834896
0.26378172025 0.33715861695
0.99274486414 0.74095408097
0.93718048117 0.78761367245
0.79264693289 0.8484583338
0.96872410564 0.81302558051
0.90836397914 0.72049908692
0.69785883778 0.42994030802
0.27624750857 0.75902813031
0.51278288841 0.26834795815
0.71677980825 0.90664957936
0.49694771016 0.98864534323
0.64725440463 0.87411944594
0.49420705957 0.47978575916
0.4130410366 0.38068412249
0.053231670024 0.79641817039
0.62856535449 0.36812635869
0.83081751829 0.68710141218
0.67649421123 0.96815771931
0.34422840795 0.83997651421
0.046748328574 0.84867001436
0.28737479719 0.93770895554
0.48231428895 0.94052702443
0.98623900562 0.7586888445
0.2082000889 0.8904062924
0.45314701027 0.48397275542
0.83903171818 0.64983271288
0.47208524223 0.88658792779
0.64652211772 0.59449854609
0.96352163173 0.97938371442
0.39253708923 0.91580694895
0.67923401387 0.98110964833
0.70945116776 0.96045737138
0.54465233649 0.63248014233
0.026501618552 0.54977229933
0.72899039114 0.99177100194
0.15897437523 0.90250149213
0.5307781124 0.72019595
0.70783134426 0.51546788623
0.89524156804 0.72083809987
0.3789989901 0.96649218182
0.90494729249 0.95474218009
0.66655907234 0.91902737825
0.89224619385 0.88874845298
0.58274218207 0.90399609028
0.38582962132 0.28241314857
0.93162418029 0.82853421731
0.93767547021 0.86267836698
0.90581335951 0.77663426006
0.022302882474 0.99177626229
0.21147064316 0.83532148187
0.50929696299 0.95944436932
0.88065966763 0.65834339825
0.74404342699 0.84602169346
0.73236186642 0.96887467877
0.50048315993 0.33127281349
0.41813746187 0.69723525997
0.86837588664 0.70928448424
0.82124254632 0.70448319285
0.57129930385 0.85253778877
0.45629616373 0.83300607904
0.92360950443 0.47465400459
0.13262395553 0.99474433407
0.90756313298 0.68978167456
0.66203816147 0.96328528677
0.81772445507 0.56376065173
0.54611927035 0.40250482772
0.90505272581 0.8920250493
0.87868353088 0.82257676783
0.66654966742 0.61832212837
0.9387762951 0.92925282304
0.80412785771 0.72451793915
0.40454425987 0.82900412918
0.58011322469 0.66236426243
0.82996491073 0.80546367616
0.07787454246 0.91354915045
0.37611946507 0.8845544329
0.86919566837 0.93096721396
0.60599750305 0.75504751426
0.91519154789 0.66526422363
0.63311827471 0.9973317576
0.63408547117 0.77049591
0.2901534493 0.94565144156
0.83819911496 0.60611953148
0.35319579585 0.31577012584
0.51538296091 0.90917277825
0.93651272217 0.99398959676
0.91670854543 0.26841833959
0.30026803933 0.66504317643
0.82631095988 0.78679785164
0.94917343952 0.93587492216
0.035393288852 0.99611919502
0.83046375575 0.84330272462
0.63772727817 0.97659628743
0.19216642109 0.88620503847
0.21204106866 0.98247910674
0.4419968975 0.98884766577
0.71364699947 0.79333878009
0.87009270197 0.75283399376
0.68793449328 0.85802056111
0.36017377767 0.9295104454
0.9960662617 0.5248026117
0.35765752121 0.43473974789
0.8806853883 0.72995671548
0.96620196804 0.96949375228
0.88960253638 0.70668394712
0.27529956625 0.54198768501
0.75626765958 0.77461059993
0.86405508938 0.31259554887
0.25944458158 0.90812814677
0.73248128319 0.83684284605
0.32341609273 0.95650811052
0.67859420109 0.67007444786
0.6420164589 0.95424976455
0.70858320388 0.65957296276
0.70470493101 0.94724695864
0.24041155688 0.81937958979
0.85983957392 0.68282607642
0.90275063397 0.63347220745
0.50987146712 0.87373273405
0.98474043564 0.91953780838
0.33864760755 0.92403130557
0.92719203262 0.49418947249
0.29107802967 0.85918305547
0.24742473728 0.79151326169
0.70995568511 0.74738135288
0.32934571787 0.29173037544
0.79984534104 0.86871836184
0.86880821335 0.89446951034
0.17390039029 0.93216502933
0.34205303938 0.2937445546
0.60442217797 0.95437689654
0.50691338274 0.7913049545
0.88371858983 0.93691022753
0.96102207022 0.92359368168
0.28947088538 0.80227674548
0.89133870208 0.8812931889
0.23500514615 0.3904437227
0.60113957442 0.99773335556
0.96443550723 0.82872181763
0.93983347641 0.62972017378
0.89913430379 0.668888412
0.95306747651 0.82300053484
0.6906735696 0.873242173
0.011352873411 0.69536935671
0.37290311461 0.86297174626
0.5271867551 0.79785124957
0.93069381781 0.27450013508
0.49432102752 0.76132935054
0.51766960262 0.65543609371
0.91592605603 0.83228310724
0.054445421778 0.8339681059
0.75288674679 0.84188133722
0.97150108785 0.87411023271
0.10391260142 0.88014162424
0.15573454038 0.92513780796
0.16340708291 0.9434444306
0.61089864976 0.72433464106
0.37017558566 0.9456867053
0.40945101027 0.64721045129
0.43132637395 0.83223277902
0.57781026535 0.79594561904
0.91867397234 0.8404109151
0.86864609063 0.53158272937
0.50912053822 0.60589143086
0.9953206606 0.93026160409
0.14115983127 0.93647348532
0.85183065637 0.85797727752
0.98759766028 0.73291212904
0.77805239696 0.87497295384
0.40248135336 0.8912601801
0.47236069143 0.99672734677
0.87286079752 0.90629705154
0.79246076318 0.80884914615
0.38302356923 0.69673359353
0.45795392514 0.98524237729
0.75099985258 0.90944878854
0.93107606731 0.69110286599
0.55671826734 0.26086789266
0.57616985287 0.90578424821
0.29546883014 0.44423266048
0.1350080143 0.9616315038
0.86731386975 0.84151795981
0.11678135832 0.75093860799
0.52698528248 0.99727652832
0.63658998771 0.90991723202
0.26798975361 0.8295849942
0.65229872722 0.98053051736
0.41484496519 0.71689586415
0.41120783261 0.7902399583
0.99726913896 0.94307046416
0.99107985063 0.24694484307
0.74391040444 0.48009127602
0.033419889213 0.89604642508
0.057754832102 0.39283421687
0.64807559986 0.65530956638
0.60997342998 0.98235054697
0.90333391245 0.8278816792
0.38417888662 0.95187925669
0.13373608276 0.91742581812
0.28890272471 0.9865266369
0.037539114412 0.91792950954
0.48487145056 0.70081118406
0.42400421652 0.71280934102
0.6356495797 0.93459418597
0.50099191226 0.63245238503
0.87865788993 0.84006553988
0.43605790524 0.87621540728
0.26055129143 0.97710614691
0.57914723068 0.61886477876
0.23575961559 0.91867863637
0.96110014898 0.8969996869
0.56142259853 0.83721616351
0.86835178432 0.85908625019
0.45426671819 0.89406843611
0.70830184061 0.98656601279
0.30175976153 0.81682935868
0.95548574331 0.8016530005
0.65265407512 0.69215658594
0.92497169319 0.97185236496
0.69005688805 0.97776766661
0.4498409062 0.90415490483
0.27758945337 0.8901401078
0.55852519308 0.912825855
0.97439672863 0.69657539502
0.38107992755 0.83884828694
0.88007979223 0.78587778065
0.23791555787 0.75890377334
0.24381105165 0.84415971749
0.70259271712 0.91813564805
0.79247642665 0.74863793089
0.57260026887 0.94397614378
0.98863521131 0.95412983072
0.68619349766 0.93533679327
0.66395302882 0.76368583411
0.32909896088 0.384722389
0.70259645765 0.62468861123
0.45270587776 0.57674035541
0.453833438 0.93678017122
0.0025396378547 0.93264029094
0.54611326964 0.97994567904
0.91624817689 0.81087166769
0.77185712708 0.78795864378
0.58913478867 0.99078109575
0.5725068631 0.63735244807
0.775102052 0.76893917868
0.58775893844 0.49722684603
0.68385231855 0.95235162458
0.81898195284 0.67929305716
0.45661844592 0.67717102354
0.85438118636 0.89825194895
0.5824324124 0.77738950265
0.54566961104 0.3259872899
0.3012478964 0.85368628038
0.68335826934 0.45628991692
0.39176589382 0.89675765492
0.95085528334 0.7904889927
0.77692980883 0.81029967569
0.73982174012 0.61178493803
0.57027397938 0.88369876598
0.6676726465 0.93741057325
0.19059141373 0.92326700342
0.20900384405 0.99375236777
0.9118163212 0.64755804678
0.64082317958 0.80848999532
0.7227433003 0.60746998734
0.86594478369 0.8713846436
0.69430313167 0.72717866517
0.62597413311 0.94060347258
0.37864114414 0.97313922885
0.57932180924 0.84202013905
0.35626269698 0.90828795937
0.54147082726 0.97460615051
0.68055297232 0.26214801239
0.57230990239 0.68877032225
0.95755246485 0.87626171102
0.3918636646 0.98623578335
0.70174894014 0.64829434265
0.84908457018 0.80152368798
0.37885453157 0.94148525225
0.82510121492 0.79767975993
0.4024401719 0.51702241095
0.26102088585 0.88268224293
0.92564260865 0.25369696479
0.15988437764 0.97969601953
0.59291353493 0.95283746079
0.41232074119 0.8468751831
0.55768467304 0.87025559441
0.79643601872 0.6608274937
0.4892023581 0.61961794151
0.26650805651 0.37484867244
0.264486158 0.79023130598
0.89523976309 0.93990064377
0.85432573207 0.86692959735
0.88672179987 0.96328590102
0.93453560355 0.61433680323
0.14458488437 0.85828551278
0.44634954546 0.76970536136
0.75541491923 0.68339417518
0.70912836409 0.82338550568
0.95813199559 0.93491276714
0.6706853101 0.99348852154
0.50681078826 0.97312773675
0.41471812719 0.98228464532
0.871999579 0.98638976123
0.69850957743 0.93443767393
0.58109695452 0.64047890646
0.64290925797 0.63357902128
0.047399166427 0.86580515396
0.36208382231 0.74521123785
0.40326999396 0.6774966403
0.59597939821 0.85244692047
0.5567612993 0.66403536878
0.99546278485 0.71184375375
0.92301008233 0.81819182746
0.60461476116 0.69952768062
0.9943437591 0.97196089697
0.32664175668 0.46017530809
0.80209852292 0.69223660102
0.8307904986 0.88758650273
0.20197980344 0.95671331108
0.71799231012 0.7552513255
0.25287271493 0.80155537236
0.63782394411 0.4832279656
0.67002273887 0.64823350235
0.70158641576 0.98316810613
0.53863813319 0.81640982088
0.72412417811 0.85327391414
0.57904956036 0.88659913461
0.91409717983 0.80146749071
0.93346458977 0.86835663775
0.60533576926 0.83761102634
0.71310704009 0.85894527911
0.84551746289 0.70776736546
0.076765948666 0.89118601162
0.69361772604 0.82649470101
0.14150775843 0.9072706296
0.94949717789 0.8885470726
0.63538866262 0.83542531622
0.7642665031 0.60123680151
0.49511655837 0.71699042863
0.15358779777 0.80457695608
0.43465857989 0.95217478032
0.9359445371 0.85273483865
0.97075673665 0.27150936856
0.45332787684 0.6306254175
0.30872320868 0.35264984305
0.93085127835 0.78648561718
0.837085146 0.80299069059
0.92860965977 0.77158458002
0.70278141119 0.89717454253
0.24720655272 0.86704951326
0.090611980602 0.9932438296
0.63576532871 0.73474427996
0.40173066718 0.846728332
0.56063220573 0.76597826207
0.65181057144 0.7926740912
0.52879120725 0.90517756129
0.7032349606 0.85601201953
0.38640108995 0.80794079615
0.93806643528 0.87615525855
0.94006525247 0.84795676041
0.44180203258 0.97171669964
0.40053639003 0.80707287366
0.51001690925 0.80987526497
0.88112962475 0.90920571258
0.39099309633 0.93093320226
0.6406133887 0.86898351026
0.18839098111 0.29204928223
0.00056766199875 0.90763040423
0.92456168356 0.99555801792
0.53378056091 0.50610640905
0.74879667519 0.63642751374
0.96509252974 0.84847115493
0.88026194823 0.44958370212
0.90425467022 0.73012339695
0.90878101952 0.8872362458
0.66218527153 0.70089572594
0.015115691838 0.75608682595
0.94010316988 0.8935775467
0.73582723412 0.60279104183
0.94108812062 0.90874224827
0.14346489278 0.92173332148
0.54538240211 0.61548781323
0.38767773147 0.78444719875
0.98695525867 0.69865727706
0.43140375714 0.68629459538
0.60224634361 0.97237976027
0.13299495491 0.94298157223
0.71747207127 0.63532383765
0.81716039047 0.71300050488
0.48073486727 0.90054908795
0.8203563933 0.64619048968
0.44898691982 0.29162215548
0.30586103115 0.90668481078
0.86769521746 0.55571360604
0.97367638255 0.7638800966
0.95137073587 0.44454342023
0.97583200762 0.96861968371
0.92204047625 0.510011368
0.058501917413 0.99355255885
0.2558771804 0.59613181909
0.28149965208 0.9801327414
0.68003607091 0.71541960136
0.93599485743 0.68149479765
0.11576576862 0.99641162459
0.62089195561 0.6907925411
0.51870667755 0.32526627549
0.18204672 0.95238006955
0.96783950059 0.75896370899
0.60526722267 0.66251493469
0.82076178826 0.81714134578
0.32066435717 0.87250540112
0.98647294681 0.90706589524
0.008570589322 0.50375739263
0.69039455696 0.99699732707
0.24536162153 0.985468033
0.090795996908 0.7151555744
0.89556714094 0.5942626512
0.24111401728 0.96420746195
0.37679177133 0.71617872176
0.32728522951 0.99692088586
0.28582322065 0.83145144775
0.75170232901 0.99714824229
0.88349186034 0.94364525814
0.9746211257 0.68820710501
0.22893897861 0.79688961632
0.8014897033 0.78985946914
0.88745530489 0.81739787047
0.5933626534 0.66574004485
0.543900969 0.70873231305
0.75692272594 0.25522528407
0.80657355768 0.59231013348
0.58192542826 0.94488517035
0.58978021123 0.98039535534
0.74948009562 0.77575081545
0.51106851209 0.9315690843
0.59864070496 0.97876926727
0.95113847568 0.86194210112
0.64687483667 0.95047463665
0.97277692126 0.9129691111
0.0193447606 0.83518548807
0.53457399553 0.91547964038
0.59662012529 0.94598640126
0.47666282196 0.83036784604
0.7212845616 0.65960351496
0.6334458241 0.35034095276
0.38220090749 0.74194228596
0.74237380979 0.88944362502
0.5441488426 0.94612602104
0.19234944563 0.90113516939
0.39269660071 0.95350007606
0.86483848765 0.99243841054
0.631408201 0.82611178172
0.53170170427 0.98893325774
0.81858274832 0.69060982428
0.097346684207 0.80408691972
0.6242085369 0.40507577649
0.81128640528 0.71944105373
0.60436278127 0.87927971539
0.97222362201 0.92959736466
0.73111209316 0.85793827117
0.99720227042 0.7797807834
0.51358757953 0.89333890498
0.65327415282 0.93319655704
0.25088261634 0.95958908343
0.38295099704 0.88844631492
0.39022269259 0.94102288189
0.24321204891 0.73313299725
0.41526272501 0.97175075145
0.57146933057 0.56933596876
0.77559789654 0.71017173517
0.64552344174 0.44676661055
0.62634013059 0.68255476185
0.62546752749 0.84746225385
0.64096679728 0.79316690565
0.61908185257 0.88558617313
0.58908156565 0.89908047397
0.21861711399 0.98853181834
0.72560204044 0.79134744053
0.25218325907 0.91511035624
0.14026740464 0.29763368357
0.37176483674 0.92127097806
0.74448767256 0.7915621005
0.57486087717 0.83529434979
0.94743657145 0.62038419499
0.67463814493 0.60468834734
0.56850989328 0.82780162195
0.36366195002 0.96000512522
0.87262279922 0.99696674508
0.98969267729 0.67898326827
0.83502835706 0.86411183935
0.93817446301 0.81303159458
0.84417368407 0.75688566092
0.759616259 0.72893868082
0.93123049563 0.54743377428
0.091554960649 0.94305273396
0.6099002816 0.78145603778
0.07479433265 0.81823100233
0.89824190223 0.78258228993
0.9229630273 0.9354799467
0.11431376451 0.85396482816
0.46318745759 0.71316935926
0.091606350663 0.9026250221
0.79847407938 0.67479695194
0.66171766781 0.59470092495
0.96941739105 0.78732780214
0.66219295926 0.8515275918
0.93747356394 0.739454023
0.94638864325 0.8634001101
0.421257622 0.75855285749
0.42756432078 0.89496862706
0.57425109571 0.60604685731
0.53955227118 0.88353556821
0.76366129622 0.44419693142
0.92641409852 0.89824023811
0.31139959318 0.37181256072
0.85620258171 0.87357796815
0.89357840829 0.79011650198
0.39644321433 0.45997054068
0.84405699235 0.89881672192
0.47360121778 0.84504432137
0.71760031006 0.86769945995
0.92231538332 0.72078713139
0.6261514428 0.93055621265
0.86912929669 0.92241639096
0.54949201574 0.53700318368
0.40912335736 0.92883503629
0.37006765357 0.93645670833
0.10924341143 0.51259472845
0.22554140162 0.93375399839
0.63258122498 0.43657432054
0.61977480252 0.51980833893
0.78155606999 0.75293645656
0.53023200207 0.36520121112
0.91909172324 0.57182874638
0.71548330219 0.68083518939
0.95394349423 0.61027940127
0.067563729395 0.89953867314
0.9764006028 0.93998716748
0.15388471386 0.96786942736
0.95893043447 0.78270222247
0.23065801916 0.97702758367
0.46285506102 0.52902700042
0.91446156152 0.79128560532
0.88568371347 0.72218221877
0.58742281973 0.93793716767
0.69168667981 0.9599731559
0.93369979246 0.44528096418
0.47925879264 0.57868995169
0.61378524016 0.84364504096
0.92524059861 0.87279884951
0.69021426703 0.7085895988
0.58469371321 0.75376599731
0.91715968811 0.71584743265
0.98192859399 0.55353766391
0.6492858925 0.82588871304
0.51031242158 0.67394411638
0.39757575846 0.33030094383
0.62064154386 0.89259060829
0.9426777724 0.72227234825
0.58537891224 0.87179200601
0.48682330793 0.96775541217
0.99762508808 0.94860255181
0.21465847192 0.93589539294
0.39107592873 0.99721821963
0.85641333352 0.63924412124
0.69482852181 0.88530398212
0.37043238841 0.92798181038
0.84337745275 0.61910401036
0.89960219821 0.56470420762
0.66629354707 0.8093752884
0.87293219401 0.96710519773
0.2170631766 0.57167347854
0.56376427848 0.74119176569
0.65686008015 0.96922792115
0.99709751118 0.42300665716
0.24502368981 0.60976190884
0.85994549468 0.57158933685
0.75021528769 0.84911590645
0.92764652215 0.62537052589
0.12149371903 0.69681651852
0.55676128799 0.90110962496
0.55211627847 0.64923113288
0.091709031203 0.57526531577
0.88353065236 0.54306019053
0.44284361814 0.90702786915
0.20828986299 0.85029634046
0.096647000025 0.84075225933
0.59782849 0.45632815884
0.92151540548 0.59649096103
0.78363406797 0.65572095479
0.56640951444 0.79488088674
0.88804012172 0.85717065315
0.56240868413 0.71589704505
0.76259543887 0.89341402159
0.48561225628 0.95727842368
0.87764494689 0.60495367452
0.91089220564 0.46042350772
0.50802733839 0.98397596615
0.95639516725 0.98579860628
0.70052530054 0.95411723136
0.98355741169 0.95316184588
0.67271762831 0.78418703012
0.81138681889 0.54841722369
0.38838645232 0.85159807222
0.82876286445 0.62446373242
0.79274848479 0.70287724193
0.52305162582 0.91169281135
0.66578797545 0.86652511121
0.22091230858 0.85978567613
0.62756137187 0.80710491644
0.966233433 0.86064641188
0.70458396645 0.78814129657
0.80726209034 0.34239957009
0.22838743259 0.23656256433
0.41155587436 0.80632538246
0.34318898373 0.61334493242
0.57891036575 0.87144719091
0.62998199948 0.54245751686
0.96302005675 0.88907408195
0.94256124302 0.65729649083
0.47513315805 0.94424877087
0.67449407668 0.93411615761
0.23276867297 0.57832861442
0.035921876005 0.73426878786
0.38128678461 0.90025694657
0.46688029977 0.93646145931
0.93854077777 0.5912312401
0.95494108845 0.58648443353
0.101524715 0.94984292814
0.74433648741 0.76088778542
0.54874365387 0.81660967947
0.49571988015 0.9639831712
0.43944759479 0.93016455143
0.8055209122 0.7113460396
0.37212461601 0.82417507067
0.52210359806 0.88027080774
0.72745448472 0.86590479133
0.96139642743 0.75718851121
0.68506214174 0.84003454056
0.9485903383 0.59556153242
0.435650796 0.52093866463
0.86066488933 0.60087190202
0.30926109319 0.89754877147
0.92868956154 0.64232506062
0.67287673086 0.95261903858
0.51027548593 0.8815420491
0.96596213147 0.96412092767
0.95450368654 0.72279066865
0.74424504999 0.59459685983
0.085742009796 0.87257846449
0.28391870203 0.72396885028
0.91843345278 0.60875052761
0.50184128234 0.96524875485
0.3811485202 0.79342998232
0.35417131639 0.68294976179
0.55546131769 0.77311011044
0.5312845643 0.5524797818
0.60564773166 0.97934219112
0.77637009723 0.54946557584
0.55674890811 0.92388502266
0.69340006271 0.48896240934
0.17434651753 0.59913207276
0.88259687641 0.89256356079
0.68086516731 0.83189454721
0.38185121795 0.67962113517
0.92913714192 0.4090221428
0.8218389057 0.99224984784
0.41001477036 0.90969829308
0.45455042229 0.55447437541
0.59325251272 0.77967126027
0.78496604066 0.49376747301
0.99485536637 0.88530114698
0.99286060076 0.91044695559
0.6814039796 0.57030955095
0.63452085267 0.86381014435
0.1799627857 0.613022861
0.82937451271 0.64385739888
0.67006785387 0.88385448595
0.40512850297 0.53038372474
0.39863544711 0.87914005736
0.73144629092 0.84355063129
0.53862704222 0.47935486994
0.72953813578 0.58104529435
0.29443861609 0.83273538331
0.98179703978 0.99796777286
0.57284700833 0.78921593032
0.56070524025 0.55337715253
0.47222150943 0.6980448132
0.4643570994 0.84052390472
0.98327463078 0.92666504371
0.76183170656 0.71412440853
0.82911827002 0.6782960377
0.83662889737 0.95695969981
0.95309474711 0.67424070818
0.87787803489 0.56648974293
0.61725789055 0.75475198924
0.099944080836 0.96520565222
0.67776176281 0.84833578368
0.82494768145 0.77845163323
0.90001206073 0.70976378184
0.03367200235 0.93646304716
0.97215509555 0.61383138691
0.03309268703 0.78682349636
0.89734213043 0.82655595519
0.90205882806 0.88177810577
0.72260185592 0.74821866062
0.83073814269 0.74595334276
0.83439887321 0.73871191503
0.2444185402 0.99721158465
0.57695278638 0.27448749244
0.92055698578 0.67667764541
0.25568230357 0.89654303682
0.44060092926 0.897085484
0.9515173861 0.26395589327
0.56595513372 0.98314973603
0.94355772134 0.97526691742
0.29361295685 0.99805217369
0.19801302554 0.94201513693
0.15403733564 0.89418940157
0.36503970921 0.50622704103
0.48577152835 0.87228368918
0.55463974755 0.72454669202
0.85361795853 0.91617873715
0.83011593145 0.38926711399
0.62446360408 0.96678147356
0.42231169985 0.95526979116
0.97264272502 0.98506939432
0.22750578331 0.89305030623
0.89636518709 0.80269301761
0.44406425642 0.94524527751
0.88513619045 0.6351893932
0.74699261402 0.57913148205
0.98204870335 0.8359025086
0.56726675942 0.84636576557
0.55625509011 0.8006450528
0.97245398824 0.30030353113
0.47818883618 0.96287452656
0.8087074348 0.47805257557
0.78347011702 0.85549047836
0.85924994134 0.81268130106
0.74267174893 0.87908499933
0.55224611056 0.89686632422
0.98192558903 0.91043300225
0.70422102923 0.63792691026
0.79949117108 0.87661244179
0.32255350065 0.28011826893
0.41500341022 0.8193641754
0.50549578846 0.56575403935
0.59294792811 0.58483610868
0.74152909518 0.8054808918
0.50528773217 0.35926179353
0.90242846787 0.91094713178
0.63080641426 0.92289010047
0.39869238936 0.86007340648
0.64709385688 0.84215179994
0.52737772677 0.86155713741
0.50443500882 0.72288756205
0.50162834084 0.90113076451
0.64431417833 0.92139174764
0.064763182931 0.80271713626
0.95263346965 0.90145354691
0.54838456546 0.73457875225
0.49940282129 0.95376164186
0.89796137922 0.87201775059
0.57875580104 0.72455982791
0.60098994424 0.93959822507
0.64221556385 0.97095247321
0.4901159292 0.84790561875
0.18483424544 0.36798123974
0.90747458831 0.25953709444
0.02154034966 0.94358947493
0.63939531435 0.91915804185
0.71454044592 0.83288904327
0.97109049355 0.35292103198
0.07301235544 0.87274857046
0.70750982137 0.77880872933
0.22993952907 0.88262731623
0.36134569177 0.53865523431
0.81524361261 0.7829273283
0.6402310189 0.88439836989
0.48216805744 0.55757323258
0.301841686 0.82537807155
0.63172950363 0.85436508248
0.27438189191 0.94338090866
0.92072687848 0.96052104355
0.7668941391 0.56472285009
0.9421958597 0.88132959493
0.18224076164 0.81530951315
0.9705053912 0.7460078717
0.89514611491 0.96999525953
0.7164246436 0.49771460853
0.59788216334 0.59719766972
0.85511886727 0.946235521
0.75763965036 0.76523479814
0.040920689655 0.7508935986
0.78520047771 0.68279842539
0.98913684615 0.75197564506
0.38816774642 0.83911089545
0.42510174319 0.91263385441
0.79830152077 0.95778825214
0.88281588597 0.55561827142
0.00070295452071 0.85300665481
0.52878803309 0.93859407475
0.27555139372 0.57376294549
0.97856035263 0.72042958244
0.56776883257 0.95176363188
0.35898137207 0.88165930023
0.47592350704 0.39402418408
0.21237393102 0.54239593691
0.96540435187 0.68979631862
0.83636864099 0.47584047336
0.4867205974 0.53247566312
0.48576663879 0.67622664856
0.90608600951 0.65733900282
0.78546211483 0.79294672753
0.93540078186 0.43174386093
0.94914844989 0.95308985912
0.67014268835 0.84315637002
0.67377201752 0.97686923006
0.99256293449 0.94919439171
0.27353345565 0.30738776784
0.92968954617 0.57355063741
0.39955393143 0.9683695793
0.29547500643 0.90272224635
0.8626591259 0.92551831458
0.75506724732 0.75770551339
0.15473674453 0.30276867693
0.17764090012 0.82510145137
0.18879185141 0.97212751376
0.95493132765 0.2726935433
0.6875161394 0.60671973257
0.62129992922 0.8396625027
0.95332540713 0.98129040014
0.79550779989 0.61352975279
0.92934781815 0.95198726023
0.13010535863 0.64226493559
0.51968051007 0.7862220063
0.91138003219 0.76919073604
0.5180283712 0.40274675476
0.83700200509 0.66744495116
0.81414265498 0.52195412623
0.68648129918 0.90370291589
0.23799649079 0.89630459612
0.28635471867 0.36252137905
0.30556279123 0.83354485908
0.6487818265 0.53923612911
0.98713985405 0.53582453538
0.001521051041 0.88963213151
0.78678805419 0.74332973857
0.53809068614 0.79800245941
0.7233347988 0.56561763935
0.94319872027 0.51644072643
0.32503850724 0.30482972025
0.66075211083 0.97435842409
0.96941888488 0.83806431281
0.94444107895 0.85730210288
0.54578894368 0.99739580617
0.67528969454 0.74410878806
0.97202267698 0.8537599264
0.84535160657 0.72372293382
0.40551840559 0.94214172277
0.14440771953 0.87992957427
0.14412937655 0.32380690529
0.64149488729 0.9411684261
0.43106812757 0.34326336057
0.84024157259 0.6418422396
0.42488142532 0.66739932955
0.94055102664 0.34973621506
0.25792493849 0.67606460267
0.17872141582 0.9460510278
0.52523286462 0.68072345074
0.73694416014 0.78474684077
0.88160209514 0.77370963726
0.48397580434 0.29904903474
0.85944053624 0.91980172935
0.36484886092 0.6903193705
0.23555059181 0.35511868914
0.56854726435 0.89336232762
0.30548792307 0.33606027954
0.22714117862 0.27890117102
0.49156324877 0.89621432736
0.73041415789 0.75765690217
0.40224886865 0.76874568955
0.95983831424 0.82474865432
0.2133723926 0.9514585673
0.25300857866 0.31927088891
0.63561197186 0.7485739449
0.70938186579 0.71989230371
0.20271793874 0.92237286478
0.9815836918 0.77927470084
0.99739765267 0.59317098822
0.67723432621 0.80788948344
0.53246969414 0.58352415167
0.36145491698 0.84936485409
0.70618144725 0.99634594294
0.92802777018 0.81093287439
0.41497922229 0.77746621104
0.44660405563 0.82072178519
0.19526928158 0.5792939483
0.7605184378 0.79966204829
0.65106069464 0.88303552878
0.15120126383 0.77061567066
0.20429764973 0.61303663623
0.13808723863 0.84559257359
0.46036707058 0.69489849681
0.52176074942 0.89785551291
0.79470255366 0.57557570012
0.64588234825 0.74063605674
0.60857045398 0.9509683944
0.72438165208 0.72977030935
0.44040303287 0.64311010556
0.69532406017 0.94597942046
0.74874726543 0.81485397599
0.59719723442 0.90070677693
0.26625106014 0.29135893946
0.79347320678 0.51079591559
0.68759047055 0.88043008894
0.65628599867 0.99595473762
0.34146661519 0.89000807715
0.52997934377 0.95870658784
0.67905597124 0.40838388353
0.97786686523 0.78688739282
0.10352932946 0.82818398341
0.47240281501 0.59882439094
0.99311412179 0.61643343966
0.43588900963 0.99690189744
0.42569135381 0.81842668874
0.53315929804 0.56809940926
0.84293439056 0.91859162871
0.03695945137 0.94791553452
0.87186034781 0.46930393736
0.5634672281 0.34439061119
0.0049814045435 0.79033210625
0.66397316555 0.72948485088
0.3929543658 0.80991361382
0.59866772831 0.95588908798
0.98953338168 0.91520147654
0.85181994192 0.68274554073
0.2821775593 0.6956577711
0.17488947812 0.97058245735
0.61801546897 0.70318199495
0.65366597664 0.80664044951
0.53339990131 0.77489808872
0.99015285768 0.9951223691
0.40665697655 0.92116435084
0.65217381323 0.82064012407
0.95825278223 0.86493280864
0.65591355474 0.67802870464
0.30516391227 0.93138522465
0.82679800205 0.6648786127
0.35838362859 0.97924535586
0.85654729303 0.66753128506
0.88997344549 0.2400544839
0.36324073009 0.98506951204
0.84979924215 0.82589150003
0.20662217339 0.54996319016
0.26881297792 0.93526987627
0.96436929137 0.90463681328
0.15275189203 0.72514452993
0.37139883005 0.67462015456
0.41425585241 0.8316143832
0.68072837263 0.88606766681
0.17628616839 0.65238930027
0.50039392435 0.7074383603
0.57989408218 0.59077096813
0.9316932596 0.87422430734
0.42795696217 0.8057835445
0.59262829249 0.29331714813
0.88829679048 0.95306350888
0.34975994741 0.71493842937
0.80638655758 0.80903887227
0.45398858371 0.76461824218
0.95163743974 0.83662942636
0.6764154531 0.91804333759
0.81944182073 0.772557689
0.67378769021 0.86556781195
0.84670377668 0.59558214752
0.48289727481 0.84064558091
0.76899333111 0.33364980253
0.39976337421 0.35025116284
0.92025387162 0.8464166443
0.98588359741 0.85548704178
0.81371993884 0.82535868039
0.98076147269 0.81181847062
0.96284083481 0.99330757457
0.91509203986 0.81812038717
0.50204222397 0.93123922188
0.9940466313 0.96007921848
0.88942957567 0.76956988984
0.94997722459 0.714705139
0.68509780762 0.99333824462
0.92591136929 0.88313699061
0.0095514443594 0.92251378052
0.78706610509 0.71682877171
0.061068889678 0.64547395706
0.83653590308 0.87398526073
0.55502616256 0.98790712652
0.8154237734 0.45229792502
0.94596709247 0.7488493812
0.68128497096 0.73909853012
0.76625998953 0.85371219877
0.59796958894 0.6482221295
0.9248953266 0.91783390208
0.27110378929 0.90249302603
0.52151031264 0.76195874987
0.88101203929 0.67535812389
0.91497932691 0.84870807201
0.12074077477 0.89658260935
0.86683080914 0.90271711514
0.08791849641 0.95517176907
0.88867569817 0.68854782241
0.50150887253 0.83612978408
0.74981051634 0.86845798162
0.95403460983 0.96576056344
0.4103210294 0.90053073528
0.47676675575 0.79620277716
0.66207376172 0.9114789906
0.95908624786 0.99030402015
0.90243264238 0.93992140059
0.12032139725 0.83263272217
0.94921932275 0.97689367294
0.94346960653 0.87177479467
0.10590187176 0.98746562464
0.63428473559 0.59485865003
0.38726768933 0.64790547655
0.34741593079 0.90365498697
0.69634484667 0.8622986289
0.59183253596 0.86867509293
0.89360588353 0.51945675178
0.69962217194 0.59791638252
0.7795256636 0.70399479517
0.78210755101 0.82163750688
0.76789274721 0.84320153224
0.3804437527 0.87473965004
0.62136047589 0.92343683168
0.58942090561 0.47990030802
0.50449217374 0.94541530541
0.25848912091 0.86434136829
0.45079574102 0.9288177156
0.3781877101 0.58113048005
0.23792146444 0.7161365551
0.74102507982 0.90202200105
0.91416246141 0.89309629466
0.57039393353 0.31448063193
0.56643892654 0.70443016093
0.55563715497 0.88330833762
0.53534848262 0.69738956135
0.078879168326 0.76573966062
0.57017241109 0.87074444425
0.93980873213 0.7789750664
0.79210935184 0.40386646513
0.94092722033 0.8294049002
0.64817775479 0.89998831346
0.90121464365 0.74392543993
0.90927163851 0.87014393161
0.98025952649 0.90086332023
0.50981683973 0.77743918473
0.90974748376 0.97966734666
0.88735162385 0.67993894473
0.89841940109 0.44796086935
0.33942617044 0.54934448999
0.30048646228 0.97877267027
0.19376149634 0.82196745152
0.15749605153 0.75741898888
0.75990816909 0.69441812066
0.90532293736 0.5984458143
0.15494007801 0.91273542084
0.47900289973 0.95535547356
0.76179585038 0.58819694692
0.4726938844 0.26813917384
0.23001790442 0.5383320375
0.51471989883 0.52056615794
0.87154424974 0.93676620582
0.93125384144 0.89677351968
0.54368554778 0.96574072515
0.89924259996 0.76159469189
0.62680385057 0.50260811925
0.96530994378 0.73481623315
0.99641786976 0.70005504194
0.61301650265 0.96821198835
0.2661197038 0.96963568573
0.0014127663846 0.94013186781
0.58869477933 0.70105100291
0.99803348023 0.92604678786
0.38667828528 0.9756048263
0.71656252446 0.9628263666
0.92320340228 0.94961199689
0.81110003809 0.70016043362
0.72733650369 0.68751820782
0.66977826147 0.75222709232
0.85950972559 0.24947107288
0.60658814795 0.92257162403
0.92505426849 0.4598013042
0.0086807744797 0.84704613435
0.98325295558 0.59084968186
0.20067270347 0.72532875872
0.56910796437 0.75420636053
0.8960512158 0.90156811648
0.89165117002 0.93479140625
0.37518452805 0.52637117988
0.67127716065 0.98676657234
0.77833427604 0.5766127274
0.61454411655 0.92408133079
0.074043007297 0.94545039353
0.47118223362 0.28979362857
0.94286098209 0.99339852548
0.99341750872 0.87663997581
0.1255270488 0.9605369753
0.95270459332 0.50258274986
0.77673379348 0.64779745615
0.27748933112 0.80692016998
0.79668717014 0.52580726955
0.76128453497 0.88197437571
0.70023198351 0.24803328277
0.83456225923 0.88124546269
0.067609400995 0.84765978695
0.26771637064 0.91832549547
0.64093883838 0.90473765388
0.61557584193 0.93438264869
0.37618062295 0.95430733595
0.98841219241 0.30777684139
0.95916267191 0.66908424222
0.97261304505 0.84352150044
0.74395179419 0.64331753616
0.64269474564 0.30484760104
0.87813456017 0.70535818429
0.45986384577 0.87073690057
0.11856143584 0.8669412332
0.59573402985 0.92103538625
0.63260093822 0.66882440693
0.6625529625 0.95717222771
0.60811837303 0.86607985108
0.63186350735 0.76176258492
0.96064158039 0.79254748706
0.95902741596 0.68187293139
0.65940194138 0.89884652541
0.80785429775 0.60230153343
0.55334608626 0.84050585036
0.72314850053 0.82524388464
0.58248143992 0.9800801992
0.95656928918 0.80983900733
0.42686108601 0.92480877125
0.51510715417 0.70942368376
0.31581320506 0.96586315722
0.69929539261 0.90186128325
0.21365322018 0.92011481935
0.28724454251 0.92453346279
0.99166129411 0.85353285327
0.63607589943 0.78464226346
0.70602160029 0.72895139555
0.59577541482 0.72728008657
0.91353689872 0.99134149864
0.87379870896 0.73913801905
0.53678927512 0.85701397984
0.99717053653 0.79785270845
0.28819317605 0.32539634491
0.23503468274 0.9345259243
0.90443115994 0.96278360638
0.65032790696 0.84835997061
0.66854508382 0.96947575959
0.63447411527 0.89098260375
0.33245493931 0.90308675451
0.75181824259 0.66295814765
0.68982389935 0.61913301626
0.67492658678 0.67745212913
0.52121143933 0.30364118483
0.59033393507 0.68137148372
0.59654276213 0.78895242595
0.33903884352 0.95963119455
0.69220938451 0.78056389472
0.85221873905 0.77326781377
0.30214717123 0.91858160186
0.25196767375 0.87787361319
0.9463597302 0.6987436975
0.6219486794 0.94679868967
0.98196587312 0.87693929373
0.71621710192 0.8010322618
0.308194019 0.9597423552
0.41682433752 0.93264367062
0.19435906095 0.9976150659
0.75514616079 0.56783147171
0.81852969893 0.84354108778
0.22371956485 0.55366637976
0.61228285596 0.87210360972
0.72864085615 0.79949927519
0.34392161148 0.64970665313
0.38152013937 0.98720677241
0.13593988409 0.73956325741
0.90387894774 0.57425236682
0.47556051332 0.75256979382
0.14210408251 0.76279683391
0.94928545812 0.81525693737
0.91754080042 0.94661143445
0.90787575597 0.81073047952
0.69365233607 0.81099228784
0.69184607563 0.91758526429
0.9786016407 0.94735824731
0.90028299204 0.86619274005
0.12589457746 0.60714022977
0.49147614966 0.74753742979
0.60445810635 0.91196838242
0.26896235626 0.88541269217
0.63090280149 0.71904872028
0.30654986996 0.99473086191
0.65709181088 0.84301174623
0.70164858483 0.82333120953
0.87816140284 0.95796867431
0.84248487939 0.78308822016
0.40265908189 0.95877727691
0.64669839898 0.86357801985
0.36481301754 0.717081047
0.79924231786 0.75062594887
0.14711440239 0.99643163377
0.49581146529 0.79305787396
0.97166908284 0.775911654
0.69600274495 0.96716286814
0.65021303237 0.60905232923
0.25307261411 0.93022496791
0.40128219802 0.73821095388
0.97550671575 0.76982561409
0.61272633348 0.71417476737
0.73744643084 0.79267353038
0.82263808937 0.72428502686
0.35124595685 0.36367228377
0.42532183901 0.36141912124
0.044517758425 0.36750139273
0.080451298074 0.85114616275
0.10963078502 0.81470846723
0.26679468441 0.84388276974
0.80217241179 0.89978364031
0.58624522758 0.92663382982
0.75406141168 0.79668416721
0.011892616693 0.97298815344
0.83253222147 0.53020317029
0.54962157083 0.89071598976
0.56037584386 0.49482162467
0.89689424045 0.94855819002
0.96326292578 0.72846089209
0.35491098143 0.99492070523
0.988587555 0.88826096415
0.3918524324 0.3686267969
0.45984450804 0.92842512609
0.50208863201 0.80122897176
0.81344040008 0.93664441764
0.73799187152 0.68142186634
0.80862821607 0.66262778085
0.52155747053 0.61541961096
0.58377021254 0.99266348694
0.67477537555 0.77405905479
0.57876503144 0.76439212672
0.55056789187 0.8548919667
0.85973621434 0.79564115383
0.57482923071 0.95635604593
0.11105152408 0.93007147356
0.46316657742 0.99731059423
0.043139480678 0.90348378825
0.91737868644 0.89932659242
0.67926642846 0.79272833125
0.40667157961 0.63390092115
0.61151002005 0.25392995966
0.25986516 0.95368672277
0.97728521909 0.38290358898
0.54027902355 0.26091299559
0.91069189545 0.54705304014
0.83797882059 0.89106560464
0.21834217713 0.78978467243
0.95316907429 0.46244988578
0.58528146548 0.91812750236
0.96603816236 0.98493428157
0.97915539363 0.85229710835
0.84246521591 0.82669414199
0.052374555369 0.92611607317
0.14046245826 0.69086252359
0.72177824642 0.71132290868
0.10665177837 0.90266970036
0.22102210236 0.87391078032
0.52314676732 0.88801743847
0.28532873624 0.89641601922
0.44620464319 0.71630618737
0.59472253887 0.90908781645
0.16021639377 0.85309182794
0.54083013544 0.78302152943
0.33701284952 0.93222247383
0.63733918372 0.6533004004
0.72269296288 0.90174305882
0.71782447429 0.69766220611
0.56068310903 0.96584058676
0.97833215829 0.42879626388
0.96827177562 0.87928932529
0.6928903487 0.8496333444
0.66820504717 0.68579139637
0.53761359271 0.9911734238
0.56093998738 0.99004467878
0.54686039387 0.45961113694
0.2840020709 0.90820107853
0.57044559233 0.67412318424
0.99591856392 0.78640058234
0.49807439529 0.91340133911
0.78287071164 0.80564774343
0.91788714621 0.68484053806
0.2316553463 0.84907600267
0.45112324421 0.94910563125
0.81422720706 0.67298346592
0.26442676705 0.75922934001
0.2893513066 0.2953409991
0.39116798001 0.87145359767
0.59655497365 0.37134611155
0.85465612143 0.58511930945
0.30802475856 0.94157174413
0.35749497357 0.56963688205
0.8148750879 0.8931540256
0.39500069699 0.79442709392
0.69382843107 0.98463462046
0.59598586969 0.87968617105
0.59221358385 0.83738046356
0.55566874949 0.51614419421
0.68897002372 0.83425867348
0.20497784698 0.79579640934
0.46305094974 0.95269686731
0.029279160228 0.84386301616
0.49240532224 0.97450944633
0.67185065181 0.83461192478
0.79180884526 0.68802282246
0.85624951276 0.82186478289
0.91921475084 0.96623551342
0.4852787198 0.72445217459
0.062840700565 0.72862091239
0.42631014207 0.93513602569
0.89218930258 0.73801517701
0.43250639851 0.84537192428
0.92678223649 0.95756109467
0.42359592288 0.84329333183
0.9885173282 0.93987911122
0.84354088685 0.85699656279
0.12851088938 0.30566270074
0.98883671112 0.90084534964
0.55969725547 0.99807404914
0.89497090251 0.5780368311
0.11353170852 0.68061261098
0.57879757198 0.93827801863
0.93102528184 0.51598763233
0.78326570223 0.6086428413
0.8886547462 0.80043188699
0.65895189373 0.29523956162
0.60956150879 0.64177943212
0.99210029947 0.87165600143
0.37377044515 0.80644597824
0.46796430794 0.63470455243
0.70943454238 0.76248176225
0.7776130422 0.83552283412
0.25576957578 0.98715399928
0.38570242374 0.91155745446
0.65558955203 0.83624374173
0.86498717996 0.88005516569
0.90946363229 0.67186593766
0.54764418735 0.87048126291
0.92120853522 0.74401261503
0.21143363392 0.60411141382
0.97025799747 0.24659283138
0.22211690795 0.53554488967
0.23705557602 0.56711038066
0.70061971828 0.81534604647
0.49885936985 0.85962334248
0.62211939695 0.91255714632
0.71411325268 0.77012531083
0.85653657125 0.62462077291
0.017405208086 0.89840309757
0.87253671699 0.82246609939
0.99549896084 0.58051801659
0.67545436687 0.81638968489
0.0015718924364 0.77990238292
0.50160426538 0.54804060888
0.23707960444 0.78387551804
0.91408823049 0.58936809882
0.29968223632 0.88828873157
0.83637061338 0.71700050911
0.61755097475 0.98039193893
0.50737214497 0.75199423145
0.90737017483 0.97245108503
0.94291915257 0.73556085454
0.79775516026 0.83760504138
0.86184707778 0.76676581416
0.88677020185 0.78198038421
0.55152060807 0.78217720458
0.92414806974 0.83415412335
0.38003385281 0.91729741113
0.8576535891 0.61093826822
0.84756363957 0.76333761126
0.73776230616 0.69732029341
0.88378805824 0.81077573347
0.91931074749 0.76378430316
0.58792226602 0.80803630928
0.7457309954 0.73672284827
0.62395135637 0.76642127486
0.87611850137 0.83168317486
0.73434352547 0.81837057077
0.46068043155 0.65384676495
0.38935369499 0.66023511895
0.59190472767 0.76778839548
0.94326861467 0.79419512629
0.97865621847 0.91551125523
0.89590368842 0.89513871303
0.96864860636 0.48400892703
0.735126456 0.8654640434
0.7266719173 0.89271411142
0.97867764602 0.92517369732
0.75088145432 0.8282543052
0.99467001455 0.63519556281
0.49275713611 0.87816506137
0.31445719938 0.42458315518
0.67151146418 0.54781457696
0.39647102582 0.70768078467
0.96583827526 0.9354151031
0.9312446575 0.77859301039
0.41111738682 0.30262602916
0.12051063693 0.84635733593
0.72759763339 0.64465351204
0.55359679684 0.75208510206
0.96147120133 0.7494705846
0.79529229687 0.82679841509
0.77855155146 0.67121978628
0.66467077714 0.56474793698
0.80063118566 0.77978157415
0.12710782627 0.31715428816
0.050676373099 0.93883752218
0.83566075352 0.83269660826
0.96946665743 0.89747476918
0.81020252345 0.49754305194
0.21722449584 0.66282058082
0.3362364389 0.97617797922
0.21042609792 0.77486025618
0.47826963578 0.93267227223
0.65044475162 0.70957625261
0.55970572083 0.93883678697
0.61436197549 0.5544342384
0.93649586102 0.957704422
0.19491821612 0.85081330694
0.91403169434 0.97054002756
0.77212764501 0.78088221034
0.88410897178 0.75901934801
0.93212744251 0.97245680832
0.50159314578 0.29931790151
0.26372498715 0.73816911809
0.22601852321 0.9438398194
0.47752075905 0.97364724355
0.78622142473 0.64058534177
0.98264773074 0.87100600437
0.43783289433 0.28177587644
0.10943588296 0.95946909472
0.53939351983 0.90051833511
0.54702078864 0.953753654
0.86346478798 0.64853912552
0.19215625918 0.78400898318
0.83295182447 0.7597867019
0.50651869826 0.69097486772
0.66044225323 0.7131324919
0.82367861066 0.912067267
0.84475753844 0.98920109292
0.48126980334 0.88366869288
0.96006145908 0.88334210239
0.43878370944 0.79588694832
0.75763026186 0.54421051413
0.22021803615 0.89969936975
0.67531616243 0.33122750551
0.35516039325 0.89465012161
0.94598756715 0.7096766793
0.52367372215 0.98909511741
0.67357252935 0.94633647421
0.98611816974 0.96266529704
0.91485147392 0.78086714875
0.93737421032 0.98349927897
0.92672556243 0.97904367059
0.082152322386 0.97005708422
0.07581374316 0.33141888648
0.77828096451 0.62874726905
0.19181510116 0.83687690977
0.71227052906 0.97089055385
0.41604196047 0.73771054873
0.8883221982 0.92127250745
0.85209401704 0.65490748448
0.94922568474 0.97030538769
0.54203006496 0.30986741541
0.58519192801 0.25715952478
0.042663563044 0.43723714091
0.82914544733 0.55783610956
0.36760405569 0.97783609045
0.82909250382 0.8278105057
0.90308570849 0.92760308976
0.46335292286 0.97999615226
0.73481941118 0.89037464465
0.62469602003 0.81749598878
0.0012997959179 0.82015411496
0.10184656558 0.99633194435
0.53159429607 0.74688372869
0.82064221864 0.86363742841
0.71177028761 0.95526929305
0.084729009561 0.98021272696
0.15723033253 0.99257089479
0.87933899998 0.80139488837
0.58817492376 0.96062093329
0.65060217874 0.66677626782
0.845541657 0.87807401328
0.90788709665 0.84420081035
0.90608643034 0.9973250061
0.91059180665 0.87863135174
0.19158296163 0.59768781832
0.64410871498 0.89396514447
0.62115549406 0.62550968272
0.50519436574 0.66539808139
0.61793016552 0.79310602837
0.64949824514 0.81182469685
0.16461596817 0.78145771548
0.706844445 0.86352468688
0.68293295792 0.92255801362
0.61406299489 0.90536437008
0.67929708127 0.62946533676
0.83471676199 0.91328500278
0.93619576709 0.60640495612
0.51764654869 0.69658089021
0.93390926561 0.96313234407
0.33014140282 0.86640329851
0.056497503792 0.96987829913
0.92694925537 0.70353462852
0.89057697469 0.82992118406
0.66110249169 0.94174886041
0.40688586845 0.98942491987
0.84454795594 0.57322134853
0.98923871301 0.76925218996
0.90567540816 0.90602725044
0.76285187079 0.70444342766
0.87537220122 0.66602241921
0.82005540786 0.53819888577
0.19776396738 0.86949442124
0.87492457941 0.94193147516
0.90240422577 0.85100110312
0.98394234678 0.70665130096
0.16631099464 0.79706799599
0.92890017584 0.66855049365
0.93646800503 0.70741458125
0.98599652516 0.88051303144
0.66757606381 0.89105840316
0.054821599872 0.68203287281
0.11545455473 0.95018343734
0.87289828106 0.40302346019
0.37650856284 0.34805614153
0.85505377033 0.38205530182
0.70099973058 0.88455886224
0.8668030742 0.76081917464
0.65055644365 0.89073591446
0.94218380825 0.93553700977
0.66505455848 0.80073885084
0.54438501959 0.83562900074
0.97525772481 0.90496226348
0.5985537742 0.98724597474
0.63399992462 0.98466866634
0.35096325266 0.98448322911
0.35478649284 0.72672984976
0.53821364574 0.95630892943
0.53575393095 0.59698000022
0.50599202171 0.91250792087
0.70147831302 0.34098709538
0.8893809425 0.66801429827
0.12105775465 0.30671424928
0.18715835851 0.70798740115
0.20175918902 0.70799514466
0.85667918338 0.5567942932
0.63349906549 0.27048796586
0.94381400481 0.54646855522
0.56300529279 0.93277212767
0.94942435392 0.96140525147
0.36050282572 0.67060055191
0.038232437169 0.11862549663
0.14990011217 0.95930433145
0.96747763663 0.57069991046
0.99061430127 0.83142320123
0.35117737149 0.93766827998
0.518413015 0.75113886696
0.42184295218 0.90278599259
0.67241265567 0.4994760298
0.6630397195 0.32018098022
0.8887648686 0.47123512912
0.42138717547 0.59035207051
0.25258977606 0.97065322816
0.53395527416 0.89606259737
0.96654795321 0.60493412708
0.96069265181 0.71773033272
0.12960103291 0.81680738691
0.91725563495 0.85819951717
0.00081578172956 0.98884549687
0.71235025584 0.84944395148
0.93852267688 0.90195120896
0.4017417515 0.93406922344
0.6458235475 0.98360113815
0.69104523514 0.90853222337
0.97284103159 0.94746067209
0.72105907634 0.98232074726
0.93350350574 0.7218349426
0.57326777596 0.98421956155
0.59613436165 0.82592740633
0.12385827176 0.90783428361
0.23174786122 0.86349504838
0.61950694568 0.77444708764
0.64398153619 0.55933940064
0.39782387866 0.92017803616
0.17974299422 0.92019029664
0.88018099377 0.93255444533
0.83788492184 0.72983237504
0.91528577238 0.99806827808
0.38764570259 0.72479961596
0.23380787217 0.5295429623
0.529225369 0.66431730866
0.97999152845 0.97120767698
0.87625895834 0.76861572356
0.55330356468 0.95876165083
0.92360833855 0.98359484163
0.74047725865 0.99490368971
0.46114308384 0.74617248691
0.041778452023 0.98282794121
0.61101102808 0.93953169307
0.78272277591 0.76834374096
0.99716582802 0.56389703906
0.092966979954 0.78895850036
0.043220964525 0.80936012762
0.8786135198 0.75758556441
0.7667871134 0.77023665149
0.98034665483 0.76167773176
0.76902582069 0.69366505268
0.79775832582 0.88732546511
0.950994717 0.89455478452
0.64641108053 0.75281456634
0.27574724723 0.6798891561
0.30671148423 0.53420111893
0.89240604496 0.98906924021
0.52102420363 0.86946274393
0.094843705577 0.97584818283
0.67412731333 0.73153500352
0.95464842058 0.69790701077
0.64992131835 0.77019095833
0.993962346 0.81030279699
0.91845648858 0.9039809032
0.5191256688 0.94258921518
0.85307987585 0.74330769947
0.6000819898 0.84184415607
0.84533199251 0.74937613173
0.99027869876 0.98640003635
0.57215925934 0.4506970735
0.60541332669 0.90129550752
0.7167991465 0.41626285859
0.093416239194 0.93123726915
0.58025079874 0.89768560666
0.94395356363 0.98590389361
0.93188778593 0.90436256251
0.62973838598 0.63666942156
0.44320211944 0.82935728029
0.68573738602 0.8935033101
0.72255328076 0.62549342281
0.79134981285 0.46961810372
0.72667661389 0.98348479818
0.7014438728 0.55340464639
0.5498259275 0.93321653596
0.7500422922 0.80582810131
0.85412573282 0.88990294559
0.79963874141 0.82053012059
0.71450237126 0.89673606954
0.95333814015 0.75622514007
0.96233006486 0.42750849506
0.91578529538 0.63702483853
0.49449210634 0.9047407345
0.95425019599 0.73744694677
0.26048070785 0.99738899772
0.54672422531 0.67139876725
0.65731547273 0.75349990926
0.74484500191 0.85534865853
0.0027281762187 0.73822394801
0.60839749252 0.53035720738
0.86280865792 0.41758711014
0.59109630153 0.74109142838
0.22387689993 0.75214133468
0.65404539154 0.94642569347
0.98147928244 0.96117234038
0.58504282567 0.32455064321
0.62149815856 0.80158920296
0.53259196925 0.9795053927
0.16306739854 0.93181917727
0.85952592581 0.70220289668
0.83537706024 0.79166686623
0.072726856296 0.74142655048
0.85474814158 0.78070711818
0.5589555016 0.69122472433
0.37551346393 0.38274065799
0.75566073736 0.51882372378
0.9678644774 0.55506029386
0.31232786714 0.86289240744
0.41797518075 0.91970314549
0.46788114314 0.33313626953
0.31773057515 0.39613230763
0.9440131485 0.48102096731
0.72150967962 0.87654789207
0.11535302997 0.88186957877
0.80520913672 0.8619383133
0.87321163722 0.88702893264
0.62609952542 0.74610232895
0.72359447992 0.83599406919
0.035111117451 0.82073528702
0.27623441329 0.79124032872
0.48709909961 0.91105586039
0.83728839981 0.77044674529
0.25743835245 0.7215817374
0.71692215073 0.92300458518
0.56146533279 0.89136695656
0.73370787475 0.87764485549
0.2576303803 0.5322236249
0.29368111529 0.97336492369
0.99488056219 0.98373792265
0.93521888899 0.94936689245
0.9738142677 0.52364882487
0.79055138696 0.66985738623
0.86272727722 0.90883856488
0.72485293304 0.99817222969
0.79600983995 0.62463729092
0.90624814002 0.79615980017
0.37670111698 0.36345000877
0.56373042578 0.73010302752
0.90328027055 0.89943566229
0.44025820178 0.9220540082
0.57125357072 0.77681598263
0.57398283435 0.99044376655
0.73296823776 0.90925783157
0.62772693644 0.79090172248
0.46229970728 0.802035145
0.67804211524 0.99802647862
0.95549752258 0.88482447465
0.84124141886 0.79387602836
0.83999814309 0.68351039596
0.26633859447 0.51611740316
0.74092214705 0.86986777423
0.51664202424 0.97468080272
0.91760802384 0.65497555473
0.3799365686 0.39714314105
0.6799398471 0.8578472717
0.77943753508 0.77680086742
0.84111264309 0.54239200237
0.25260609587 0.82783130629
0.27904372729 0.96330537679
0.24949867719 0.70134849662
0.88462045697 0.48650690024
0.82087567025 0.96408814047
0.99777716237 0.86452864019
0.92879423141 0.99080816323
0.54667745566 0.74646247826
0.7338044694 0.74239780498
0.83731378642 0.89773227202
0.77526042707 0.84443807827
0.98111346833 0.5663173969
0.96771984276 0.58538979091
0.43881839588 0.86470587161
0.88472434264 0.99825569149
0.14526827049 0.65401190285
0.88820699876 0.97973871663
0.37281883031 0.89752648997
0.3164667787 0.90469338905
0.55803901144 0.78687858086
0.13827702137 0.30440484741
0.97648228609 0.95780385674
0.78868972713 0.98667906899
0.94913334244 0.85338738036
0.65210457726 0.73098763256
0.43430776704 0.91589744815
0.73601006273 0.70965814944
0.9551031645 0.95478590286
0.94826930101 0.87925758516
0.55573879873 0.2788850696
0.56463635988 0.81826717045
0.97736274949 0.25710129766
0.99701948681 0.75667308448
0.21769997129 0.54791884936
0.68042333458 0.66074958564
0.9691351197 0.94017339241
0.19855066487 0.90918249018
0.65556610435 0.52442177268
0.88261871744 0.69454113585
0.6720976351 0.90123504942
0.98802230589 0.72460502922
0.4354771266 0.98630417108
0.68582402986 0.68517024851
0.72481383849 0.81339951796
0.38304607455 0.81939977765
0.28192604328 0.78161089858
0.89360298642 0.91483293762
0.90634724046 0.98756188053
0.38332671442 0.7717925337
0.96126576975 0.76674082116
0.80806092551 0.76739266244
0.60573884015 0.50340971249
0.903007994 0.70307998378
0.27693902294 0.84449496889
0.17358674495 0.69173982831
0.7610802964 0.63649677922
0.1003153593 0.92303487892
0.5722484505 0.99773714464
0.69211099111 0.79695870082
0.41350397526 0.57277830408
0.059301473098 0.50816732115
0.71421932945 0.55665303863
0.79224013769 0.79342933707
0.90733872903 0.68014314634
0.3947422698 0.3086464721
0.68618751486 0.86826690119
0.97915257377 0.80297795969
0.99116391416 0.97712930313
0.98402699583 0.68562825947
0.69605342986 0.69382349141
0.95667275399 0.97681109729
0.57010106589 0.92910709972
0.34463383263 0.98940183081
0.096381100006 0.75008050411
0.31676436416 0.79364361587
0.76232364605 0.81165261485
0.51902022794 0.807039929
0.82668910434 0.69528633519
0.86847698658 0.88398821408
0.83714221452 0.69767136546
0.1925775803 0.99019223904
0.2965577031 0.72448477472
0.96669731308 0.80337775954
0.82463587333 0.75451538981
0.32618838288 0.58370947459
0.1440655618 0.98379094599
0.92072908793 0.77317857884
0.44932256713 0.74404268468
0.62124317313 0.98838074729
0.11357221682 0.79274539664
0.88997230716 0.6224432037
0.82788725467 0.81793682083
0.4385195849 0.39661900691
0.88651440067 0.88478412193
0.59558441076 0.7091764722
0.18278136942 0.75950019974
0.65450144487 0.95440987651
0.14183881048 0.45337699482
0.85772952988 0.76129877422
0.51712687598 0.96346611613
0.93161539149 0.71542004721
0.67288431656 0.87934130218
0.04286243688 0.9713626466
0.8727047663 0.80555343677
0.70884885002 0.89391414487
0.61308062641 0.57963957069
0.80286919335 0.64170472975
0.87013407448 0.83455924764
0.5058730862 0.64824652515
0.31241404982 0.95149963911
0.83371357003 0.70595170565
0.081416082232 0.92364118006
0.21945828005 0.60636065833
0.85550209864 0.93074722723
0.053507167722 0.98546704641
0.93462727167 0.56240363379
0.62550433443 0.85637634256
0.16555760029 0.98583273946
0.088890332351 0.81146170411
0.61956307767 0.66465814729
0.89789130072 0.88720960231
0.97273594638 0.97796473131
0.027738503451 0.68128421986
0.65817194688 0.88585344851
0.6392416075 0.33546904034
0.6094145187 0.73924498016
0.59806089701 0.75778480932
0.6388361118 0.80054972816
0.94749098653 0.28893549102
0.96424933222 0.54009050318
0.97103928964 0.72777366937
0.44881663524 0.80267345544
0.76248186643 0.86081993202
0.94649259417 0.83594030986
0.36831019173 0.60616385099
0.29661202624 0.98934283075
0.66586026744 0.89937264886
0.97413495345 0.88056120737
0.92800228788 0.94114547223
0.64618937967 0.99015125158
0.81726545689 0.94885649512
0.25838191947 0.93806421727
0.71326077853 0.81568289139
0.28308088995 0.87305500639
0.43231715082 0.73424210454
0.69989412474 0.79578050149
0.80474482689 0.84588236182
0.19370672993 0.95682802478
0.10878457766 0.2484687448
0.89333740545 0.87582879665
0.791822353 0.54124030564
0.70676937411 0.68879192115
0.021215230697 0.96428381961
0.59087827015 0.71897639855
0.58534428182 0.73630037345
0.66457540008 0.87463791657
0.6580986993 0.86206320468
0.50747065977 0.92469122153
0.71479731839 0.94875000944
0.98647480205 0.71356422286
0.87413667303 0.84804824945
0.73107474462 0.8071073569
0.15341004326 0.8787683359
0.34719090459 0.97595739932
0.88425618374 0.97355957237
0.030398820517 0.95562683687
0.60932536685 0.69076502285
0.18127441752 0.9046586186
0.987659233 0.77590815895
0.53372397864 0.87406958656
0.6402572268 0.72511469845
0.60831849385 0.79068456293
0.86502501029 0.95435351437
0.93260981391 0.84273974199
0.85436568375 0.95734590933
0.97260258499 0.96108412633
0.91393368957 0.96452320063
0.56526793581 0.92242379461
0.87214839401 0.91597959089
0.197250299 0.80802970401
0.96539197832 0.91631888902
0.54910499125 0.70278106103
0.49182762312 0.81354005692
0.22283833611 0.63215494455
0.62714407545 0.98300973369
0.34499925667 0.91555674759
0.75294283204 0.87995471663
0.56749947074 0.96354461132
0.40105701543 0.95048791691
0.22529413115 0.48620955577
0.98595953977 0.82770530532
0.81315945636 0.75004452456
0.4510439165 0.98612385248
0.42314278081 0.9967821091
0.69616362032 0.73494342982
0.97369640053 0.99052353439
0.70560661842 0.93195591917
0.94565989296 0.67838963126
0.56720577374 0.80599074472
0.81986576974 0.62395296208
0.84482204104 0.81339242596
0.46730458653 0.89914015813
0.81528596419 0.57307568807
0.12875892179 0.78010127398
0.82753129366 0.51463269636
0.70241436314 0.96110847465
0.70243847555 0.87593505721
0.54697572879 0.92640296818
0.94091413133 0.94354825668
0.4657521999 0.90996224116
0.15357550968 0.94306610445
0.8247549478 0.89097165524
0.0031983178055 0.76381335695
0.96328766866 0.94861003661
0.13921753531 0.79063372721
0.67866316795 0.87348875407
0.9206678056 0.8779577528
0.41460915184 0.86723396524
0.76933040941 0.80791491518
0.90239861517 0.99291137645
0.91122463335 0.93398480564
0.23582991052 0.98850236784
0.98812937259 0.79548652519
0.91061872078 0.83429355058
0.49923329173 0.59751661082
0.667228787 0.92546025771
0.33383964072 0.99572337827
0.94049392586 0.92235606281
0.51003058285 0.85919943866
0.17443881596 0.77461598504
0.32150764923 0.88357835634
0.91233791247 0.74234952958
0.24987101872 0.77526324801
0.86898165325 0.62030709365
0.66880386917 0.85555523973
0.18223208072 0.87976100425
0.46683449321 0.92510428507
0.86208077564 0.83050619836
0.8849009294 0.87034444486
0.64226844749 0.76148758575
0.73061124139 0.90070620101
0.99507317418 0.27939714073
0.57559763285 0.74220503109
0.50305945333 0.76392066716
0.42489982903 0.86232976059
0.3291372024 0.34193849158
0.7631168636 0.83809427798
0.77633464077 0.79691934668
0.98680103032 0.86282797316
0.00013092199417 0.97047795831
0.66448654332 0.99372559521
0.39792825435 0.83647509628
0.87679969851 0.97499002891
0.59919961172 0.62495607032
0.65036959899 0.50319818796
0.94729016875 0.40695820123
0.55871591999 0.36486541179
0.54496776919 0.85974694586
0.77286044542 0.68026402576
0.48316598975 0.75990221026
0.58079183507 0.54848309053
0.67132674853 0.82666665653
0.99635384744 0.33121832224
0.12382823117 0.94026707151
0.90615938511 0.94921629658
0.21267011937 0.73525030665
0.7132014225 0.93580149506
0.36819815606 0.87439664299
0.94601286237 0.84255991601
0.59865072345 0.61334285755
0.18468881683 0.79309196656
0.65710961972 0.91975466603
0.89002942914 0.94730220064
0.99691043941 0.84669750622
0.8706487842 0.97888910195
0.85143724123 0.78956463754
0.92933626611 0.96704430462
0.74304705839 0.81877805024
0.85068426823 0.80873597376
0.14435856806 0.8074947801
0.35787573902 0.87169884229
0.45675372325 0.911091778
0.65758702256 0.78244282978
0.85506617714 0.84149893987
0.96402906351 0.9421262113
0.11340925625 0.72778097581
0.6596802058 0.26339520755
0.9289936748 0.79711983005
0.22205526942 0.82401873646
0.47824946221 0.51008544274
0.87528708567 0.89174116741
0.96356483568 0.70316617377
0.62808996107 0.97383110673
0.69492851429 0.66044169757
0.99529680589 0.50766854464
0.74748555757 0.75064409758
0.94925578858 0.94391698908
0.43633172866 0.93787567477
0.24996104537 0.34469708125
0.054699922226 0.95259262966
0.19657800499 0.64427490973
0.80976577214 0.87277739078
0.67274830489 0.76430770618
0.62896392168 0.96132754881
0.67012083522 0.79549770343
0.42580366018 0.6281258515
0.45198768731 0.86825619281
0.89660829132 0.68719286107
0.72198464871 0.72008480019
0.37133608481 0.98661987435
0.72587080908 0.4373331373
0.93062456102 0.72824721121
0.89751643225 0.7732128871
0.79078899977 0.88966674681
0.95942094893 0.51922326054
0.94468423602 0.90059161765
0.46867833107 0.95612585304
0.16826506705 0.83516903287
0.43558288554 0.88461278509
0.90818942364 0.86320574734
0.49667227335 0.77880031589
0.53556480448 0.86631762093
0.61797664781 0.7385462182
0.17648272807 0.84856564398
0.91841789223 0.73043178671
0.96804373934 0.99621756163
0.47347315041 0.3112099131
0.63826016967 0.96008847544
0.84324468724 0.92524782799
0.46073152364 0.77893224153
0.99545342059 0.75130830064
0.79441358751 0.72667948881
0.74317329116 0.66488026964
0.94460379349 0.95927691123
0.74559746284 0.67743717939
0.66907011433 0.63070047821
0.45137315843 0.85545678791
0.28445872767 0.91597293701
0.74982345079 0.78602321484
0.33607558583 0.51351123675
0.70926447996 0.45768219319
0.21022867609 0.90608501855
0.89423835146 0.85927739601
0.93082498429 0.74067460696
0.8349635504 0.77800491685
0.73796196156 0.26633677074
0.88596819825 0.99079840747
0.52308327956 0.93170785017
0.47501976797 0.64805090247
0.87341787636 0.7861805909
0.48424131318 0.85932104348
0.26924330372 0.95432771638
0.99695044459 0.82216702082
0.8005415444 0.70036153173
0.89525266807 0.38089450397
0.81961273035 0.9303238999
0.63777575358 0.70216144701
0.82726997158 0.71677091053
0.029898127948 0.97433076856
0.78562252693 0.86424451516
0.58301147074 0.82336342166
0.93905531894 0.66955314588
0.59011988104 0.9152520914
0.91132070461 0.85579847217
0.35044886838 0.92572640429
0.11286070592 0.97703408554
0.8183703479 0.60807400882
0.34625168332 0.96630727044
0.42071627444 0.76794171639
0.75155800327 0.62454820802
0.9312839926 0.75817384576
0.97311825854 0.88870910065
0.43569533394 0.70253864506
0.91972237953 0.88907673895
0.66333481495 0.66210022278
0.54299011501 0.75624659561
0.45766995845 0.3028625835
0.28649527674 0.81751172674
0.8828021669 0.71418234064
0.61190574872 0.91632955155
0.6876600877 0.6507187128
0.68193623318 0.70574507192
0.49385583833 0.40894501464
0.39646678495 0.5940532168
0.24817886767 0.90619943956
0.62859557234 0.87632194575
0.84003506184 0.55334430727
0.98197631849 0.88531432479
0.45117354906 0.60454204228
0.84835180995 0.89494098623
0.54124388621 0.76837133309
0.97693678607 0.89350327309
0.70380831329 0.96969278818
0.49756297071 0.27565204805
0.61870137972 0.72953124741
0.92903268339 0.74655659834
0.20011140182 0.96949175715
0.074537239875 0.79525071891
0.59488341327 0.63380982952
0.94982113229 0.91125256225
0.95949957142 0.84990665382
0.59965611184 0.81821217755
0.18940582004 0.85798410837
0.71355005125 0.60938648989
0.54242935864 0.72522306563
0.23464695172 0.55885567109
0.093555957868 0.85429932292
0.48116819204 0.73744704479
0.96292684949 0.81789101169
0.46630614443 0.72907033447
0.97311943907 0.53766680633
0.98183040556 0.46933527692
0.56576097293 0.90309470135
0.85319973703 0.71383308204
0.66946270025 0.47229515291
0.60309256066 0.93004346255
0.99575226556 0.76936322189
0.67637171441 0.52087816898
0.52651868914 0.92369472288
0.98064309009 0.84556964322
0.82353555912 0.65678418958
0.42405482645 0.97814409944
0.93248105923 0.88495156325
0.16264956641 0.96388877685
0.55801124173 0.82997577072
0.61282278679 0.89218417652
0.61011043677 0.88686770515
0.41206764834 0.99718894929
0.6872590469 0.80279091714
0.9214729567 0.78406824035
0.40462087998 0.28156838857
0.80603402381 0.99732172928
0.14451001748 0.37432330784
0.72460343215 0.91674565021
0.60737208103 0.80814444066
0.75840848045 0.42607516343
0.49675135537 0.92160177267
0.52007295423 0.85936334263
0.28909197347 0.61315220212
0.7680505573 0.74957033806
0.6948471858 0.75791257215
0.4498034185 0.87884640177
0.089516343069 0.88783499366
0.2989551167 0.96284130431
0.41360346634 0.66932297052
0.66993421076 0.24515728763
0.014711251636 0.88374578184
0.063196706104 0.85925118922
0.74200093297 0.55796124938
0.63134797631 0.71016722986
0.9303861341 0.80519859543
0.41964859916 0.79453614183
0.61965034005 0.97242601345
0.75136698758 0.86226106412
0.51309896545 0.62728182552
0.48631417532 0.98705849287
0.66164689055 0.74163035514
0.67462748348 0.69543352433
0.027550478081 0.87842312704
0.090900841623 0.63973619197
0.65428969371 0.90524963217
0.82206375122 0.80639920572
0.070874250593 0.93096707602
0.89717097066 0.64206940646
0.88851428152 0.90656498933
0.17281560778 0.67387627005
0.072679628474 0.95693560355
0.77008154686 0.88044181808
0.818661931 0.79478371755
0.70892350521 0.70715192528
0.42312293549 0.96150755012
0.47168312712 0.66037829654
0.98141203892 0.9910501713
0.94048622636 0.97023612939
0.28591722758 0.8831263528
0.89420244733 0.81898968555
0.62111458897 0.29462234658
0.77939089415 0.73836827762
0.55557004771 0.81003233595
0.24428718632 0.51512448695
0.86585700812 0.97471344227
0.58944512535 0.85594284083
0.35674210634 0.39819412127
0.66152829432 0.82897925868
0.96756866732 0.92683955424
0.91240637917 0.73583686803
0.31674432304 0.89054938266
0.98970052191 0.84096317904
0.85431092829 0.69318884628
0.17107054044 0.95674022642
0.27425809994 0.65647811477
0.75542305865 0.890633261
0.7913514873 0.91201480995
0.22811638468 0.99724471474
0.5206774618 0.84414165346
0.88713923885 0.25959990494
0.64983259784 0.71968306694
0.70644520299 0.90746613663
0.34407005583 0.94688295954
0.83643033229 0.81343350123
0.57739388134 0.93063687532
0.22176851242 0.71551172107
0.75942393037 0.81828133819
0.45634071624 0.96133297314
0.38425918944 0.92942737725
0.060130645736 0.82298196696
0.82246990464 0.87737854994
0.29601487336 0.79291729161
0.23256102449 0.70053407258
0.15421575138 0.29443814659
0.16364268797 0.87888137148
0.99172629258 0.96489461904
0.49225195028 0.68731770678
0.59353247124 0.9667153263
0.64913956846 0.96185336786
0.91782254837 0.62215274646
0.93732857168 0.83762715753
0.60259553912 0.67801032946
0.61653340844 0.95986461421
0.74464574404 0.45827988034
0.65269330086 0.76098321789
0.66410929584 0.94950006419
0.86863052487 0.94660953939
0.97604186556 0.50973702984
0.71811944112 0.590155385
0.94320471542 0.8218561638
0.60420499075 0.79952474922
0.59548019469 0.99513179134
0.85872715049 0.74861457826
0.34229578819 0.33830553014
0.26912936771 0.35177242258
0.72012615582 0.93015113637
0.62361473783 0.8666722322
0.77699385969 0.61785681757
0.86984705894 0.64424214659
0.80278534873 0.83277986808
0.36715003873 0.88308133491
0.62448727908 0.90403426507
0.53461334189 0.92802880453
0.29855999412 0.87810214245
0.46677953475 0.87934450567
0.45616780126 0.96962387165
0.093268387334 0.73356253993
0.8401769235 0.6316352007
0.012309266926 0.98498871616
0.31210726452 0.98749762668
0.21983158546 0.97453925088
0.99057285036 0.66202394353
0.080484031107 0.8323850051
0.62616643169 0.99612568607
0.0061975949199 0.87189425687
0.48866571389 0.77462094473
0.58175501966 0.95778689559
0.72189179756 0.40010391538
0.71858170032 0.81941487511
0.7794903386 0.69200507995
0.37877066106 0.62904452182
0.92145102892 0.82546067762
0.2453540731 0.92607868634
0.29166899862 0.77326520384
0.51463971397 0.99626114824
0.88039409274 0.99063279329
0.77992746518 0.59353839696
0.94696842339 0.80147444489
0.6965142717 0.67509309663
0.98319950478 0.74107996032
0.57729019424 0.9662846773
0.86250569988 0.89679395382
0.88249620818 0.91473198513
0.23643936943 0.94809294938
0.55968310115 0.94559217634
0.66219024447 0.93270272498
0.17867304955 0.86383272865
0.83659180332 0.46052565256
0.013602721295 0.81909434652
0.53446244854 0.76173883777
0.54237047121 0.80572545706
0.84366995939 0.66173046537
0.87262246064 0.87359120802
0.57654243671 0.80791849471
0.7810332591 0.53218386704
0.43083789607 0.56336843928
0.71678634354 0.78340088712
0.31949907054 0.97646863249
0.32399157513 0.92175899335
0.64177050895 0.82934914601
0.14162369851 0.95091153546
0.90708929318 0.62185168303
0.96100797313 0.70882383114
0.94836180488 0.98977637271
0.79522234481 0.80197680672
0.58260849106 0.86030964814
0.7984817433 0.77074300616
0.22604012825 0.81302662722
0.90533367683 0.75633463205
0.69351776236 0.89246187375
0.1024774004 0.76655892276
0.50709212966 0.99115872688
0.62860580626 0.6154132419
0.85666081321 0.90852186538
0.82482088129 0.90221512148
0.62407656979 0.83097521412
0.88209172666 0.85570006331
0.33229631207 0.98645367321
0.22922689277 0.31287398532
0.86524071468 0.96213286196
0.03682585513 0.77059175245
0.28412225206 0.86494152755
0.91806575317 0.97604615937
0.97832521347 0.83225744031
0.74239695828 0.82755705779
0.25837301924 0.42076617622
0.92273877743 0.80665628948
0.68489159326 0.91199377722
0.53651742368 0.68479301637
0.39535741659 0.4206194077
0.49919842732 0.84687661477
0.12494640296 0.92359799961
0.99343248509 0.6722385357
0.27046816334 0.77635484759
0.76501256546 0.64674572243
0.6918122483 0.92421521926
0.6018937419 0.88839835411
0.9558591325 0.7437566577
0.41242768527 0.94565895292
0.44694947021 0.9792279988
0.93546815495 0.81814603018
0.26241832674 0.81461984431
0.77240186831 0.50346403845
0.68771800847 0.63616610928
0.83314821609 0.93212999966
0.70602271339 0.26673342448
0.73228295999 0.62210444578
0.92273912709 0.9102387129
0.60974093065 0.83070544914
0.20710461161 0.56525891518
0.48583454788 0.78862141732
0.66412213311 0.77631798729
0.75638793485 0.85141667945
0.21461875495 0.96437611279
0.37067021657 0.90870148705
0.22018024141 0.69223877463
0.27327898993 0.92799554908
0.065823606124 0.70028377664
0.76854578359 0.6669176485
0.83405559867 0.59319046836
0.59462302568 0.93489355258
0.93400842524 0.76456993005
0.86682962362 0.69317030789
0.20470646167 0.93633646899
0.89392553999 0.81274395542
0.99734146501 0.89911552008
0.24751458005 0.85290028305
0.88479689334 0.79570059255
0.87074086391 0.72739236444
0.91472543209 0.92784470132
0.010252082278 0.66315544431
0.21942050448 0.84382485853
0.98584877641 0.97081277996
0.66446884984 0.78857129237
0.27100407935 0.987441304
0.470652775 0.61497156709
0.14113628047 0.97512042592
0.67468185971 0.96005586179
0.68327638752 0.96078144015
0.52113108916 0.81417644729
0.57005361085 0.76215302169
0.92841178569 0.90980812544
0.60872768175 0.8191668899
0.72331874078 0.7714639485
0.80906973839 0.73377639314
0.68688988593 0.30336684167
0.42465198373 0.98674357688
0.70399967721 0.80164377676
0.13009788355 0.89237903154
0.91695149028 0.94105114113
0.79135992397 0.59183205465
0.52474111782 0.97609374791
0.92559904 0.86072869285
0.93170954466 0.99864416378
0.93040953825 0.82385682779
0.3270132944 0.94036934577
0.33363929475 0.91196597354
0.64283270709 0.67856150951
0.57626427509 0.71094504216
0.12205252939 0.76405755564
0.74788059189 0.6874117621
0.69732053345 0.99275146062
0.36439003779 0.89636129245
0.75501813484 0.4000603055
0.10428533167 0.78022561833
0.364444137 0.99759408658
0.72586342963 0.24125991509
0.94334092451 0.76019344682
0.69128246745 0.71624117081
0.89199966915 0.83708972214
0.9071455651 0.39928309542
0.81090103533 0.92267916015
0.86524024665 0.67379120042
0.035499180057 0.27299982967
0.72834578299 0.8797754311
0.95348595541 0.85068621288
0.02065984989 0.16573434614
0.41252658764 0.95997135504
0.94099246982 0.96511147311
0.92045570878 0.75642212281
0.68568672172 0.76228016735
0.46624362897 0.85805300959
0.54433934361 0.90786261201
0.90652047561 0.50311793595
0.055041072686 0.61546419867
0.36072604775 0.95108563939
0.95764923772 0.23910701294
0.61035948899 0.76998899444
0.63328242365 0.94229057684
0.39656395383 0.90276860509
0.23062737942 0.9085651147
0.42331327655 0.43607598798
0.77392764295 0.75409492034
0.55553067196 0.67991940462
0.56089329904 0.86125443561
0.97394210248 0.81998600864
0.40082550465 0.78137452782
0.3084418081 0.87778031036
0.73698610406 0.7538690967
0.88606938645 0.92721605102
0.61872016487 0.82709138462
0.63713069675 0.99196317855
0.95379833975 0.99785383087
0.4352702401 0.67520962021
0.4960155162 0.88829980748
0.47238894443 0.78127965985
0.99596163787 0.45409548464
0.52424215658 0.26746207425
0.8384302225 0.81952032585
0.74717401892 0.70445722145
0.87398058331 0.69829904881
0.47479227834 0.91976181284
0.87353371131 0.59298420002
0.24452076528 0.65704578547
0.54686763888 0.8785063629
0.31321068144 0.92768851488
0.39477716448 0.97345142687
0.90274532447 0.80679279445
0.95556575823 0.94026726875
0.68209006495 0.77488572557
0.50989223668 0.8224799566
0.96581566424 0.87131661921
0.52408748013 0.28293363374
0.5272573961 0.73045111811
0.1027904333 0.86807716618
0.27707817135 0.9968135429
0.87228096558 0.79398004365
0.86031986884 0.88859219568
0.99123901116 0.81550103905
0.050083366295 0.77280345754
0.40673340518 0.97173936313
0.99850164711 0.22276151942
0.65468453606 0.57872380914
0.96902678221 0.40218294172
0.81071744347 0.79106305212
0.89480746467 0.69714797625
0.51260748598 0.83039488318
0.70468642344 0.84167091188
0.17391043933 0.9110869551
0.27286261715 0.82142674285
0.91393282289 0.55905069536
0.96068301702 0.85916196193
0.85438756614 0.83337126058
0.28458944202 0.95449084875
0.92851071989 0.29867585968
0.71979679407 0.86053655317
0.40587937687 0.68855570725
0.44477140547 0.66313084301
0.99806362191 0.73196220722
0.15635143408 0.68942787958
0.73143985917 0.82849208522
0.58477824307 0.84888688874
0.61762260863 0.4470584469
0.56891846877 0.85971015081
0.93152843992 0.86116234351
0.70448558632 0.67245249624
0.86474500623 0.63420964959
0.74281455263 0.91233230468
0.59804725085 0.80837250107
0.95074216592 0.77431110187
0.014273555844 0.90965054625
0.78854168163 0.63227449336
0.71353341899 0.97645251333
0.88931574962 0.86722007169
0.49958507187 0.97796238426
0.55921410389 0.95373472928
0.90561030456 0.87537619172
0.81791273574 0.83185091561
0.71024270421 0.8811604291
0.54058920763 0.84690519899
0.91183609243 0.9007814541
0.70812747487 0.80669354754
0.69864989682 0.97685126869
0.2870549142 0.96618245197
0.20960256587 0.81332685714
0.58194762643 0.788596031
0.59150745236 0.88879127961
0.77570343259 0.86051790092
0.64620000936 0.99704499312
0.81934164826 0.73613648813
0.85774274128 0.88290008409
0.78720257841 0.83051556741
0.40836568495 0.75076490105
0.96192437238 0.83742408131
0.29723289449 0.40667759197
0.93891718274 0.91562470114
0.73423763814 0.77305786189
0.6745796711 0.9241218167
0.99838370001 0.9625813595
0.70369740734 0.57146532078
0.42164560212 0.94162149938
0.63414013254 0.89948132933
0.6188349251 0.87649125267
0.49259053945 0.94918269256
0.88736580413 0.50387704085
0.7561458613 0.48905477498
0.68231821207 0.97536193104
0.93074728964 0.84955858925
0.92936623911 0.83842390967
0.069238408151 0.99694704964
0.51766229994 0.92018964566
0.84986739969 0.72947613979
0.43599021065 0.72272387131
0.64750069083 0.39385961726
0.45800625088 0.7883076121
0.44150118913 0.81245875537
0.99734117368 0.83959213943
0.87753431362 0.63213636885
0.88347299345 0.61540537917
0.99651767257 0.54725493062
0.43158316574 0.771181122
0.30537658406 0.30949244669
0.94391670453 0.95161654038
0.52812499259 0.70899574747
0.8079644662 0.81945381207
0.91528678661 0.95285118296
0.37517105528 0.99679180542
0.90229798886 0.97325530003
0.63296137509 0.94944431344
0.32257211038 0.83275227576
0.87273753441 0.86454713813
0.91329959377 0.92237977512
0.93858857737 0.75338692648
0.14420565583 0.29539562055
0.49629670624 0.93868803801
0.56873832986 0.91289175727
0.99469640498 0.99828918497
0.36410641807 0.70305060199
0.47430660665 0.87045014186
0.86649651329 0.91435382756
0.71937204507 0.84429754937
0.23297480652 0.96475781167
0.88646054613 0.89772795017
0.76727738682 0.76146285657
0.27435957765 0.97867669274
0.68415438223 0.85198589205
0.64949941681 0.93933620745
0.88668141597 0.58659951972
0.55623425132 0.61593614283
0.92228613533 0.79492777192
0.67648254796 0.58679464392
0.70880788292 0.58810320941
0.65412831379 0.92560293519
0.09790778038 0.69898606193
0.60355211157 0.32423323641
0.84302826725 0.77442639971
0.29483173726 0.93119965598
0.62141530336 0.65005923043
0.90067658087 0.93207760845
0.99804679338 0.91782811175
0.46223431508 0.94308090689
0.55651427862 0.97532067924
0.60229139642 0.76927941214
0.58703295514 0.83180455211
0.87562122019 0.85460258982
0.17390844393 0.74851417228
0.84519888226 0.88487075405
0.94317387394 0.77002311083
0.50945716124 0.90035412979
0.61570826476 0.94662122112
0.70261913281 0.74183121466
0.69021283762 0.95159787089
0.98819798761 0.93038197484
0.65673696287 0.87284498441
0.98087513602 0.82422363784
0.73331307221 0.72132718608
0.2462562721 0.88591233269
0.64993330208 0.79754799932
0.30180238177 0.86688842497
0.98112729785 0.59994731398
0.38745203059 0.96009215868
0.71231087046 0.31129015453
0.22771823947 0.67619065807
0.22090378924 0.95956901426
0.72013701261 0.67215698863
0.13099882239 0.72141263985
0.87469009039 0.81541617678
0.70780915118 0.47989629546
0.64983859859 0.91233549426
0.65246742591 0.24811587687
0.84492260252 0.91041128383
0.23439746393 0.83287314691
0.4049404916 0.71743665288
0.48345121055 0.98219731685
0.93111988551 0.65858236177
0.76887817895 0.73490780531
0.12462569495 0.80009736098
0.97830403132 0.93514195644
0.80611430282 0.75891047445
0.85849255613 0.72036219165
0.71019741138 0.87278410315
0.24967997446 0.54829493481
0.64135945682 0.93030320279
0.16665893711 0.86527341841
0.87668988515 0.90222151764
0.96963116029 0.8293465601
0.90633599274 0.92044869407
0.48885751253 0.93482152762
0.0010890853641 0.95044524635
0.32980742697 0.97761995177
0.81047260044 0.98095411274
0.76051876725 0.65279754383
0.89497865011 0.90748646705
0.63604845331 0.96804812034
0.65210276115 0.85824028768
0.062944311093 0.96335235248
0.6542661536 0.64272832645
0.84696687949 0.69951269908
0.81275214244 0.636607058
0.52719227267 0.73881886715
0.99744363117 0.97778204817
0.34475376406 0.38585989495
0.15490949131 0.71098706628
0.71693178154 0.89002264017
0.49231262412 0.83241525563
0.98453460628 0.94478180175
0.8924081873 0.65438579341
0.25054450485 0.81609224579
0.90418880605 0.81540281329
0.53435603743 0.82630182343
0.8659909738 0.80998341545
0.52819645687 0.78772583149
0.35173856939 0.96000227878
0.95999350294 0.97240749645
0.37755374265 0.85342161489
0.55737965427 0.62829235957
0.80870046671 0.79968151541
0.51607828147 0.85223533496
0.24781157919 0.53455582104
0.97357734976 0.73953551172
0.61044505242 0.85310700782
0.96221268964 0.77547086631
0.90280671169 0.83568492682
0.52441515791 0.82824882479
0.81669272942 0.8516575235
0.28150415435 0.40949403848
0.1264787483 0.98352026766
0.90952931574 0.71263240596
0.86539966527 0.93514244413
0.87603312118 0.92488547783
0.11452922992 0.36380358125
0.9622759287 0.95325716233
0.60256040949 0.85727703476
0.13536937722 0.88372310346
0.26668751295 0.85578974705
0.42349098718 0.74650752204
0.68524941599 0.82410201474
0.81385250605 0.91045124431
0.23025522989 0.3278325246
0.92004974284 0.92397541176
0.90115863079 0.84584926168
0.15129367903 0.74253799737
0.4901345778 0.66628370068
0.79105494258 0.81692580233
0.80515726183 0.65118571058
0.70257926054 0.8344802593
0.056895920259 0.88273490881
0.53077949428 0.97062982736
0.98718657848 0.8960091844
0.68428476424 0.98664355838
0.013047627401 0.58306617141
0.57617255201 0.91755220357
0.92771080908 0.92714912961
0.45737049864 0.733724176
0.92458254424 0.89104516109
0.8807343589 0.88146992257
0.89347837729 0.75698440334
0.80548830646 0.74175945657
0.47069757304 0.98576903538
0.6589260547 0.98630098812
0.17447023349 0.72583094952
0.97621328238 0.57413912135
0.21065300224 0.86932080259
0.3228456081 0.85307408652
0.82942785177 0.60842628521
0.90879833062 0.94082358726
0.60565167463 0.96554511654
0.75488254938 0.74565682918
0.72725913662 0.76351534603
0.97141116723 0.95218495167
0.90129404552 0.85826514421
0.94715296962 0.53230352436
0.59381448038 0.79674322353
0.51626739126 0.7274818008
0.96047296606 0.59605448917
0.73351483288 0.65220751115
0.97390686704 0.4492271632
0.84950288469 0.90675878358
0.6403252279 0.8525843258
0.9105389947 0.82381311418
0.43517189499 0.75325968209
0.84202179129 0.86729749803
0.70376298574 0.92639382165
0.19709380951 0.31022396959
0.7222378865 0.97240444003
0.81289858442 0.58547424391
0.52635903286 0.63564754548
0.99783993368 0.99143005612
0.23704497953 0.54447704152
0.073843847157 0.98934972538
0.40007487622 0.82061073755
0.20391446784 0.7529331258
0.91413514289 0.86575845149
0.93289915198 0.98609420711
0.79536622413 0.75807261491
0.59939790708 0.41368359639
0.75931015513 0.78695004056
0.42935509761 0.60711544216
0.011701505452 0.63015805037
0.57429661611 0.53158325955
0.9024334818 0.91652707358
0.36217235134 0.33653861322
0.63740708056 0.84345497662
0.86772663726 0.77385569865
0.36741647157 0.96598663595
0.39954603083 0.99306626013
0.98986971794 0.92177011754
0.36070635924 0.91305117209
0.80858572835 0.77887059486
0.94846549821 0.76710822326
0.49253703031 0.64569508029
0.20021376182 0.67889306121
0.25478341907 0.84507316626
0.40868624563 0.85637409429
0.89226066597 0.85026407696
0.85901647107 0.8526717777
0.75825528988 0.87488342017
0.97369521146 0.99834919852
0.96024968777 0.86988335113
0.55772230992 0.59467770872
0.87795393364 0.7222790519
0.83256933129 0.94173881705
0.53018981155 0.84730167071
0.35893836855 0.28819829065
0.82756923993 0.76568584811
0.82063339678 0.74634709432
0.67093474114 0.71888111622
0.31776535063 0.99117010893
0.44803699864 0.84062906385
0.92382601905 0.68884003792
0.2332195204 0.60552344885
0.33177094607 0.89013985754
0.3915052125 0.86194870801
0.88457153876 0.74396225032
0.89700233572 0.98320912614
0.85999725416 0.86169356445
0.80949112251 0.62187657376
0.85113484807 0.93882536818
0.44242121812 0.95335022181
0.76937742856 0.86952667722
0.54929415047 0.27004113878
0.74184150126 0.77418998858
0.86268620898 0.81967296467
0.55530499493 0.57435650931
0.93157942717 0.93517376498
0.78893926246 0.76787979201
0.34948330952 0.70187450211
0.5768355731 0.97324023377
0.24652117029 0.58455999352
0.71786251187 0.91155311532
0.86606165665 0.85164050894
0.44810843476 0.96556638229
0.49950376402 0.81937957852
0.55149364412 0.97016908417
0.47975857667 0.91648773909
0.79955323114 0.30795041029
0.79307873433 0.38196720964
0.69169580838 0.76931423338
0.97288750957 0.92252967119
0.5364892512 0.65173619649
0.70547313267 0.69919550364
0.3531080097 0.94624583798
0.73046516375 0.70030461053
0.95824573133 0.84214477591
0.94432913312 0.81043680232
0.043879303953 0.8779688302
0.56493538656 0.6521027843
0.40071545167 0.61295815714
0.91230865986 0.7535168174
0.87963447988 0.86504634894
0.10839102878 0.91462943712
0.30811891275 0.85017565932
0.55122853464 0.91300155472
0.80452121421 0.24334134628
0.43576764848 0.26806249173
0.73282943988 0.6623109514
0.47710799036 0.81985236454
0.16931399972 0.81265657695
0.93073816047 0.53402593114
0.33182604543 0.88261858333
0.84319151257 0.83802820626
0.061264344646 0.92268566875
0.96664035721 0.49416397701
0.22264897849 0.77016271835
0.61627396498 0.99553097083
0.53167585832 0.8870380745
0.35217281897 0.7349091839
0.87205635449 0.686027281
0.91120565923 0.48607314217
0.90006021233 0.79044011492
0.86176006519 0.80167302707
0.86469726526 0.73918588483
0.45875816317 0.88692718354
0.62612387811 0.78209713742
0.66352566688 0.8188773669
0.68694277677 0.96779603129
0.13480370102 0.86267534502
0.49627189293 0.73870056021
0.97287918 0.71382640725
0.19786202129 0.32562127815
0.94646232331 0.56310163738
0.3312713731 0.69236763441
0.96942082544 0.97386297999
0.89505832429 0.92017433188
0.61733512661 0.6100776265
0.77789836703 0.85099445418
0.5356392773 0.83514236404
0.68561800347 0.53193673771
0.026834156265 0.86119862637
0.79197173785 0.56194558071
0.94842289172 0.99765651249
0.0022713049276 0.72464817449
0.6797058217 0.9366090879
0.29919436281 0.94889684888
0.39892856848 0.49672171661
0.92713912068 0.58515599564
0.43032212534 0.90300503934
0.97835076328 0.75108659681
0.88305829944 0.98287184968
0.28677384621 0.84785734209
0.031741265314 0.7114026669
0.8754050573 0.95031066355
0.67864094953 0.89298698813
0.88353678747 0.64989858869
0.54045677216 0.91937485923
0.25119808866 0.76030534396
0.46504970445 0.75926229914
0.73988057246 0.93720144175
0.076750913874 0.78072683743
0.51152808928 0.94467148438
0.44789686195 0.91695185911
0.68949555233 0.93326576127
0.86278051487 0.78930813097
0.89674051953 0.72856787285
0.92391085568 0.85328893678
0.54778824685 0.94104796021
0.06113755749 0.75117234195
0.77072002487 0.83006706453
0.94984482593 0.72963305276
0.72504566605 0.78132600271
0.86445902848 0.65803028116
0.053850336348 0.89838158392
0.624297922 0.95617523522
0.24708790507 0.74525301202
0.76761553459 0.52538458785
0.6472951736 0.62296964088
0.33370996196 0.94939743819
0.27020475131 0.86401485925
0.43254979148 0.97780857544
0.51682615315 0.98283558613
0.59903902681 0.74116866118
0.20720186369 0.58402867717
0.58310874445 0.69259467363
0.99689621127 0.90537658759
0.96168526074 0.47067090097
0.93507972 0.94291345512
0.94752636228 0.78363691383
0.24526572001 0.29204503006
0.066798302523 0.97507634083
0.9523741192 0.69066131054
0.63603714516 0.81776311055
0.51411356603 0.57914102746
0.76190686204 0.82436476795
0.80717682138 0.68245417394
0.6503003396 0.46903649148
0.86015894522 0.73102008866
0.7857872384 0.78375274334
0.96585118872 0.63221941378
0.59944732343 0.86827355291
0.95462320588 0.55627455452
0.76107158482 0.62035534462
0.43181473849 0.32731042989
0.42513519426 0.3105855003
0.64800260005 0.77775247865
0.52353552493 0.83491264689
0.6997841595 0.86932931016
0.51479890754 0.95384244877
0.71502131345 0.98762619472
0.17399631314 0.88349072933
0.08525507677 0.66099595663
0.22809482883 0.73129634304
0.79532664715 0.71063735501
0.34833548945 0.41291552957
0.89383607123 0.84339321707
0.81807092231 0.76590418332
0.88361423615 0.84457087122
0.89547102851 0.4251189914
0.93930506118 0.8873143235
0.9650852661 0.95765298049
0.13380713178 0.30222379149
0.91253555894 0.52431183031
0.63528141544 0.87376966989
0.17571878502 0.18750173059
0.44486456341 0.72748142061
0.9912827207 0.26036509323
0.97250531345 0.70352134132
0.7114088905 0.84189311044
0.85715150692 0.44979918834
0.59249639383 0.54721776846
0.52255819813 0.53721100382
0.74263293613 0.83734768648
0.88473927626 0.83186297859
0.79449072087 0.43984452159
0.86571197385 0.78169408023
0.73776894064 0.85670709863
0.74501031908 0.71370090403
0.42164304539 0.29251141859
0.73516301056 0.98589150179
0.38996210905 0.29837397107
0.71024723381 0.94255510833
0.75443807413 0.72044388371
0.12314054595 0.97407843244
0.25057895588 0.94649381161
0.92227177471 0.8685233125
0.14661744008 0.82455508044
0.48849196498 0.9262153403
0.91263107693 0.69807639965
0.83219534724 0.58375896917
0.50263014912 0.88256364395
0.55720577461 0.84956359236
0.93701927386 0.69675131367
0.26520863702 0.69876895528
0.47658673087 0.98826265023
0.85445222887 0.54143534911
0.0070012916515 0.95924037304
0.50581087983 0.73845150227
0.44222527213 0.75605549803
0.76870070533 0.47152521845
0.5470523324 0.82618957383
0.36799068375 0.65415014465
0.64264580848 0.69364963509
0.44647931939 0.78780700123
0.47351665639 0.76719637797
0.1687515904 0.30131837296
0.97809127699 0.73125276331
0.4596300127 0.81593804687
0.99708908747 0.88960742349
0.77542362604 0.8234234835
0.43715099625 0.96367137307
0.31574432019 0.91364522118
0.95047387403 0.92127386091
0.87924683089 0.87612438401
0.18039910045 0.9794164386
0.66803046566 0.43283173167
0.48293676881 0.80772246247
0.90135143586 0.97964280141
0.84753486311 0.67503242173
0.71872958519 0.28619122421
0.91518481093 0.91536215326
0.86361294122 0.71400036926
0.47522943684 0.72470809756
0.64820079929 0.9723125436
0.56425053284 0.87644334197
0.3223008379 0.93574508607
0.68724002179 0.78835525297
0.61551606972 0.85817942
0.46877741566 0.81074842065
0.89265648053 0.74755007197
0.67953793208 0.90595286792
0.99402381006 0.93721521666
0.40391199514 0.98185638958
0.46247685537 0.91823017618
0.5646635607 0.29195344765
0.86970836578 0.58007236494
0.76904179863 0.79411047131
0.4694379694 0.9727445402
0.32855032216 0.81446002134
0.89496186439 0.99735369897
0.25588477285 0.640568321
0.94930843261 0.87255225508
0.75890560778 0.83317614236
0.31050904581 0.97611005259
0.32203562482 0.31834951235
0.78585523773 0.72616479466
0.023571343497 0.92211049146
1.0002536537 0.35865701742
0.54541358363 0.98633934687
0.27512972612 0.63190541826
0.9088623156 0.78713262385
0.6998810165 0.91169164023
0.52365220733 0.96126291344
0.17118478265 0.89862542083
0.13638721898 0.82852427136
0.61021612435 0.99261239936
0.48941576061 0.99773539568
0.95863703274 0.91057268989
0.27516349259 0.74050409428
0.48951707654 0.80171223157
0.49040823329 0.86292269112
0.7836192943 0.5589582625
0.84265903618 0.74114178259
0.19241491978 0.55685214319
0.68067417977 0.94597485894
0.98292002137 0.97832179434
0.95346817583 0.94775543581
0.46508692482 0.96469638805
0.62775905153 0.88956578448
0.89583488814 0.9274738954
0.35137371205 0.66333758674
0.20187788673 0.88287703614
0.6637683577 0.98268658486
0.38078365406 0.82982894506
0.44970758313 0.68783535916
0.73926153258 0.33876554227
0.91555635613 0.88207840158
0.42031043144 0.88245341226
0.91250006664 0.91049783123
0.32977118875 0.96849573625
0.98411718925 0.98665966589
0.77343320876 0.72134602866
0.76240683609 0.86859010202
0.89113468439 0.60921165984
0.94762262714 0.57584317497
0.91954164702 0.70310173647
0.63039337078 0.91387283552
0.062737669089 0.31177835952
0.57282798138 0.81897235959
0.95124244753 0.82985924142
0.94265847104 0.49287363065
0.30701847147 0.265764479
0.23346993134 0.87352895237
0.71141578406 0.91967376826
0.53079346819 0.94869778751
0.17627139591 0.99311744603
0.8322615553 0.90254323413
0.73657413584 0.91946084332
0.15646795287 0.83856881059
0.42967465434 0.9468930218
0.22306753395 0.91588382267
0.58487260929 0.88355078765
0.63376615401 0.57640780116
0.18408925274 0.62286212989
0.76082931758 0.61067710741
0.91423032991 0.53494167465
0.42797980161 0.78897972098
0.98314177057 0.93678203518
0.39216847385 0.54963793467
0.99538984252 0.68710376521
0.18967168447 0.74007055225
0.51756208373 0.77408709155
0.73531916076 0.53009691984
0.30081318849 0.74679045428
0.18410725098 0.93244001813
0.6836385695 0.81233685434
0.7640810972 0.67418228029
0.95927291411 0.96284371707
0.6169765957 0.59174483677
0.56632367609 0.97473389873
0.46893072437 0.68347181773
0.82347112255 0.83615473687
0.95571933718 0.92938936454
0.38277976279 0.86504421207
0.97637075674 0.8686125228
0.71736706261 0.25470170204
0.93566183003 0.97800267134
-0.0004118731562 0.54119736823
0.99566329641 0.49133037905
0.91391360348 0.98431267827
0.6900547382 0.74591357637
0.84933308365 0.87247520695
0.98188444019 0.49688919908
0.81440666717 0.81212224086
0.69901586509 0.77569836122
0.68810263052 0.58106699943
0.49725843311 0.99587483082
0.58710736334 0.97153348278
0.10890097362 0.32263959633
0.47393568889 0.85787251914
0.50802500979 0.84248266078
0.91932429699 0.98927200689
0.69613340539 0.84372530846
0.30415650915 0.80318076839
0.19601327372 0.98037138987
0.85365495578 0.97319518839
0.79304933981 0.77841091193
0.45304708736 0.9975664934
0.19620056238 0.76709378954
0.88297909488 0.90440078615
0.93806889223 0.80079525623
0.94292726699 0.38375036283
0.68315626706 0.75206888063
0.98225862443 0.79215149136
0.28521682144 0.74365152837
0.64543343693 0.88721288939
0.87607663598 0.86913624947
0.11566368107 0.99115045813
0.83716187473 0.3528467265
0.36640158517 0.77788306746
0.68188721264 0.9004463558
0.40141398749 0.05784051514
0.084434118719 0.38874658124
0.14228546419 0.14148677277
0.99253337411 0.96831987284
0.024429791948 0.38028920662
0.23096818209 0.49144087179
0.86693617918 0.74490945439
0.4279852392 0.20555581063
0.3725266978 0.71095524885
0.79373906097 0.69720974775
0.91593038873 0.88786958359
0.10728652987 0.064545735161
0.92797257439 0.17257716555
0.89168754525 0.89336963015
0.055821990322 0.15969654434
0.053425465878 0.46870068482
0.22201766941 0.61931912865
0.20046728233 0.77999565753
0.53718126238 0.90529096628
0.95970710122 0.44932791735
0.24783818766 0.97989050348
0.4952287995 0.80411952153
0.95844634176 0.94960950363
0.043927000217 0.15777375321
0.93924106144 0.86688618036
0.64593799245 0.78711958521
0.22626145256 0.78479501339
0.88468609274 0.068578224082
0.89993185431 0.37106058137
0.33378352138 0.072634492792
0.97353323438 0.83400491658
0.41835293297 0.679308223
0.48895067038 0.02791363716
0.92396469176 0.0024620569057
0.74442402874 0.011503943816
0.78119392615 0.718275099
0.78706644865 0.037940845847
0.75516966415 0.0048298292604
0.75990461901 0.38190479737
0.43432466897 0.43615237532
0.66966510552 0.13244272932
0.61576159468 0.21976323328
0.90805534617 0.99237108156
0.14990507809 0.29229362301
0.12726944026 0.20291194901
0.85377938456 0.60212122183
0.36159459128 0.36234018686
0.59492454538 0.98307438352
0.85969453001 0.96140085164
0.0037333279735 0.40585296356
0.85365261145 0.70780257266
0.00095414794704 0.8344219239
0.27943776419 0.20729095063
0.66777907872 0.15575201031
0.29382324201 0.63339426309
0.62952911781 0.81365579551
0.20535382608 0.44270050476
0.94923970162 0.90368326233
0.70911029095 0.94932639179
0.27018204693 0.2249912211
0.31977983747 0.9281523196
0.84368411605 0.17175568509
0.48660729894 0.37330288214
0.6185710404 0.94041886093
0.43257228301 0.53578551676
0.50312684142 0.98480281027
0.44287792665 0.41306091602
0.82287641188 0.58079461403
0.72485941565 0.81953222393
0.76123581208 0.68247486388
0.95336422846 0.49304275052
0.63746553362 0.69119512975
0.15188101337 0.21616113986
0.67654455554 0.27313259813
0.23586385483 0.15489106423
0.98504135708 0.95744554254
0.043132649169 0.38839167307
0.325490691 0.78143703879
0.39029964662 0.62762912266
0.8103059472 0.70698024828
0.041373340042 0.10116269132
0.27960177908 0.5088463975
0.80757334952 0.13689567418
0.47605423418 0.051977093849
0.016933470621 0.93249845089
0.97508713424 0.56050592744
0.33125679061 0.56972552838
0.72132735657 0.79546155934
0.69993153906 0.70262069333
0.044795259151 0.23165851928
0.47386309619 0.62847275888
0.49869776295 0.39334512444
0.87027992518 0.91156228459
0.6278976862 0.90925582391
0.55615707327 0.0096084025052
0.48707931448 0.22444583624
0.71836033163 0.85112914169
0.14497668099 0.078777064459
0.81420765658 0.76154478764
0.63498658199 0.79198331242
0.75501293625 0.14081562903
0.81700376708 0.65727109897
0.81736909962 0.036223077232
0.87757934663 0.43410482972
0.87159825362 0.71764831162
0.60954020081 0.37759191228
0.65514553424 0.85312041275
0.56609155163 0.57905945613
0.28207911832 0.79729272049
0.89200384124 0.90281848715
0.551599741 0.86675941841
0.35817195528 0.79620836331
0.65541234934 0.098518191832
0.48906317417 0.71148849076
0.20405272093 0.023074886647
0.86535881241 0.16160830586
0.52145400459 0.93744699048
0.74679219712 0.30861908152
0.88130842533 0.68280468941
0.62651149734 0.92033590654
0.50875866837 0.65650174551
0.35645931693 0.81146132476
0.54659332143 0.77561982606
0.38524533473 0.45690595798
0.1195768725 0.81879143882
0.90116320506 0.92336730708
0.14590921369 0.89489285221
0.20064215858 0.26426524526
0.34513432477 0.74788168102
0.016312457525 0.72639909655
0.055329262663 0.90696202353
0.35052274667 0.49602103383
0.86817669183 0.89903826802
0.94147426278 0.7150772508
0.40122723335 0.50687838509
0.21010492154 0.56269510112
0.91337942046 0.90607261375
0.79772091314 0.76513638484
0.85473602851 0.64819928418
0.5164186361 0.041394439391
0.84321243212 0.67031902238
0.38429549866 0.025126802416
0.87238443932 0.76930362198
0.30815562152 0.23015133627
0.61586532203 0.49523439172
0.93461982119 0.91401431254
0.66732194732 0.081854636633
0.8515726467 0.34951127626
0.064697844217 0.24374098965
0.9805945683 0.75633148369
0.87364461972 0.65373128887
0.38979160099 0.9224630894
0.90383300705 0.55744092221
0.9705801352 0.75314982503
0.36795420821 0.90454530827
0.1459218946 0.014491100338
0.56879923801 0.9210417592
0.91582401607 0.8522888456
0.64231679912 0.66306946698
0.58860214814 0.11161038609
0.97407790298 0.094133276763
0.078073585246 0.51586272769
0.79211364608 0.11288092084
0.57325183108 0.47410229301
0.45745132904 0.70284635993
0.63367027356 0.73968700216
0.33786025474 0.47996999207
0.37181010433 0.26985357002
0.37556363743 0.96373616896
0.058674469498 0.17519410661
0.45542568209 0.72369351565
0.97480178156 0.58171316724
0.61469507539 0.98581961634
0.32325068279 0.96499326298
0.67658852448 0.90877273491
0.53966781297 0.091159750705
0.51216585488 0.16209586835
0.98962440746 0.10400038661
0.14990873088 0.15218135882
0.94693744804 0.97856006601
0.26360118476 0.96204207651
0.83458810256 0.61628507994
0.68929272531 0.59220089107
0.47834240909 0.12465085045
0.45894981691 0.42943236423
0.69381314261 0.97752894456
0.69174376656 0.51973680048
0.89341874065 0.62888486592
0.57823722999 0.98046018098
0.43802842035 0.05465690374
0.98729698972 0.83567075548
0.75128978203 0.85424952943
0.39387759539 0.1183772661
0.32462916048 0.8099014113
0.061348185239 0.51147685541
0.95218818994 0.95670030094
0.57731210214 0.99506797239
0.60402906897 0.72048350437
0.24951326286 0.57747617127
0.074035535214 0.37423005387
0.93575669985 0.58498881346
0.26544806219 0.90597667029
0.98229792744 0.85701528474
0.42303304688 0.87442350228
0.64681118973 0.95689477816
0.51037369077 0.79695354284
0.40636958123 0.063061932054
0.89777971779 0.84030581528
0.17197677092 0.49592143872
0.4838290271 0.9298128938
0.51298599208 0.78679925517
0.020859468342 0.064307571447
0.63025235674 0.93725826612
0.13970126439 0.28140403745
0.50290777018 0.78368573999
0.96510672491 0.85305205716
0.83118309272 0.79237116003
0.9787354552 0.27712672239
0.18107052676 0.1239371599
0.32124744714 0.20283800224
0.70291291201 0.97413370251
0.91161835788 0.9741440289
0.3669522465 0.93533556553
0.2604674835 0.19139298243
0.74563010204 0.19972287294
0.035983414156 0.40852958699
0.34839879118 0.09558742904
0.82640861509 0.92026669121
0.49232175755 0.98197516757
0.29363559332 0.5131966681
0.3692812753 0.76897955964
0.14955186245 0.11254979178
0.16508904052 0.43042635655
0.68446591442 0.72114787208
0.31532135087 0.94145137737
0.19148917211 0.49495264919
0.74714013052 0.61277580143
0.5875262227 0.51242819315
0.68369881033 0.81906280166
0.27550132657 0.15495835559
0.14920039416 0.64022156774
0.80639284355 0.79507654491
0.70403720286 0.0095252500125
0.55660939077 0.1942030441
0.2459988953 0.96870793764
0.21499033987 0.37670119768
0.62159619718 0.60234499182
0.32535852729 0.8005292549
0.62691618279 0.73119815282
0.90889830992 0.45106174574
0.46919802395 0.44862628059
0.39414398419 0.82111675372
0.43297668368 0.74695055926
0.21621146486 0.61305534115
0.23810331643 0.69610555333
0.99562342957 0.79145704897
0.87322126407 0.96184710265
0.86079801512 0.80729490499
0.77184813303 0.81418789692
0.069305491091 0.88202579079
0.87425706794 0.82785192147
0.29854027189 0.015984666753
0.50346986918 0.99616579585
0.18242547132 0.83069262752
0.77797747105 0.66308218275
0.046298334654 0.034627877947
0.94873928126 0.76056712578
0.24833084955 0.31164925816
0.66547408754 0.57772901027
0.37631833654 0.84381884906
0.84165918258 0.83284882903
0.089356938594 0.76985617212
0.77455458947 0.1760981725
0.92473233237 0.84002689481
0.074054412321 0.42656529782
0.97523084561 0.89894411468
0.67170789014 0.070355422595
0.29653890451 0.33986601891
0.97233893628 0.86253053857
0.93549897022 0.15646067921
0.47122068537 0.023241156422
0.2961322185 0.71465280027
0.54292349239 0.11086813949
0.4221540227 0.99109682602
0.7014459413 0.86276898918
0.55782452425 0.088184349947
0.19162468836 0.477200698
0.20082896924 0.34733831843
0.077235919741 0.50748499933
0.58037180856 0.60046481659
0.55185025933 0.83393095319
0.99192360124 0.55279142067
0.35126333667 0.91917310645
0.87072571866 0.35970368248
0.71262970824 0.72640496159
0.6058775532 0.17000163394
0.85018255015 0.78344332676
0.20121134357 0.13617272821
0.71624326828 0.18472220225
0.074676602352 0.47393182027
0.077824186535 0.74996264115
0.092439876531 0.37985165728
0.42724905968 0.18252464165
0.85281612495 0.27206876197
0.44194817739 0.91442982255
0.46961261475 0.58599035635
0.72817168512 0.36752628781
0.28584235184 0.46645636381
0.99083680575 0.7051908859
0.79980075932 0.85936513778
0.48735687739 0.25625000141
0.81346639364 0.25775015367
0.67958950537 0.0022132258255
0.88744894782 0.64613574366
0.1056915357 0.27061262126
0.045185415879 0.08769535414
0.79910832796 0.050980421114
0.47117166008 0.38471902896
0.68139730555 0.80075448354
0.83990380574 0.85940155462
0.4696811101 0.082376470972
0.4204024205 0.23490445445
0.43385585253 0.27910751463
0.85817209379 0.89246846066
0.72497645375 0.67906113021
0.20548247479 0.1092721938
0.8809379147 0.31197167328
0.07025157857 0.35605143762
0.94623997295 0.0062033740239
0.061930454172 0.38139206672
0.94204937611 0.93935629191
0.84749699936 0.10457553476
0.61728735979 0.16114966087
0.87427746749 0.94651609216
0.14653648074 0.38084600411
0.90225485455 0.35830549224
0.82308348922 0.15193490865
0.31997293158 0.043434110531
0.25842786245 0.91795415524
0.17010081551 0.92649491975
0.2254460062 0.96957650948
0.92915641598 0.70905491472
0.16347501551 0.16250617338
0.68509597325 0.75638627601
0.28829199568 0.2627351981
0.47543259796 0.8933509337
0.43378738873 0.19376107668
0.92373859996 0.84773213504
0.61112767472 0.14168832433
0.9320783589 0.95990687881
0.85515504001 0.7258177939
0.38403648589 0.084742022432
0.76518551821 0.830961806
0.79645530718 0.90006615659
0.59475417198 0.2352901432
0.019641267592 0.18571935544
0.95794982697 0.56487474997
0.35706149176 0.64857218601
0.46926235183 0.18567884617
0.066298198329 0.86742104454
0.39533026872 0.27245272797
0.93048946235 0.048769149336
0.76047981787 0.19896400865
0.014152592634 0.10760749279
0.89681911923 0.5864996179
0.7519324012 0.33889416685
0.06136841594 0.30494070352
0.94812561513 0.11361290719
0.96381074441 0.071241832671
0.61597152433 0.91304924163
0.10790267928 0.70382002343
0.36467747558 0.053217400347
0.97851129831 0.70689194307
0.39428945915 0.88936548565
0.86194873316 0.20038622524
0.65734372156 0.76355701038
0.62043588545 0.9304476114
0.052926019098 0.97665529223
0.54532380225 0.56023418917
0.78681152971 0.0082349729384
0.82244598119 0.80092395401
0.96061049969 0.94339102369
0.83481947956 0.14537795969
0.35668400712 0.71618901732
0.37142829692 0.48788018806
0.67623175663 0.85728741672
0.6506503957 0.7446559564
0.35467298627 0.97596728633
0.5363442929 0.78941714435
0.21954679028 0.47888573914
0.96709345882 0.62021261066
0.025422484107 0.10727848911
0.93508792126 0.89085728663
0.28985003923 0.85212293314
0.46730887214 0.043848132465
0.74532309733 0.32074304441
0.34865952669 0.22987804021
0.7719220236 0.71704910651
0.80641904128 0.91757709856
0.58535466527 0.95115544019
0.16177726642 0.087844785148
0.53023647655 0.77848951737
0.47869749585 0.78927750918
0.4480059517 0.42679609527
0.39691461319 0.94870796456
0.98848236257 0.76334431424
0.26280977909 0.9315197126
0.61375590228 0.10928996948
0.96131571635 0.98516416648
0.68023627386 0.12396952379
0.99521840583 0.72051985211
0.23328672602 0.46587584072
0.49682111667 0.1157953218
0.79545004702 0.87640258658
0.95760667965 0.88948882205
0.17621374674 0.71289289877
0.51450896858 0.86435690148
0.94235934723 0.98192688694
0.037704534997 0.2038858229
0.60832480604 0.90604776348
0.21298848279 0.89830372511
-0.0010813335447 0.74669042939
0.13622485989 0.36244741765
0.48122847555 0.96784479337
0.44092182082 0.83621627934
0.60636869542 0.85005976159
0.98544730858 0.030606186739
0.3518124495 0.85931667296
0.75341745925 0.28386448338
0.098529496319 0.89081914065
0.85817448309 0.925735689
0.9179642436 0.37677979068
0.40770169702 0.70442364934
0.18242350593 0.098000966599
0.46381979635 0.32955729714
0.40715528679 0.36310669431
0.84230737815 0.0036236711787
0.31619487758 0.75618584647
0.76599232125 0.032307795344
0.95214537152 0.80774352279
0.70143462507 0.05600568349
0.05731336077 0.33412524285
0.54736485023 0.84841570838
0.64349194311 0.96560723512
0.011826686199 0.41562247798
0.54147683763 0.20053440054
0.37343629043 0.84828195609
0.11629862807 0.66438277287
0.22563394502 0.13922581892
0.82664523538 0.20896262796
0.89521643675 0.76682427657
0.77172342419 0.18798997841
0.56839247434 0.74681775344
0.90655176301 0.93676707211
0.96938367831 0.1418860658
0.22544931158 0.99119971938
0.93182720603 0.85601881586
0.40026366374 0.09868101539
0.91302577673 0.72858421153
0.09810882754 0.52075553101
0.54476168386 0.29990611227
0.48961812003 0.65384152016
0.059210810116 0.48103347923
0.63735875996 0.17867226345
0.37803098243 0.92822680783
0.69351214075 0.88020525808
0.18708586581 0.9158172164
0.25324009614 0.78638922934
0.12653447306 0.96839182075
0.73159131732 0.13313308678
0.36599187529 0.84871738957
0.79726371893 0.79440764374
0.95442597691 0.86425017586
0.36704370794 0.3962696945
0.72811571653 0.57404167736
0.34851755456 0.93195968016
0.62250663903 0.23564895724
0.86988860293 0.12581287964
0.90635874027 0.78151688083
0.92110626542 0.81307451627
0.0066194811837 0.14652849501
0.75594192269 0.038179145602
0.70567459184 0.68121063803
0.57774333103 0.68440046041
0.43055650388 0.0055491670729
0.77951786683 0.94444269786
0.33462909272 0.059381489482
0.98090945001 0.8676185552
0.63834636 0.94937549625
0.93379393044 0.92302202782
0.012189084848 0.31537749862
0.7102928838 0.96412665768
0.89469367148 0.49370666533
0.18407733993 0.52852234028
0.94198413327 0.059412902144
0.99282919747 0.89708214794
0.16502577035 0.46463148748
0.077224106352 0.12195805452
0.33411767476 0.81477954126
0.88181847354 0.95190137608
0.18535976892 0.41998543418
0.60236149796 0.79008351109
0.50352980752 0.90819905317
0.1070109065 0.80215600354
0.51257536549 0.28017376986
0.46207933951 0.75402560243
0.45591283803 0.6664339469
0.69194322791 0.030640644398
0.36705865094 0.22871704261
0.079225886625 0.002594602395
0.69038421211 0.678569138
0.89857795658 0.97497871468
0.70092622862 0.72282803371
0.93758273602 0.75931359845
0.63184827485 0.95844059366
0.96802989317 0.94998313828
0.82107387019 0.78763173242
0.068734443592 0.38241734482
0.17744483999 0.45653597851
0.7886062473 0.46313129168
0.37128130482 0.12356248947
0.23945746067 0.4946730581
0.42552070736 0.96802455572
0.64253765237 0.0042215750999
0.7064559439 0.92121779267
0.87188528278 0.78160368405
0.84861540511 0.91897201353
0.93717227755 0.95325288898
0.78340172902 0.83159040463
0.4851392301 0.95080131121
0.69547459831 0.64623591203
0.23542751415 0.45264749374
0.027393668205 0.42444492252
0.023359983066 0.7870896405
0.83326732745 0.63633766689
0.15440574429 0.93486795325
0.88834134629 0.096097861728
0.094658839315 0.095215321594
0.5122895975 0.10701821238
0.92565572118 0.98786852269
0.90141616011 0.81884928042
0.5966781119 0.93122234735
0.6814170849 0.73115359593
0.97453474695 0.9340060671
0.69137756102 0.94270479263
0.57161413884 0.7696593335
0.77900641536 0.094779300928
0.53463384135 0.7295075726
0.23657019745 0.078068030106
0.76212734869 0.995557317
0.42934270039 0.69516948671
0.1975108351 0.86255035408
0.80578110978 0.57098202296
0.91383445522 0.80637038893
0.70727888985 0.77021192946
0.48883122864 0.084706585213
0.35273989425 0.16971164547
0.7866847543 0.69017525121
0.65780377108 0.22968494053
0.98587705711 0.45680536692
0.53528257847 0.98417086556
0.48145506719 0.10872193895
0.69839820509 0.30904267546
0.55357614166 0.4231798656
0.13204214308 0.17847022035
0.58151244953 0.33391494449
0.1311966587 0.10722410987
0.011989219866 0.39246020074
0.22040876589 0.88168618643
0.25323212032 0.88717495879
0.50428184466 0.23729920284
0.79466890974 0.7164379871
0.39239422187 0.909313236
0.9686349591 0.68492895308
0.64317219435 0.12612439235
0.71012942489 0.83636442967
0.25153886598 0.60511218461
0.9371168317 0.98862083416
0.15372256986 0.65746519948
0.15393351875 0.82072845826
0.3023295836 0.84407118303
0.48058573924 0.86405740466
0.17943869381 0.44236562436
0.77480157794 0.76387776066
0.86840036372 0.80184954793
0.94853507493 0.94886250672
0.61617276582 0.74659808951
0.65520100195 0.12045366906
0.58618371107 0.20676834027
0.76221789735 0.79203537596
0.2589511336 0.0092583151928
0.0094038129408 0.42716604346
0.84695924701 0.060849544422
0.79100981119 0.1993886892
0.64220213708 0.22019693668
0.44252352781 0.98251136274
0.96523421224 0.21779668443
0.94333682983 0.4759884434
0.65921691272 0.80990933467
0.85924977429 0.46469678811
0.1745415397 0.35269104379
0.76614051565 0.15556388683
0.61310973924 0.89822907481
0.65849174101 0.087151944714
0.084623388279 0.14008154361
0.66618759459 0.60451583257
0.99201079702 0.11702784918
0.83780913683 0.75031215432
0.92870805427 0.89149846717
0.75303629913 0.59887346882
0.44366834986 0.73545019988
0.64479868759 0.027270243909
0.061808634515 0.39580354776
0.17316548817 0.52007433117
0.79923107125 0.81165244077
0.050964429287 0.10238665688
0.22880157677 0.36667953462
0.41893169921 0.057965910978
0.56524609118 0.93970227755
0.48148223229 0.094256106654
0.45368805879 0.79566801988
0.43412655577 0.93154355395
0.75975680402 0.31100788463
0.82258355388 0.63827409526
0.67355317294 0.94042356631
0.3273689991 0.027650381282
0.5135020641 0.98837675648
0.067579354091 0.81139321677
0.14967127204 0.4644554183
0.9148768221 0.092892959192
0.78628220671 0.99463641051
0.6662708563 0.04753700924
0.7153451577 0.98309193715
0.76200709567 0.10609043302
0.70117339786 0.28118776433
0.89773539503 0.16683489673
0.76972754614 0.86351911435
0.63365794833 0.12527339704
0.25640086942 0.53588671762
0.32916385042 0.7024310898
0.99693618942 0.81645558792
0.35129235002 0.99653339085
0.067858533396 0.90965132861
0.36257488736 0.99110591454
0.91949692266 0.91350125255
0.77511103088 0.045789235158
0.1035596159 0.37441780361
0.78847666681 0.18001263295
0.95266738628 0.8815850496
0.93998612096 0.090782032269
0.37367872789 0.91521077031
0.81318592015 0.07769984974
0.17377801969 0.38965812511
0.70791075515 0.42470777463
0.91959333836 0.73925876887
0.86393506222 0.82494462378
0.79025041281 0.43438530868
0.15527795365 0.77634807802
0.43625845341 0.020309182057
0.980161145 0.14561487002
0.74637400803 0.62447663869
0.87197519317 0.63648376892
0.87874590441 0.80839878131
0.41090774198 0.42909589242
0.65872105576 0.10951222577
0.53596349165 0.62512803185
0.12402094209 0.53725694992
0.49785679041 0.099912634393
0.010571549005 0.084828870642
0.60217654076 0.6859912037
0.15828418977 0.79054452439
0.97745299557 0.90999299361
0.72549665155 0.90596064087
0.48201323398 0.066284966686
0.83279352274 0.89335418818
0.37594988249 0.052547316129
0.89135254307 0.35353756408
0.20997699361 0.59501237483
0.011713002978 0.858327742
0.79011542544 0.48601649426
0.58585352798 0.41825076961
0.18269610165 0.35958425252
0.10422570836 0.15088819364
0.76511631374 0.88014194742
0.44223911925 0.4750161886
0.87270615355 0.54238380655
0.63787201611 0.064801926611
0.71108650204 0.14378868545
0.85021816764 0.95066496193
0.091627639126 0.27098907064
0.58329880445 0.13850567187
0.74545683958 0.90391388795
0.98138981137 0.48800419108
0.15305566145 0.95167453828
0.16710301964 0.9116267683
0.96346105781 0.093005182282
0.54745766615 0.97416197217
0.47484852179 0.87792072089
0.9976118784 0.76262777809
0.4236008136 0.7831161326
0.79991599079 0.94620697791
0.58944359945 0.65789477651
0.98947887554 0.94662523231
0.42155795491 0.49331501022
0.86812383366 0.33033424972
0.85441888881 0.69946572261
0.9518775444 0.98474291166
0.63412080427 0.60428031386
0.82225911942 0.068672646965
0.18125240215 0.14005194339
0.6216191463 0.26825010003
0.95951810766 0.97978435945
0.54939445128 0.48707260887
0.75435853549 0.050320997351
0.6758181974 0.92778051886
0.94899190602 0.22645894802
0.54397854816 0.99255012796
0.073278333108 0.09542641248
0.8901051604 0.71641375352
0.064457075563 0.68249006202
0.5436493441 0.46870485584
0.88845518228 0.56845439452
0.5422190225 0.84119732861
0.83007959053 0.26313944382
0.45700062831 0.10570412041
0.96404739101 0.87569938806
0.29307055306 0.7597956233
0.66685888448 0.7106602151
0.94881123406 0.19734958307
0.1662085871 0.60953448645
0.84789800635 0.32070470963
0.56094223315 0.11243932585
0.70824537087 0.89962898482
0.68982319786 0.69304281901
0.12016970816 0.098105461765
0.2203876325 0.15434771982
0.55056906364 0.98724635274
0.82931974654 0.16309447867
0.57786763434 0.85794717534
0.16241063987 0.35361964176
0.13057629552 0.054264666426
0.445250639 0.58699278452
0.59690484801 0.19881664525
0.89874065398 0.80935033312
0.43467057826 0.79368714708
0.97681296241 0.88503252557
0.30052418873 0.93909254984
0.47964512584 0.99304117191
0.63882777025 0.8126454247
0.53272413322 0.84185698113
0.5581299018 0.048220358371
0.85534108224 0.1713740961
0.876834532 0.16274567095
0.99776065784 0.8068558677
0.001780312412 0.99900864435
0.85526656526 0.027294245517
0.63232664584 0.52978062511
0.96976201277 0.056878336642
0.22640050235 0.76041813622
0.3387438259 0.5394112132
0.66933263606 0.82011077195
0.54894802219 0.68509653726
0.68398690338 0.39624003059
0.53191058646 0.27262998116
0.49541480144 0.67982553644
0.66603827464 0.99836168
0.9490525078 0.84523186949
0.22773972251 0.20782316482
0.90724225716 0.85178934158
0.86929724959 0.26061138409
0.99094799664 0.51517855689
0.5179214599 0.94826538
0.298041159 0.92619271787
0.82344511081 0.43256049197
0.81844059814 0.22492998134
0.57258487799 0.81319960942
0.82524125316 0.029374324484
0.74149815915 0.24250196937
0.16423463875 0.36953461654
0.046721708306 0.32265450343
0.83009431423 0.90728742456
0.23914172774 0.60530032633
0.86768577355 0.98411932819
0.49347517544 0.76948323901
0.42342647715 0.83783102107
-0.0019790618641 0.48268049912
0.25771905896 0.13914402031
0.26835035897 0.10819490276
0.45364410694 0.81472071544
0.48486920978 0.59882241553
0.18387024644 0.59645271996
0.39124980915 0.67355007501
0.84828151706 0.079919889985
0.83555517823 0.56414874387
0.36313727561 0.81517896948
0.75237054966 0.06907683822
0.79223339944 0.5051767761
0.62721096078 0.75806945769
0.84104833996 0.49357841603
0.22244654057 0.52525037457
0.93231204924 0.11776136137
0.75159267743 0.55114173727
0.27087321744 0.42846466177
0.28081360607 0.93369579806
0.76872373414 0.27298408493
0.35378592115 0.79110444531
0.69975312361 0.94959238076
0.90020969775 0.8927929479
0.87638152371 0.48055895774
0.98494711547 0.38085685492
0.52910078542 0.91743108732
0.4799295227 0.69031714881
0.58978852193 0.8258898957
0.089601527027 0.8174418641
0.045329285956 0.927360162
0.31671380092 0.80410990129
0.24026313918 0.67960562363
0.60105490699 0.74649092322
0.84915548563 0.90057273931
0.54192889108 0.02997046984
0.38301166193 0.14004204474
0.58829309168 0.86436654838
0.20939120761 0.36195428294
0.62442768629 0.14031849772
0.89332099031 0.79545346438
0.1729625107 0.8558430031
0.72724637217 0.92405718061
0.087630484575 0.62844973323
0.86093493591 0.8471903348
0.67712023774 0.38120302022
0.0098463232128 0.19665336472
0.44924100118 0.84652551106
0.43559623592 0.49384226225
0.99209868874 0.94234092718
0.94520709129 0.91342502234
0.033833554037 0.30809296129
0.97681947014 0.60706625378
0.74842638849 0.15893303524
0.20093549678 0.62123410457
0.658699044 0.92846511835
0.27435562804 0.0022322796849
0.98713672572 0.92527199788
0.63915147152 0.49948016666
0.98309787368 0.94010270857
0.257873626 0.5244147197
0.88132816687 0.84992917958
0.34519267059 0.42904113562
0.95361736517 0.89641638104
0.6621506256 0.90519395873
0.47303634037 0.92701008979
0.16201989451 0.80930017198
0.58329743121 0.836671924
0.92077655853 0.86307568888
0.88400346488 0.82602558653
0.15174134218 0.17338299499
0.58066402149 0.018000358355
0.8530622293 0.13799995934
0.19649164815 0.82880134834
0.83873927805 0.93016886198
0.33754084979 0.82420741267
0.49024935956 0.96291477654
0.68469079799 0.94098508471
0.69332583134 0.8365863755
0.56397313245 0.90892067781
0.5753544609 0.049962183523
0.9745172322 0.97412757958
0.38303670558 0.5951902521
0.986784043 0.96602751989
0.72005085645 0.96098957193
0.22785545877 0.24799167576
0.67385640222 0.87124713834
0.15480019155 0.131359288
0.69003830191 0.96532616114
0.34432167224 0.76684474422
0.58374908635 0.76826650412
0.81823252019 0.90560921197
0.19507962508 0.12462140681
0.70895642345 0.98000604906
0.7630761527 0.84597708715
0.61299641504 0.065065806135
0.90802537135 0.64051993238
0.27735552143 0.59379646833
0.99793710358 0.93443797367
0.1875271298 0.80195924459
0.28186285263 0.77057178638
0.2333937059 0.10048220256
0.87405465036 0.93078635996
0.61889339668 0.018426941729
0.96698059643 0.77849788891
0.58192085737 0.74588244097
0.529822113 0.88098401802
0.23613323619 0.47573079001
0.59277416478 0.60547945934
0.2277880742 0.53332429223
0.21534209137 0.10898761386
0.40261229834 0.92819570404
0.2270569227 0.50893587948
0.32142129951 0.5139617268
0.98773527793 0.7384923516
0.85469134084 0.15214396305
0.73620273189 0.087404432993
0.64851716802 0.83188894947
0.75318215469 0.64490424394
0.57458198217 0.82557917064
0.29270402184 0.55658612196
0.21880500393 0.0068751600961
0.86915989495 0.058739238543
0.26545989268 0.59484396686
0.21534386805 0.2856572271
0.93585640542 0.96720768663
0.16243086632 0.39584053288
0.27965760829 0.4814285924
0.97910977677 0.021215267294
0.95814222473 0.68779760692
0.38876269463 0.58244837562
0.24220746123 0.91415258994
0.86149623914 0.18778960373
0.36675242109 0.088773028581
0.81357594269 0.77047866199
0.35932570019 0.039112072365
0.2228317968 0.064973544962
0.65039568529 0.18365320263
0.65001040182 0.081752390718
0.096206747723 0.48607671662
0.94423575872 0.78891709478
0.090624269973 0.83045009126
0.98138927569 0.89059786711
0.38039235316 0.80936089913
0.34474037367 0.88494984426
0.46340014161 0.73816296064
0.91375514154 0.93920791616
0.86294537304 0.58136746198
0.65636020548 0.13270469073
0.76023852243 0.12785508821
0.68447532307 0.98003555815
0.2714834473 0.23694143844
0.72636224993 0.451188982
0.99823892587 0.29278338073
0.82664198431 0.77251022236
0.95582105608 0.83604339864
0.039319281357 0.41847381908
0.27090986755 0.76697370996
0.87609441968 0.88044591157
0.20655192387 0.96184546585
0.3137469279 0.03411662095
0.7907178096 0.65690657298
0.56188981965 0.89766616348
0.95156923383 0.79619721379
0.74294799012 0.71998385963
0.94015951333 0.038564446988
0.35723387452 0.58101470074
0.053071048941 0.40374047624
0.92498314534 0.72492301982
0.92348105632 0.90429934738
0.45619959165 0.085398560311
0.3055906838 0.76288473604
0.27480840818 0.6021430639
0.57089312196 0.18912189296
0.98647745022 0.99814617427
0.53466182559 0.22676306164
0.50071176326 0.75424782204
0.3877471438 0.96813427817
0.14854360548 0.55530910948
0.67451997586 0.88587718285
0.71238470861 0.82886385852
0.038942763706 0.19426845032
0.96919649098 0.70836254578
0.78050405452 0.069140134717
0.58512739328 0.98625668556
0.4006951471 0.23987848366
0.2639542464 0.98310635858
0.49757648552 0.93120884767
0.3819617798 0.2384664115
0.71084606424 0.78437365657
0.0700786129 0.36623730263
0.26334160439 0.60277801683
0.58885347217 0.12299188391
0.41356678078 0.66114450108
0.93032498068 0.73447745528
0.11244654685 0.079849445371
0.80152075613 0.018667062264
0.13590698865 0.78101125458
0.66642804664 0.93034777534
0.81225847337 0.73993436728
0.82964592358 0.70130451136
0.54170878933 0.15974069379
0.0013977299554 0.92581416889
0.78562806881 0.23273168704
0.84884980579 0.29324426054
0.72551144135 0.73904079777
0.94521120217 0.9644362662
0.078402224019 0.97704845146
0.6899263404 0.77523327043
0.95576737388 0.82906073586
0.75445294808 0.21574135007
0.99687036684 0.83004238532
0.92384775448 0.78819590395
0.85183854868 0.21412572052
0.98351698723 0.15780620778
0.96436934261 0.03252148183
0.91022355695 0.16429298352
0.32475186565 0.89119185184
0.14041208834 0.43843255502
0.12765552108 0.28803150513
0.13677205496 0.34921317017
0.28783531686 0.97744926057
0.57606372124 0.91237798544
0.81665263401 0.59558394611
0.64298121762 0.20392550737
0.30010103293 0.061635853899
0.17787687486 0.23731466888
0.55213225151 0.094738720218
0.42155470194 0.80334580042
0.18569484856 0.76761507796
0.8470991417 0.79750999442
0.84822645603 0.93550530055
0.35227147265 0.19464609289
0.38270234887 0.43289697253
0.86728891976 0.99714581594
0.73216483125 0.028889462042
0.12540655547 0.023248013173
0.88032308018 0.92935458099
0.20902944322 0.9131703903
0.0046441172266 0.46017791601
0.39400484712 0.73545647153
0.89566579222 0.88254793846
0.83416026064 0.7673493051
0.27984638845 0.82697418024
0.93361359472 0.93970299832
0.33388606247 0.55705509122
0.83905747675 0.030098354975
0.094854706108 0.53934973445
0.62163237224 0.21066760193
-0.00020122651811 0.80828474833
0.83119831838 0.65230367844
0.97119528929 0.96888447934
0.74481492456 0.86668226168
0.90889232868 0.07545682009
0.13266567423 0.90227028781
0.10477183148 0.94370399722
0.43826044485 0.036320957099
0.5369215686 0.064195601645
0.46659732809 0.98539620501
0.97692378958 0.87687293302
0.82545361283 0.23294290612
0.75489763617 0.3675559214
0.87197124865 0.14592130557
0.050836964551 0.8215166495
0.41225686729 0.96756632227
0.48612069384 0.97795824782
0.49398019644 0.73311584868
0.68585415157 0.84718339851
0.0467427579 0.99136502356
0.96986699008 0.90345723063
0.43444066007 0.71274629781
0.45055005641 0.97092337411
0.29915168995 0.14350063254
0.71007151579 0.57432540554
0.70936334685 0.032271511189
0.69771001901 0.74730237735
0.54126783409 0.58635108227
0.72114058523 0.77750035512
0.12549436311 0.17070006739
0.026616234853 0.21430712791
0.74247776518 0.56796558619
0.72141467855 0.090828292906
0.55693140802 0.062195598149
0.83958970798 0.75945100338
0.98582221795 0.66636288825
0.65063271647 0.8690377964
0.59831543774 0.15213157902
0.29096470705 0.88944297906
0.88124121311 0.77910013995
0.87998305137 0.94140082847
0.94270748659 0.5546096535
0.81230207717 0.10506663046
0.99228337243 0.14625596044
0.80641616092 0.67391771037
0.37966213127 0.411451382
0.51760132863 0.67859113645
0.94455902686 0.87736273085
0.25283863634 0.51428626848
0.43314200308 0.30685498086
0.17098034302 0.13749094385
0.81814166682 0.50933915604
0.85020682729 0.53280788411
0.49155139147 0.86761958005
0.65937278036 0.82252011845
0.21640181481 0.92988125169
0.23981889413 0.19560993509
0.2045695717 0.14575764997
0.37055684207 0.53529939873
0.91611508917 0.79604865322
0.045132320415 0.79060673509
0.35246293587 0.017810057692
0.087682359492 0.15585807568
0.64297216383 0.16848074081
0.63823618445 0.11152659099
0.023539522657 0.41647232374
0.19831841388 0.56876038691
0.7125179635 0.91375951106
0.28480095771 0.013678922038
0.34642532496 0.79423966993
0.56188094987 0.97142770577
0.80933038592 0.68927767295
0.99788592559 0.90915383736
0.88030856751 0.83474685909
0.89394911644 0.67986155117
0.13880079258 0.090557333189
0.37322357951 0.075818829292
0.66727926919 0.35165689879
0.34537524683 0.73435315196
0.73754633063 0.82628014582
0.56118123814 0.6098482445
0.8825536177 0.81605247674
0.3786132926 0.065536233519
0.96131162607 0.69681807559
0.021634366999 0.86984075302
0.19307781134 0.032651623935
0.27119477518 0.3827880911
0.56100971724 0.98134268473
0.78563107965 0.52157899356
0.44726598065 0.92347955276
0.86543602803 0.9207279128
0.2084637265 0.47157853619
0.78406972023 0.12592543726
0.24438410099 0.13792466784
0.15806988091 0.47899025711
0.22467562778 0.57737311908
0.82698702925 0.59368566166
0.67165598847 0.7569471797
0.976106985 0.11181799754
0.36691382038 0.61200414718
0.96214623864 0.93717525137
0.80927242336 0.52686801729
0.68188211251 0.99555555972
0.64677647258 0.83785662261
0.84902221747 0.85120508458
0.19895632587 0.84344298718
0.95762028238 0.6527135965
0.57944862219 0.67321662496
0.084373639161 0.94663572212
0.63678531633 0.041297472725
0.40763385134 0.25643346924
0.4508444311 0.046616658402
0.96867886891 0.59306197208
0.36173176753 0.62208693114
0.35503618126 0.84368085678
0.52543050817 0.76758406868
0.2981672106 0.21975531784
0.68440159547 0.92674482022
0.3556289317 0.90165377759
0.090795534022 0.46839102085
0.7005989321 0.89129008377
0.12175057812 0.52443962619
0.47769291124 0.19814124539
0.74565132879 0.99654625656
0.61350483533 0.62866581117
0.68785763423 0.19524924959
0.096784225262 0.50732583447
0.19895488453 0.2955260862
0.87908723347 0.79521830631
0.99071401795 0.90599203664
0.40975153283 0.97848382683
0.77848128325 0.025817726091
0.91507554486 0.74876144645
0.90345599339 0.14882216343
0.65565319149 0.16113677473
0.19116834536 0.17573286524
0.48727061557 0.43917047666
0.48851270381 0.90206897522
0.626704612 0.075901428336
0.23770020612 0.22996499456
0.45750667583 0.9187208961
0.92325737486 0.97596343442
0.99696295296 0.87076655576
0.2957692632 0.11264534107
0.52732455353 0.81728487021
0.32153932255 0.76811428185
0.15926455569 0.22638497817
0.89928159819 0.64836720396
0.51886176733 0.82499354338
0.18731352532 0.62744178498
0.83075643551 0.83791259927
0.76640229141 0.49055434192
0.7494709656 0.89581346103
0.68596576504 0.17688860946
0.3453862386 0.83458589331
0.36494557138 0.18204941055
0.66819370601 0.78144073053
0.7603849622 0.17815514611
0.82891641869 0.089331035841
0.89724305402 0.73506553073
0.30904560793 0.023337579563
0.055175772064 0.34487883589
0.067558847173 0.16472457905
0.80481307191 0.82444430962
0.0047707859081 0.23204989826
0.6410625427 0.9973997408
0.68032274555 0.047606933645
0.9445282063 0.88775877713
0.99054303273 0.082107404215
0.51390461937 0.45848195902
0.064972035283 0.43512920272
0.26880874423 0.31707602806
0.17210543922 0.73983964517
0.58849188887 0.94319777667
0.13469554635 0.53478657363
0.50019560104 0.22234914273
0.2892435339 0.59952519175
0.2271005936 0.92087038299
0.78745453745 0.38135241607
0.4831323808 0.042000031722
0.78738536176 0.70490652061
0.245407633 0.83527978261
0.076729567856 0.16100566507
0.3251567547 0.64546996506
0.18875601755 0.2483817781
0.97717221121 0.7936397458
0.35109067155 0.80630822914
0.98894282711 0.98207806441
0.42337472787 0.50976561818
0.52279023866 0.98247667507
0.80478577149 0.71818082708
0.17750334245 0.39935282621
0.81624354561 0.81952172194
0.63689001178 0.82800846807
0.024879644942 0.45509738668
0.94338545123 0.70419266574
0.011830765435 0.17139892542
0.55086704723 0.076585504048
0.79117015878 0.020630621691
0.79898037641 0.55112809165
0.3479888078 0.95634887284
0.97255646609 0.94289532354
0.0981079015 0.55653898409
0.24331235794 0.55624665223
0.68751887409 0.099316732538
0.30157741957 0.047482773477
0.72920879871 0.1141828615
0.84795994568 0.76876664072
0.64203567047 0.5486118364
0.21015111755 0.88134480651
0.86966745978 0.17739058045
0.89055101859 0.032703572508
0.79755087505 0.60235083172
0.20234168157 0.92837975955
0.072270435304 0.07380805141
0.89178239426 0.87177158508
0.20485191586 0.98723997827
0.41257602854 0.18289797057
0.79402384382 0.38712950788
0.88153195669 0.23914475542
0.22689788561 0.61065875409
0.61173312717 0.99787789671
0.6955962651 0.87217739206
0.47967899808 0.14771099218
0.98413648685 0.61787326867
0.037918484203 0.65538218506
0.79969979357 0.63157111998
0.25894643587 0.60719196455
0.56185622793 0.84465140778
0.73256101227 0.89491411754
0.2900651129 0.95439538086
0.53935448971 0.94989408379
0.95574867666 0.97143361319
0.8402024684 0.91397510179
0.6960280015 0.81951349322
0.87900331711 0.1101339244
0.94113199715 0.21129995788
0.12533878074 0.50255660944
0.88328007379 0.13405295056
0.42606225802 0.16533457411
0.73257170351 0.85155747901
0.98188164763 0.0031732357462
0.95578157226 0.87106125261
0.98876911451 0.7841759238
0.18149338045 0.22059656022
0.081509081762 0.80043996297
0.29122177219 0.28613005444
0.43075568199 0.089006594817
0.39543790547 0.96443840799
0.94655500656 0.13213930264
0.37896463753 0.66452881137
0.17664925842 0.47941036495
0.99418344335 0.85724536901
0.32765449209 0.49302699165
0.21852642221 0.44540632557
0.70338588675 0.61220220328
0.47688266067 0.94979437068
0.23927276239 0.76695465436
0.63335707241 0.45876837311
0.96439839175 0.99760747777
0.62451935302 0.70872981983
0.91722253069 0.9942668639
0.37024691645 0.69191419952
0.088201637193 0.22337084433
0.75268918637 0.71424756569
0.71890556643 0.5990176739
0.50593717365 0.87031167694
0.12747415475 0.84191584909
0.34696742759 0.51737607752
0.99290059813 0.0073214213305
0.7795184406 0.29152912941
0.0094604599543 0.20983760854
0.64373959938 0.10047099784
0.82363667183 0.71186590363
0.96103801761 0.12604424793
0.86418085452 0.30376728412
0.24701121507 0.38280675364
0.80639749631 0.75105788731
0.33654696449 0.8045541767
0.58400876766 0.38604468349
0.65537860551 0.9416942535
0.68126016534 0.86707572407
0.55793757221 0.99458191455
0.80338682497 0.15991699658
0.51821317837 0.45070221621
0.2984531392 0.97082482964
0.46486988898 0.96994379444
0.12584645476 0.11871356547
0.52683773763 0.65353572789
0.7551131259 0.87098086269
0.41957103295 0.89154396261
0.35940984477 0.94274184514
0.41111398626 0.19939047311
0.97362897445 0.9173088735
0.042352230686 0.017150554346
0.45293480771 0.6413455659
0.34932192558 0.064641122131
0.43786636665 0.85764502096
0.9433647545 0.81566134597
0.4180974669 0.90845925901
0.010194956866 0.36313140906
0.62929889692 0.03106926851
0.69080880571 0.11872459864
0.89919268551 0.83175123664
0.8874898328 0.66175034248
0.86348630776 0.61886950604
0.32173736114 0.99573361809
0.61166817525 0.055134099131
0.61257118483 0.68228913238
0.39052350632 0.22791498332
0.21898148097 0.39827900762
0.61141038866 0.82715623658
0.24822393373 0.59609707052
0.37300088154 0.025034487073
0.91538951269 0.025296970653
0.30180762295 0.006535168627
0.73972621056 0.067133977602
0.74720838366 0.4201921491
0.30923209731 0.7059300979
0.95178013315 0.94015768908
0.99753368892 0.98616802518
0.17289487213 0.26361674791
0.95535911431 0.85669066129
0.16414455863 0.6668175068
0.14221396942 0.71224553207
0.24599130077 0.054790099893
0.34565198197 0.2052701985
0.59313404698 0.90258683827
0.29224858854 0.6640670743
0.48061917437 0.16052544181
0.69761708585 0.5435320705
0.73828591059 0.91233275302
0.0027242715977 0.030107969061
0.018184888721 0.32870363998
0.55564071346 0.82295916506
0.57328341041 0.93926890343
0.023170932525 0.82365639277
0.37213681252 0.19538260041
0.075804048109 0.052381257442
0.96913243686 0.98185203812
0.54499235028 0.05983415222
0.83495628312 0.2875626479
0.25405436193 0.48356657079
0.30208681545 0.99582561479
0.92348699361 0.94346378068
0.90382355922 0.84050270393
0.073982925463 0.83924600632
0.11830772554 0.38270272598
0.043452914761 0.21670407166
0.16237340362 0.95642672692
0.97942203274 0.93042243787
0.12670848901 0.22336317983
0.48030591156 0.66331820113
0.66600934902 0.97721168672
0.52688509936 0.26252854592
0.30073245384 0.19195168957
0.91288186986 0.77786014633
0.50251122441 0.016278969472
0.64145112499 0.077758968425
0.12511838887 0.30373639301
0.10489907205 0.49632498848
0.77038569262 0.37732763589
0.7142378864 0.92923791211
0.72952059726 0.71325326019
0.91680782313 0.77056825961
0.43852075704 0.6569418004
0.92505912329 0.13619143164
0.85914195756 0.98258953719
0.86474180914 0.66387475252
0.76754796457 0.66045564603
0.8393709702 0.88673152864
0.59022265591 0.92382632777
0.46546211029 0.068668305884
0.67731653226 0.029244504006
0.55861347911 0.14008303966
0.96798248819 0.93106198023
0.047047354897 0.30978738111
0.88669664654 0.214291879
0.10934811544 0.29684359674
0.665452522 0.76954954599
0.26669909981 0.037757436305
0.25402300042 0.85630221632
0.38440900031 0.75625529551
0.34495642753 0.81049030662
0.9579539301 0.069286093951
0.48792633807 0.75500961087
0.56285624231 0.076547196491
0.7234894 0.87168919076
0.8759721973 0.19115594118
0.28055742866 0.98717469653
0.7810825001 0.41158006135
0.78204611365 0.86439782951
0.097947136631 0.98639854138
0.48534733688 0.82508354181
0.98782595381 0.35221860043
0.53449131388 0.4638821485
0.37030990484 0.80038798314
0.67658688077 0.61804602333
0.50661783197 0.888219494
0.030986644648 0.040916746952
0.47473304217 0.3541255284
0.20659715477 0.46010252914
0.92601647488 0.34393862514
0.99788276875 0.9734807828
0.48066971243 0.77628669126
0.19037013308 0.37462636807
0.71713690124 0.3373414425
0.6686360225 0.24195527959
0.25531098991 0.28410242837
0.099463776083 0.12389802685
0.4484395833 0.01236024286
0.73888279959 0.8615756588
0.3326980882 0.86903415317
0.16555424231 0.5392854269
0.20915946857 0.42234598468
0.24729979832 0.56958935359
0.37720642202 0.87965501112
0.021833135296 0.20299520959
0.50666256288 0.071971129262
0.70692036715 0.71248845428
0.7316389783 0.10101037711
0.16592616562 0.45108464518
0.56792765536 0.2787043518
0.92048966279 0.70997700164
0.27699093475 0.95290473612
0.8432178014 0.8434927263
0.46271019751 0.82812416312
0.44373901635 0.93723725906
0.43667214874 0.80643729378
0.72328683882 0.94103647101
0.75109822604 0.3492392849
0.39665985909 0.190468277
0.11823106235 0.9157319749
0.81672260118 0.72272487591
0.19706137941 0.15943758904
0.95629394394 0.02853834676
0.2127124622 0.20720034183
0.32714696316 0.74335152507
0.80064408027 0.97060784339
0.63970093783 0.89793818074
0.15515764224 0.59354793731
0.20703068798 0.16653328652
0.3919312222 0.56848833671
0.86720250059 0.72363697674
0.96211851867 0.96806087334
0.47606558471 0.73298026334
0.57995743513 0.92275118056
0.95684818265 0.99462661729
0.12419085661 0.88327804729
0.68174948102 0.97034096002
0.92108016056 0.88244209283
0.6010187764 0.83111281422
0.63383726297 0.7779603418
0.51739886347 0.25390492875
0.34967524297 0.87348275764
0.64239599208 0.61314369187
0.50214552244 0.69567931866
0.95261333183 0.088884110838
0.87326478027 0.75817935388
0.67183605143 0.91520763414
0.065933158082 0.4672615792
0.77469860895 0.83828532264
0.7677831962 0.57339088726
0.83432590947 0.11819432272
0.27074070116 0.14316998448
0.90555951186 0.74156376627
0.8123401649 0.18199480872
0.35124498123 0.83771931483
0.69544715879 0.15239941882
0.66826447012 0.94708028288
0.6124131882 0.95596266805
0.29851292897 0.752240947
0.70423230457 0.93906252162
0.10037862356 0.16795978112
0.99701157133 0.74621397195
0.52722510313 0.69163189197
0.74776484793 0.80058851711
0.54173359333 0.86545398401
0.62984879537 0.89789662148
0.81681411645 0.01832495384
0.38311024243 0.17835867165
0.35908672148 0.96259613243
0.31653529709 0.88012733119
0.19737709853 0.60317253442
0.68035375655 0.88021345027
0.7379783543 0.049009985426
0.95487774089 0.70847997795
0.56100956282 0.32917030438
0.11488266639 0.13612759215
0.076935445134 0.085835615239
0.80789021485 0.8143238398
0.94188883755 0.50811390906
0.60654829374 0.94265365267
0.21733895528 0.85089864192
0.6414313964 0.71836099615
0.93291128709 0.68538234766
0.33316532516 0.097276566521
0.3489510818 0.86530325441
0.8321934811 0.72364777076
0.21501845456 0.09248779813
0.69552648676 0.90705238662
0.16325057485 0.038112838459
0.73092814303 0.75051109049
0.05858105932 0.26587094504
0.61324229859 0.83841859789
0.1031526475 0.85880225369
0.7426514636 0.1755437547
0.83629527176 0.19074969577
0.33173726598 0.045617246786
0.25491103768 0.045733201623
0.71353391026 0.80897098995
0.31213531532 0.63328072536
0.77460512686 0.0055829813958
0.80573997956 0.033698070378
0.60681557834 0.73230043009
0.94273041333 0.8354085252
0.11069783326 0.7679056902
0.90220077708 0.6829645899
0.72752520716 0.63020649383
0.98397772483 0.90236548328
0.59701862698 0.80164416091
0.29606087454 0.67340665244
0.44085811761 0.33228459666
0.92693613152 0.014644041338
0.34318968146 0.98252883123
0.68376391533 0.060650626838
0.83697013293 0.67773923978
0.42375768697 0.46484239223
0.16506930024 0.97156652642
0.14822189976 0.19038918724
0.66163375035 0.88005802274
0.55935883185 0.81545741341
0.53965478139 0.71673667362
0.068868687571 0.13674994094
0.39148707352 0.83175106886
0.92857096061 0.088847017953
0.18718135588 0.89672275645
0.59260602265 0.0098663962933
0.38056367557 0.006666913916
0.83963170681 0.70923571797
0.34278662948 0.62363138862
0.28528613374 0.75140699426
0.45361795107 0.957394878
0.13234107531 0.75694550782
0.73776073119 0.83481076193
0.99543622517 0.40359893544
0.27674694564 0.72699738989
0.60702755341 0.02372577895
0.41208581226 0.32040503388
0.15171163249 0.98274609261
0.23054385513 0.5920080667
0.85017245223 0.015357698345
0.27730064289 0.88186802198
0.32462096063 0.98341194971
0.9573262951 0.77111269392
0.93864658089 0.17528762809
0.62609219404 0.10920595848
0.049097308598 0.58867171696
0.039613471026 0.86026797874
0.89117019174 0.41100491137
0.70419648164 0.22610300484
0.47017118879 0.24994958237
0.13742245838 0.50045769596
0.44867595182 0.75990727175
0.76719449428 0.78089211359
0.006563314112 0.071348590013
0.31064763652 0.81588887055
0.88288275455 0.76536780854
0.42566367828 0.85346610113
0.6056022072 0.77691027147
0.20152897198 0.54053105089
0.54672993219 0.24521002822
0.040123560551 0.13881248365
0.93366463689 0.7916045807
0.98385008235 0.74699617407
0.78873296919 0.80067480137
0.86957672471 0.97179355012
0.41813060441 0.21500707015
0.24904154556 0.9528087927
0.53363321383 0.67186072022
0.47715324705 0.80462240762
0.063272802363 0.95339995519
0.27835497727 0.56723504329
0.94675769587 0.69178739725
0.35684506554 0.63582292743
0.36683312099 0.23911513434
0.33965954555 0.71472233334
0.25588974548 0.17601793198
0.85048259288 0.6621368677
0.97634964078 0.7456180703
0.86831751444 0.79150158861
0.15519749294 0.26118425527
0.60224903497 0.70739127154
0.66062016134 0.72101935242
0.82266145169 0.94540251639
0.10835082388 0.17484044008
0.088891089677 0.10583308155
0.18834546942 0.088142569728
0.46041893475 0.86349273019
0.59294882148 0.05997680582
0.87677504847 0.90941289455
0.12255105293 0.24333443687
0.40411001129 0.90468326169
0.41624677361 0.44782100711
0.95045640351 0.93078576756
0.28793144246 0.058486136061
0.78755722656 0.61648060613
0.60137547888 0.94787980385
0.70357442661 0.066305851007
0.88205844011 0.20392486563
0.89992578279 0.070481496503
0.5475712791 0.63946785907
0.16356528808 0.17511084528
0.63619174575 0.6788287711
0.84425271851 0.82123725367
0.40084908609 0.17475190829
0.14279491315 0.48016578885
0.18492593414 0.72831693029
0.65501752822 0.77343735684
0.9061504418 0.72418868768
0.75266381816 0.29422143758
0.35070334036 0.8933810163
0.65778784114 0.73518434619
0.84601742916 0.97361086042
0.7773583475 0.20629723201
0.77541733777 0.64064662158
0.4158461987 0.4760238648
0.34644547531 0.6866428597
0.79764882481 0.68652277914
0.86390322566 0.080838970289
0.28446806895 0.49510641574
0.40736126243 0.037651165756
0.02903706968 0.90455994167
0.88447512276 0.055493989443
0.72351748052 0.99312026543
0.80808738447 0.19244430168
0.86987850229 0.21619490073
0.083095216155 0.52173060795
0.69137616753 0.66506498243
0.78459850195 0.76080885153
0.37198318527 0.82821526297
0.7908408116 0.82488604223
0.26651527833 0.94448107141
0.67830051703 0.82896212999
0.443523214 0.093652667256
0.98558074619 0.67482372287
0.43644855864 0.89550684353
0.078326466411 0.41582312997
0.096550848579 0.14121027776
0.62242241096 0.7890926906
0.40421978874 0.22221812072
0.027508688829 0.0047769064886
0.67785246488 0.70353403506
0.17281116564 0.20670071894
0.63001384261 0.30319581194
0.12340144126 0.30907841219
0.72649738436 0.34443863383
0.33229982335 0.60833280942
0.50066578035 0.95947336514
0.83003753039 0.73595304563
0.88466501902 0.019412827874
0.47383941721 0.97960424013
0.8022281204 0.0027202601527
0.1324442634 0.41217116031
0.98045904496 0.23885680418
0.77203210299 0.87451659604
0.010204023986 0.30430656765
0.54213016687 0.003675175571
0.001913139394 0.89563794743
0.43020992388 0.94195736662
0.76443821327 0.7740969343
0.90657663225 0.91145511837
0.84106534507 0.21856197592
0.9296437513 0.8796913232
0.67790963686 0.42820572906
0.7395376443 0.8454990692
0.046984616307 0.054664548575
0.14583740068 0.24768272881
0.53833664298 0.89039743112
0.086417786889 0.86204468769
0.0055008070071 0.44158125121
0.68926305605 0.49655393181
0.3034546615 0.49292521753
0.28193707155 0.70589583422
0.17603999848 0.014791372282
0.59514489338 0.69513373
0.93575320905 0.83287588546
0.91474149419 0.25066070789
0.3409559694 0.69622788698
0.80926829301 0.78518304377
0.34580202712 0.81768128714
0.53238956536 0.1351377511
0.77009718899 0.075767695812
0.82027291381 0.85802702876
0.78578693184 0.81537350764
0.47771909878 0.83808050292
0.9779329712 0.9868710751
0.46928664989 0.67428700427
0.60403257362 0.99476713748
0.92477107117 0.96131939348
0.8991201676 0.089944975457
0.77367650611 0.018495413309
0.72890258488 0.76987774046
0.83101277659 0.87620398839
0.9311745617 0.18808936274
0.22099181987 0.19622904493
0.38781207876 0.89781344787
0.99050554956 0.18656648157
0.94101175415 0.57156878728
0.40682634232 0.86322342023
0.20962164466 0.82255963098
0.98156705212 0.54528287809
0.13621282757 0.30632002868
0.67718414476 0.99062356296
0.32337949517 0.86583581057
0.37632824592 0.75072431093
0.94601167064 0.43252118505
0.53014687591 0.87129950841
0.99622998379 0.9962150349
0.27359983936 0.050834239002
0.20248044148 0.0021922988994
0.82820779812 0.056294138118
0.47154563556 0.37241225926
0.69617226988 0.85277006073
0.87298588828 0.67503141287
0.71708646613 0.071886260768
0.79375362957 0.17252041968
0.19581666059 0.7506164665
0.061878662369 0.7777590245
0.45499402564 0.065133511594
0.55494232837 0.96559647464
0.22233512004 0.95138876018
0.44613463236 0.87414414596
0.38150603482 0.64207829802
0.31094437595 0.83537166405
0.96932396249 0.98997905577
0.84056469785 0.69226263132
0.75848042557 0.70697291241
0.84836042851 0.63779054997
0.068535193225 0.71602472447
0.84940401554 0.04161842617
0.80216963981 0.53888106697
0.99101127768 0.93211211443
0.13522590972 0.23159061824
0.47203721617 0.96107031463
0.2258074419 0.17061301968
0.90185028593 0.53595023265
0.69289677103 0.89945785614
0.3553234007 0.24809329782
0.4826067073 0.33490546169
0.47273313726 0.8214559448
0.94061981744 0.3646130157
0.72528535176 0.38254461936
0.58176242311 0.87831062764
0.94859502213 0.7435880873
0.35726104923 0.11370836804
0.87758716098 0.29248551938
0.67420508917 0.11257494483
0.019466515065 0.24057930985
0.28419755932 0.99453334425
0.92784085338 0.69647323478
0.89906861074 0.96616903953
0.57592951548 0.78188477363
0.24187242653 0.80424219255
0.62292767692 0.87511614818
0.31807411428 0.85120369769
0.90990165146 0.92854037236
0.74191902991 0.34739681154
0.4885545341 0.50637756764
0.46206645643 0.84769264851
0.34281559672 0.86615707861
0.33314400566 0.85385392954
0.54556446484 0.9579548722
0.14773559158 0.10190275663
0.5899490397 0.97542327564
0.62151857002 0.56353878974
0.27283545318 0.25365636912
0.81134545169 0.32127455775
0.28852988031 0.53507069806
0.36808721573 0.72437463758
0.95039106374 0.71937218283
0.23290926302 0.6553333205
0.69916140437 0.8302613216
0.88338589174 0.90040724844
0.074680494564 0.52957531342
0.51236771374 0.091767200606
0.95682216038 0.81892118086
0.51907831075 0.87595409665
0.31821689107 0.077918486944
0.61432567164 0.79996483507
0.18352173462 0.96818843865
0.69044012189 0.079424199337
0.35806751891 0.81825355532
0.94997714851 0.66931258672
0.4006775543 0.66719349648
0.15032226094 0.61188925765
0.65459780614 0.011083495638
0.40396689575 0.91578875317
0.33479745845 0.63668700599
0.34618440945 0.89147043352
0.37300850789 0.83334931379
0.77085095386 0.53767278861
0.99543124201 0.022394770303
0.13521388873 0.51414627589
0.53345724413 0.93429855932
0.15479520117 0.57466666313
0.11945047227 0.39605987944
0.14180964212 0.12177698209
0.79740563502 0.040386603503
0.66153383014 0.86870800022
0.187812906 0.18821673574
0.46002689688 0.27446412078
0.88362180843 0.73441708326
0.59136381642 0.406918469
0.08076576216 0.29215856313
0.33231001295 0.66214656189
0.31827304849 0.82126122888
0.45827112394 0.040454587367
0.19362637418 0.11152241068
0.15110758437 0.41458683794
0.83801423177 0.054850416483
0.96588999703 0.9236304646
0.054739501819 0.85378003856
0.66243928962 0.85779559821
0.69146772982 0.92845745029
0.67994997495 0.95651802685
0.51277525945 0.74185885198
0.5401764346 0.82296010201
0.50055901741 0.89273814318
0.93107233344 0.94666312463
0.69966435656 0.96458659793
0.98687845224 0.64856094066
0.97717210238 0.12649519011
0.65324591031 0.066545816389
0.8535945847 0.56504897982
0.25680327757 0.83742822209
0.88616094949 0.9864169219
0.56592372685 0.034592455461
0.50043629964 0.85376797067
0.93140300497 0.14329494249
0.40602004598 0.0098682208744
0.87650379377 0.34374882543
0.99304503091 0.77605398504
0.95757091877 0.15178227881
0.28446369625 0.1844834216
0.77054644372 0.80024876881
0.62841594881 0.058705601073
0.4004484718 0.98636270855
0.23228905921 0.9844898065
0.030537595232 0.24977891194
0.96469658801 0.20256034517
0.29687971657 0.78778553536
0.20451789028 0.27997649394
0.2331643172 0.42116598043
0.35777602837 0.80392171492
0.64110770851 0.91360059159
0.23540032913 0.52000430378
0.15205633897 0.33315759399
0.13231749327 0.80537737719
0.16781082112 0.6529742519
0.32308863739 0.68690477769
0.53454282807 0.078144621515
0.0017679522738 0.182592685
0.97036509455 0.85644105922
0.37036723155 0.78901836521
0.24213118743 0.48118133972
0.083336550809 0.50128586376
0.34674017864 0.82648157799
0.2343869079 0.39799478497
0.93154630171 0.9942157177
0.48484616804 0.89018121974
0.67122813184 0.73783032391
0.53686883489 0.16770624943
0.39833529922 0.16319762568
0.54524794227 0.89853305308
0.4608017659 0.94847103109
0.30658661571 0.9135858679
0.30583024379 0.88360973461
0.1395167353 0.87329914609
0.77086655053 0.12881603009
0.62900971292 0.83390055754
0.15615529311 0.87099104959
0.39524706652 0.079622718773
0.53698882577 0.99783688507
0.82447071291 0.93200046024
0.15883856565 0.91888858207
0.077835956703 0.96278300778
0.89973568345 0.75350583641
0.45191539753 0.49867383476
0.015417335161 0.79774456857
0.43580366223 0.2355250327
0.15235146298 0.5134409169
0.39340910594 0.63994961089
0.070469951833 0.9370703703
0.30470030048 0.46266274303
0.087033619726 0.48063241177
0.87963481942 0.62168885844
0.15976798553 0.52494315909
0.28887994407 0.16650119
0.72105949923 0.16435329263
0.33887340317 0.96611033768
0.71639983876 0.76258411593
0.87571618248 0.89671554507
0.36821936023 0.84299168405
0.099566156677 0.24979677334
0.18806869215 0.45506620667
0.66727920981 0.64150636386
0.073520279899 0.26192748776
0.92024328206 0.31521628915
0.54973873282 0.039149660167
0.45304511891 0.18383526265
0.50483742521 0.4360890752
0.3713973047 0.16220786073
0.54274002529 0.4604400392
0.87109922072 0.85152679206
0.19477262881 0.36182671837
0.93351720391 0.59886227848
0.26013033588 0.49746555861
0.53125300525 0.75574463161
0.71222032921 0.73991150927
0.23662152357 0.0084582010451
0.2233009142 0.47179411127
0.3967017615 0.51835969081
0.56331003484 0.77974802165
0.87880174979 0.88806541963
0.33876113833 0.25337130073
0.34960511953 0.88645935102
0.37031181057 0.041625343617
0.24770333713 0.24557987405
0.19887566386 0.061176864016
0.89239014025 0.91124235867
0.52108875386 0.56438673787
0.63562966162 0.92725258464
0.50268366992 0.97236721714
0.88797285099 0.93104198863
0.084453285791 0.89834719991
0.43667145447 0.25389048237
0.27736243485 0.083739355089
0.99425552999 0.48285300049
0.60807203016 0.47505252455
0.81559708133 0.83838624624
0.5097016811 0.83558913257
0.70297666702 0.84652717349
0.81693605265 0.9573100416
0.0074178538341 0.11963525278
0.91267239099 0.59843636697
0.58560770981 0.036380724538
0.90915544233 0.70571567605
0.66460952399 0.83606796411
0.90635950543 0.69569790165
0.46984886278 0.94143055686
0.21635115622 0.4612591586
0.21751531119 0.24425330184
0.51019571208 0.93783827641
0.97628024472 0.17891284139
0.054697103727 0.37573102159
0.15095118386 0.23783483945
0.82542597014 0.74256746213
0.052405830616 0.41795917062
0.65600171272 0.91074868719
0.72848628749 0.066085967622
0.58545080837 0.62742612106
0.5758588082 0.11374909312
0.44722464186 0.6945170406
0.31348850515 0.064312045754
0.29941033254 0.74224518366
0.33590351627 0.75945586097
0.80909327134 0.060138207361
0.54450311722 0.93722802132
0.6610735073 0.89151593641
0.46371100297 0.16931952624
0.37992548976 0.20475632748
0.2029859604 0.22293701156
0.8262661151 0.46153507136
0.34205939308 0.26775274702
0.062023917248 0.099985749417
0.8571940983 0.76986113798
0.79164572577 0.35542832075
0.42106508671 0.018121795756
0.70826456779 0.75498375026
0.81353384176 0.80379917562
0.48377343798 0.56734861065
0.48252824781 0.014092031428
0.34781877865 0.21544453126
0.75820814662 0.66918382064
0.80832067675 0.2041087518
0.65464299307 0.89731239719
0.079181980135 0.45740236873
0.35933665772 0.7867202198
0.82536000024 0.89671663891
0.95506637581 0.92408615912
0.81845956443 0.69686783944
0.23137658154 0.11318191256
0.73623468456 0.33363819594
0.91800820149 0.077182605475
0.8249100415 0.68378826404
0.21177063495 0.86196303199
0.4660799318 0.7952200161
0.33550013758 0.13945519795
0.57533037534 0.20137703297
0.72475095891 0.84276588685
0.16624629622 0.31221358059
0.82475871289 0.54890690354
0.6545600945 0.98462454406
0.48739586359 0.27185434509
0.39154742496 0.84744490966
0.20843344792 0.38847674046
0.90501730401 0.36855268991
0.39242075536 0.016125254055
0.91495025018 0.9601043975
0.79084509064 0.7741194328
0.18731666122 0.95791143122
0.7472083748 0.97826649398
0.33951509705 0.59188573576
0.063197169064 0.48668491025
0.63878281958 0.98221781337
0.90262624557 0.034171941145
0.98011332312 0.97529929472
0.89861728855 0.29238135091
0.78557441283 0.88447253823
0.33909753862 0.99402150869
0.11883025961 0.40842893694
0.92299033592 0.95367513169
0.98990070151 0.16730113346
0.41930533043 0.97904259055
0.042790352611 0.96159720187
0.10116577939 0.73572027663
0.79590143555 0.28054074979
0.91678402414 0.20612341249
0.8488103704 0.68974044772
0.31994593205 0.89984185658
0.93282946655 0.63430981229
0.94458758015 0.92557399569
0.91933309958 0.87362202432
0.56474865739 0.64444118933
0.81644251309 0.98640775645
0.92624464882 0.67999965373
0.38847041279 0.056906490547
0.3650023195 0.97133555339
0.88984511716 0.19265884044
0.19224516886 0.21388637433
0.4880247295 0.63539949178
0.64942495398 0.70291272519
0.60441982906 0.58721115684
0.56785589331 0.66293357845
0.80680149716 0.83908274901
0.02309801617 0.083901921125
0.41936097764 0.60963820529
0.12885104767 0.078335817302
0.91500075086 0.7598858909
0.6000498819 0.12796696471
0.57328125831 0.17506926
0.31675552366 0.24301930658
0.94403239972 0.68370145813
0.82185211795 0.75668548847
0.28983157055 0.13532736125
0.62812616178 0.35368638411
0.55250345403 0.69650236971
0.69699745398 0.91696748874
0.7291459871 0.59392582894
0.24036754347 0.26280438373
0.83082166836 0.77905615856
0.92913706116 0.86853717517
0.67465893898 0.79026847662
0.26239839789 0.80516968043
0.16670563167 0.88756883496
0.16550041435 0.11964095203
0.23801728624 0.8559146385
0.59020009644 0.87989386921
0.73925553598 0.63385894685
0.10671093231 0.22663499292
0.91563482406 0.67362793894
0.052564080143 0.75764167933
0.32759110828 0.23249085546
0.36754930137 0.88984691466
0.27605277692 0.9191017273
0.32011770648 0.011643043928
0.02769284082 0.43925248409
0.35742391255 0.70111165766
0.87380630205 0.92019977833
0.38848395232 0.99153241741
0.49447146522 0.84169960745
0.60171220304 0.27204330064
0.32308310263 0.7248081566
0.70425854615 0.082137861722
0.10575699321 0.9729667821
0.44876182718 0.94264318406
0.46654503122 0.21797874303
0.24913833709 0.99384371419
0.7338476323 0.0093413761448
0.45427922726 0.77556069197
0.7111195873 0.90563535367
0.71017360267 0.85552475478
0.88120783072 0.96732088631
0.040884722002 0.33860555406
0.4478280904 0.89847387431
0.69549814561 0.62321539282
0.90901907083 0.96753858865
0.47224005664 0.41525333037
0.35907149577 0.8582248642
0.026269346742 0.26380710058
0.73389580653 0.99733276215
0.68261515026 0.16298719984
0.64660081243 0.93502918865
0.50584821197 0.18443985096
0.26482661419 0.89137761452
0.81722800524 0.13691550041
0.80120181058 0.26631127178
0.71921144742 0.12695673798
0.44164247628 0.77594456541
0.19259732692 0.38701879145
0.3966121451 0.69188964282
-0.00014095530549 0.69444233955
0.60045988366 0.094175854558
0.0063073067755 0.38027018394
0.76965554818 0.2531348432
0.46678708669 0.11125205405
0.33906829817 0.81198017748
0.37550706151 0.56816192826
0.65941444378 0.65682370045
0.053678858245 0.08130195899
0.45852326157 0.90624467222
0.94085297496 0.89799305546
0.44584791649 0.11853422213
0.39258753266 0.97840726376
0.67015757596 0.95637551243
0.52207602575 0.92654379926
0.95862544008 0.36575359654
0.61711518291 0.81826345618
0.69012222576 0.34404670555
0.042461157295 0.83743571834
0.37928082327 0.72914030862
0.60498520131 0.077565906118
0.27439499992 0.85188400182
0.57014084383 0.15988808339
0.92041375318 0.58341629867
0.9579013729 0.53458861692
0.9267342902 0.82084229594
0.93827061211 0.85646247051
0.059447656809 0.14384683801
0.44569423294 0.62051566344
0.68335065288 0.7835502103
0.27266418668 0.1943228956
0.50415831394 0.92017769394
0.89272790414 0.0068134552143
0.99774429309 0.69304432657
0.41988895231 0.82524165286
0.39742176158 0.033238440804
0.036821596365 0.31936637366
0.7361254485 0.3222337286
0.90777472911 0.89866518431
0.93574844409 0.82318223382
0.07830258425 0.44296573538
0.91344805522 0.87164765145
0.27564551086 0.17183460041
0.35425307673 0.88574487149
0.88118985942 0.0072779989188
0.41660097278 0.045012180358
0.66140544082 0.99163651646
0.79533236736 0.14401383338
0.17025253354 0.074952715716
0.63017707701 0.97954717005
0.3003250062 0.95517343885
0.9165589503 0.82668861726
0.13565233967 0.52391782266
0.96725969591 0.1703531643
0.95592993207 0.18582672519
0.035926221803 0.45245970254
0.33102399353 0.44861647569
0.85225851801 0.86328983831
0.11665844259 0.4238105925
0.16761861018 0.28857402235
0.75933010657 0.80541224921
0.02465393227 0.095218518246
0.51888188715 0.89088763959
0.062451487473 0.28507731378
0.29801756097 0.032676474105
0.67766011301 0.014687721402
0.47828983112 0.23907999557
0.079615053118 0.17395206251
0.84766717785 0.58239912886
0.74624144759 0.1189372091
0.43075499549 0.88905551298
0.89611353403 0.60098390434
0.63080833203 0.98919052167
0.61571463782 0.6698824837
0.55063140542 0.79283774001
0.21124375676 0.70074552748
0.12304294724 0.8595732075
0.35365336773 0.76083372641
0.97784821539 0.043088067277
0.43403527332 0.064728035152
0.041299887991 0.40110654701
0.56534916121 0.10170351926
0.97647921113 0.99411960502
0.59037685286 0.99712220297
0.86595426694 0.70264521177
0.23389782068 0.28086972153
0.2441067419 0.90010440278
0.40350501195 0.80228912566
0.52148938396 0.9962009919
0.54445113705 0.52469445567
0.45969997505 0.40262815301
0.063336522834 0.53300533315
0.74980264155 0.18905474178
0.7438680879 0.74466083065
0.010944081196 0.16055398372
0.8575751248 0.7375366869
0.59235654878 0.75542773276
0.96787636947 0.76502567818
0.81347246862 0.29917502047
0.059130110209 0.12103531805
0.9212702358 0.63008003195
0.57511762966 0.84767716345
0.36511110801 0.79201672937
0.046594274506 0.26786656852
0.082330869751 0.063251996583
0.42798110434 0.39086842923
0.75792532982 0.73671507403
0.18888425036 0.46761649254
0.95568908332 0.84648905598
0.56096444843 0.79658071032
0.10296576282 0.0065770350838
0.52350309265 0.74628389938
0.91595312834 0.040183997874
0.58108642567 0.55994540182
0.82949756272 0.1027380264
0.94999843808 0.99334684115
0.21753629264 0.72466317834
0.70198414653 0.17744610797
0.76583769832 0.11576384932
0.98033710496 0.72578826356
0.57587959137 0.43020659355
0.94276604173 0.13754567743
0.92817868389 0.90429082838
0.1116808524 0.47792988211
0.86134145122 0.87684008459
0.72001371373 0.69101076019
0.86769997419 0.59317195073
0.87537857538 0.044421140174
0.69602697106 0.95776574012
0.99213100959 0.84724879662
0.94404161635 0.024036797666
0.10749437672 0.45383037739
0.56358217271 0.88469661558
0.18790493356 0.68993340535
0.13529538005 0.020130100219
0.52608826637 0.96789027619
0.052674476646 0.20017963272
0.91802308897 0.12791539438
0.036495860086 0.36542884481
0.14719942793 0.3954058339
0.71482580579 0.099806155763
0.090847826 0.67903516303
0.50081982394 0.14018627093
0.13290073163 0.97756700023
0.77245009793 0.70148399926
0.63851251498 0.64376708062
0.50487270057 0.082555812818
0.65436702743 0.19613273415
0.071283261466 0.18359575302
0.10823880309 0.21245185801
0.59208638686 0.81328068189
0.86456828516 0.83568905638
0.0078641349243 0.13365207117
0.56099141523 0.92829883246
0.50752066538 0.71433310531
0.17032369878 0.1012321435
0.83267780156 0.040430354412
0.84462679346 0.12733529915
0.24391498485 0.94070903901
0.25908923808 0.77415744842
0.24942395288 0.12482804104
0.35581175088 0.060962582319
0.66452717433 0.46181976532
0.56608677271 0.021683184872
0.9457815391 0.60085957728
0.24792036684 0.50261601545
0.39634935815 0.72035336704
0.96264993966 0.72284298604
0.96997692926 0.71816746777
0.40381811708 0.14727590391
0.6196402493 0.1940488208
0.68691006571 0.89001532982
0.74900993551 0.33045524407
0.50568491248 0.032160637269
0.0055518402049 0.91177904961
0.33874519608 0.7865661699
0.53562383517 0.35118063845
0.39041538225 0.7464133059
0.7681951079 0.549668255
0.66111334911 0.67205227822
0.54395184409 0.38394483494
0.61754059915 0.04056600822
0.90681680446 0.88171929549
0.68704753697 0.94813171706
0.92391139083 0.53852078664
0.84280771516 0.87180200777
0.47735313051 0.74495774088
0.87608206221 0.71081099029
0.69509355938 0.46747510892
0.33378968182 0.84819061257
0.98197599573 0.13293560331
0.29453942372 0.20773289775
0.35688447124 0.66272180751
0.2526799977 0.74141435013
0.20547094086 0.2412969471
0.25705362648 0.23079692662
0.72536032941 0.85881776488
0.76711813309 0.7561503776
0.28508983957 0.22376757984
0.91806683374 0.11075905667
0.93739795608 0.1060612445
0.20157703048 0.51060644611
0.82912331322 0.01275766869
0.4349099333 0.95728706304
0.61885671216 0.76290630442
0.71321189266 0.99726460854
0.26664958344 0.99459235354
0.84908586228 0.18952244971
0.82640837804 0.98791935023
0.018829341695 0.046240587449
0.6331127959 0.092589005154
0.24400292901 0.87325554016
0.5724642124 0.22514729405
0.87228336503 0.09856364055
0.72026504946 0.91480045921
0.54714346128 0.019730548854
0.41529170145 0.99356159856
0.64719653745 0.97948804342
0.38324656292 0.6889010264
0.63239620493 0.80131053243
0.68255831389 0.64413187963
0.058271647269 0.1848234768
0.61064409209 0.76108953838
0.094800823409 0.024393756315
0.089227734208 0.49701652784
0.86879060588 0.51282987208
0.21160615269 0.80045970795
0.6028824265 0.9199579319
0.92414509468 0.56606693613
0.48724727775 0.91920252702
0.89884415245 0.98744548635
0.85127609176 0.22929673264
0.61274083281 0.81134359463
0.92344197614 0.9682261101
0.73411873585 0.72936824202
0.031601959226 0.18141437627
0.36094608727 0.023146246462
0.67313782053 0.65721573471
0.41006812973 0.73320452453
0.030046271253 0.16529195982
0.48650301921 0.17845519481
0.34068128493 0.90789770269
0.37585982758 0.99035861505
0.7193398356 0.37749317196
0.58428243431 0.93292297471
0.61877616845 0.78053972808
0.98726806425 0.98966443601
0.35398613206 0.45118481271
0.74160285114 0.81129758857
0.44590965497 0.957587455
0.72415415359 0.51583495052
0.52092029382 0.50194422531
0.76780644811 0.62250580073
0.77487588482 0.74298408246
0.083008141537 0.036272870134
0.14346411006 0.84031358196
0.20936730172 0.94380094722
0.88941805721 0.94134023404
0.5030782077 0.055141539907
0.37111349738 0.79580663339
0.99649006132 0.32670983111
0.67747901304 0.25661091761
0.86625636318 0.86232561253
0.92496893654 0.80227274146
0.18458513785 0.87308857553
0.78572771951 0.057056298205
0.41966797143 0.40062692833
0.74324444138 0.78150351379
0.62620351295 0.65771946337
0.050259914278 0.38877135243
0.41104338915 0.93643426798
0.11667128447 0.95981849111
0.91525326063 0.22441068535
0.62070151081 0.84957045607
0.08837592227 0.9254882475
0.74428394135 0.69924440479
0.70180446215 0.040933001343
0.93700401728 0.97330013314
0.86942423189 0.87606290193
0.45772678509 0.23707458935
0.90411703911 0.80201816329
0.92222800249 0.89646104172
0.79520638195 0.12974811715
0.30632436244 0.1802917142
0.83062257433 0.24711368554
0.34206480404 0.031150322836
0.58741530653 0.84322737104
0.93685677908 0.38298516206
0.61901138774 0.71956428933
0.23455100795 0.55023912411
0.65440715786 0.95993738791
0.30569942471 0.86017018664
0.91276554701 0.6153119946
0.81263193122 0.62915818185
0.19101170488 0.43256145325
0.51555364046 0.17542401472
0.69912720796 0.80615669706
0.72358509607 0.80401793219
0.84802899597 0.73712831599
0.89886232574 0.61950539303
0.43574900137 0.21492498073
0.066892883558 0.2007574208
0.69665844396 0.20996297843
0.23858020543 0.037523041618
0.77439118682 0.85481416246
0.15165300859 0.85300104316
0.22849629432 0.82908742838
0.96000559605 0.90308420038
0.55747559789 0.85689600974
0.19937166361 0.050778316411
0.88324967272 0.91868094428
0.96093758335 0.81295734779
0.50160660619 0.35228072304
0.32404385681 0.66672340896
0.48963481177 0.93959931572
0.90969200766 0.89252816958
0.37297694251 0.83980422301
0.25458016071 0.71251663724
0.4360393883 0.97151546726
0.88997868863 0.99367748683
0.49902380307 0.25278193767
0.27952705325 0.90400437462
0.76773449379 0.05825798774
0.29263464635 0.9136519182
0.61182854498 0.92884625911
0.41571305586 0.26280555798
0.92208440392 0.48819276053
0.59569618224 0.77252891858
0.10922154869 0.202625752
0.11379978408 0.49295618628
0.74994183488 0.025412540419
0.99325518059 0.1293704392
0.73755911329 0.88296873458
0.30879881819 0.97048077341
0.74158944621 0.10749552058
0.02872658533 0.34631218158
0.21140180256 0.031946171578
0.0052870092855 0.098883448933
0.64749153522 0.91683324435
0.29362176758 0.24296339925
0.97996572546 0.69269098207
0.21792926386 0.43404913419
0.12984803043 0.62896561299
0.63018338838 0.86902638875
0.64414231362 0.92665106579
0.36658349631 0.46714313464
0.51001323805 0.76543371343
0.32539732587 0.84852533674
0.32379375563 0.2202991293
0.89183952006 0.82434870201
0.83337699396 0.077523447973
0.16496790785 0.76445553556
0.75777112729 0.86543443088
0.88992091177 0.97443027005
0.86654064523 0.88996889048
0.38949131971 0.52753046359
0.77091788287 0.59337602161
0.49784143619 0.94489187498
0.70594202794 0.88017868586
0.70658807038 0.81734263292
0.31164390467 0.54280075025
0.89761525297 0.95336871134
0.45418777824 0.20674108354
0.6577850365 0.80184114098
0.21338411329 0.53713045427
0.36190643319 0.8083686745
0.26293731469 0.16623283312
0.17762533311 0.89223319163
0.90125646063 0.12416679314
0.36146002675 0.55495149495
0.65756210523 0.56330015577
0.9859339178 0.42824965195
0.41898597293 0.94534283844
0.50779681278 0.5918769118
0.94589320153 0.52452037516
0.96815171227 0.4725335394
0.80117126962 0.73397063888
0.23382633546 0.74162941404
0.01846359992 0.28736239464
0.12542580791 0.13501193691
0.65905984206 0.74720487813
0.018778740467 0.95479205026
0.13454713601 0.45906737952
0.87846133795 0.74377396324
0.34197807512 0.97327606601
0.9519670017 0.16751285291
0.61948152003 0.95415857571
0.35110670114 0.81569051876
0.043193829672 0.17090934981
0.89134219421 0.9580851034
0.088105935545 0.21165885909
0.40842744223 0.38649469907
0.12828960595 0.37585050393
0.81888632314 0.12073465931
0.67268370502 0.96544598119
0.64149302762 0.77049466378
0.92736335724 0.93362237706
0.94234828036 0.80419601507
0.84486969872 0.2567640049
0.155143922 0.42935669198
0.14909567975 0.90565773868
0.25696999348 0.73042409161
0.53588006716 0.048911263062
0.35826704008 0.92124658728
0.89244399019 0.86244710607
0.80332905445 0.65667369034
0.21103368573 0.046637073281
0.6597168759 0.37958433647
0.4070803763 0.84071275204
0.19576996991 0.94897610548
0.78230510174 0.84239477708
0.34894548008 0.051543919359
0.60510034429 0.9600216919
0.72016433935 0.046269912083
0.026262250746 0.22174717854
0.70817596293 0.12036656839
0.043865455052 0.55443459716
0.89032021015 0.079799109179
0.56509837596 0.43762081634
0.77016664302 0.82417548712
0.63580745259 0.012929230144
0.14703725043 0.96980363641
0.20905493468 0.97646559278
0.65847364137 0.79118306172
0.9644708794 0.79707899514
0.31242905201 0.27961811418
0.40892144353 0.95604125107
0.8891633805 0.72621078796
0.51719292618 0.017018188326
0.16411111166 0.49693145285
0.76434253968 0.74593124038
0.78506717199 0.39169232161
0.85549658522 0.79581727961
0.4634798336 0.99299487749
0.68406055687 0.9177643259
0.91042784093 0.91837235303
0.86008441397 0.9369053523
0.90017401138 0.6596693961
0.86185798685 0.90373864812
0.21881775719 0.5576408766
0.87791572037 0.69039940422
0.72408124121 0.66708232271
0.048614015582 0.45450293658
0.59114618224 0.64284821382
0.83292255437 0.82015164372
0.43804156808 0.13531878449
0.74781700481 0.83371918379
0.73081186582 0.98329575824
0.029114680011 0.14612419567
0.061173133314 0.049790722837
0.7533218941 0.78325838174
0.86874705838 0.81572884731
0.59732189013 0.96909762446
0.70196488596 0.5863336568
0.88487735788 0.69994224944
0.83871062402 0.80768351929
0.97046213119 0.004493099743
0.50828303304 0.95353737446
0.60425855639 0.98431758669
0.65052479603 0.633339999
0.77390362906 0.14358873797
0.36911293202 0.14751647728
0.57086849286 0.0039368391276
0.30117954604 0.77592335256
0.67856350122 0.68343560137
0.18032343427 0.41045566476
0.5746566769 0.89743847539
0.66232400219 0.92202827703
0.67187750064 0.19739468265
0.66060220085 0.53806070379
0.52327554025 0.85074236087
0.11874525936 0.78669070257
0.41346369828 0.024689382919
0.35518475789 0.85138172788
0.9209478994 0.36532515632
0.99324718316 0.73236595323
0.22298794264 0.4559015761
0.73919613112 0.65553998527
0.6898750901 0.7391393223
0.35182186522 0.87956915328
0.64901112229 0.87914268391
0.38987798418 0.60964061796
0.55318979518 0.11718452448
0.43449075721 0.82180344446
0.87934258709 0.031121450482
0.98029395546 0.81856757183
0.43276757191 0.99163696385
0.62171716495 0.8602401431
0.76098466467 0.087645946099
0.94492223757 0.86697111583
0.32287172804 0.91091988097
0.5490620153 0.21478092934
0.8243374522 0.67075140272
0.82610404819 0.81149239911
0.3608762089 0.82553361216
0.91472066705 0.83926141544
0.098881875052 0.1103158242
0.9245294445 0.82942270687
0.36307088275 0.67764635279
0.53329140032 0.53911266595
0.334007217 0.38954951821
0.92157981937 0.055698733022
0.96111326054 0.57910222754
0.38675209791 0.77775662382
0.81837792549 0.16739267975
0.53596009272 0.96166373848
0.57061582034 0.52194598194
0.78862363622 0.75303536858
0.45354591369 0.025198802299
0.85454478812 0.066451309319
0.50886875731 0.851834654
0.72670150451 0.15589950996
0.92944954465 0.38194080529
0.97996840516 0.920498976
0.37884032048 0.90513663074
0.58082061724 0.095608358261
0.61201539113 0.65058859534
0.089495587968 0.45281750814
0.80774245219 0.27993227385
0.41913303488 0.56062490598
0.76475634092 0.21379640032
0.90631293684 0.007418656068
0.49890861331 0.30623749344
0.0077604087027 0.054037314474
0.34823080094 0.67478993927
0.49709038305 0.0024951811444
0.9926482578 0.95554554207
0.70631891255 0.10859116305
0.52207577038 0.19615363609
0.83417653107 0.9489414816
0.36398762749 0.75339216808
0.52938079426 0.065865009793
0.23923331909 0.5322654242
0.98155064299 0.21730285955
0.15130308587 0.65031601754
0.31664652206 0.84079079662
0.98026573716 0.94983343727
0.94664338148 0.63493919291
0.12311995313 0.51229515932
0.20464893099 0.32318396712
0.0027639097653 0.99195679726
0.77758352774 0.1134359732
0.21919524845 0.35879412087
0.11720876284 0.038158812169
0.078077298724 0.19514118136
0.29376339268 0.81579154487
0.73409639448 0.1848313433
0.88889781531 0.84709946214
0.5688618161 0.26271088471
0.25296238625 0.15443522468
0.047830084453 0.12581772025
0.3524076625 0.46967169326
0.38348899963 0.99736101271
0.8112684754 0.011038769395
0.60231546027 0.54108100877
0.75473264786 0.82141438812
0.77862326509 0.78943388087
0.67813078468 0.080404379424
0.47548479918 0.71295788801
0.34939860164 0.077832303789
0.96664683781 0.86715253382
0.80324203614 0.88201407292
0.45707045308 0.97774509388
0.90575147917 0.86773762341
0.24407400541 0.022672408678
0.71026352881 0.7990209174
0.061153039039 0.017226466943
0.4595497939 0.13734388935
0.18278916564 0.019829466496
0.33611580142 0.87764080265
0.99187701176 0.89106442754
0.94281794534 0.33311444602
0.91993564742 0.43417082003
0.56759538284 0.6962749874
0.76347808907 0.01445702199
0.88907359869 0.91675751349
0.89761270962 0.51057341093
0.17596617568 0.6290546294
0.16972896999 0.21768443716
0.80715284196 0.21344556382
0.066571610916 0.11268266477
0.70163494804 0.091689770906
0.66344558981 0.96904292699
0.099770203039 0.90816956634
0.57711196487 0.86599300748
0.97391559575 0.80836108061
0.014921478923 0.34998920265
0.172962861 0.052624292842
0.2564190432 0.077051080078
0.063567682683 0.31701447004
0.75161420777 0.10038041481
0.18223765845 0.33886752143
0.80864372281 0.85338828005
0.98568787731 0.80137481827
0.64545732273 0.85550628364
0.31447383815 0.15663000247
0.82503186526 0.1842278549
0.90225303725 0.7151392629
0.84985442386 0.88706789901
0.88015266522 0.97964024969
0.32396947293 0.05824777456
0.3723177367 0.86981432168
0.38507843225 0.80009969125
0.58334793696 0.073696614089
0.90102190594 0.87484966971
0.29754399095 0.68501839208
0.11197976119 0.11557450682
0.8594626185 0.86932248341
0.89724382514 0.9347161358
0.4261861278 0.067471122755
0.38625746036 0.55352689544
0.99788615526 0.049817369278
0.38062494264 0.038005164885
0.16660208351 0.15286397303
0.46035704915 0.93422747548
0.40429248116 0.85309959657
0.51052244082 0.048109275366
0.85005806652 0.62634562236
0.17125708131 0.94309349096
0.027758450524 0.35954942457
0.20913938644 0.60722227775
0.7150174949 0.64321034834
0.71989085849 0.94837988948
0.58128809259 0.79993269663
0.33963023558 0.84223437421
0.38353188836 0.93865222742
0.34038919709 0.79492950668
0.51290187546 0.97338478964
0.3336671528 0.083675991292
0.97325112699 0.82497362926
0.51597387219 0.91587961936
0.66792488977 0.69696658117
0.92691835148 0.75571939916
0.75357148819 0.50925234863
0.37396769642 0.81901250553
0.57534442255 0.080963079596
0.52006773985 0.14102789179
0.9661945881 0.88221427868
0.55348617285 0.91906121275
0.52614531527 0.70325865632
0.78879253617 0.67530768858
0.37445154532 0.65241313994
0.75644402063 0.81305450589
0.57753177142 0.94955808627
0.037256540295 0.8860277585
0.99496221854 0.09411537822
0.53130666718 0.099435197244
0.78536654725 0.27355533637
0.89552795127 0.70224004562
0.71954677511 0.17283151922
0.75956913007 0.92627084009
0.71123477845 0.88803548092
0.29749100486 0.57177778487
0.33857199371 0.85966968735
0.69655562605 0.79097395026
0.7580602901 0.35496829264
0.17260427556 0.97870046505
0.40886691873 0.81238550178
0.32356669939 0.14175301346
0.049394077693 0.43403956592
0.61712883983 0.081482614446
0.80091428326 0.068739555221
0.6194301506 0.96660431815
0.80347031915 0.1768434572
0.75331862936 0.58685931346
0.79566286394 0.84244170235
0.87753399249 0.98755024275
0.084468023204 0.36743726751
0.91028827017 0.82942932021
0.94386842489 0.95586650586
0.26827264992 0.40254761292
0.45009975555 0.24643525235
0.93618846394 0.66503876621
0.90931985303 0.81768925876
0.74034745357 0.67251144836
0.40243240185 0.78941867101
0.33361509633 0.31532470194
0.79472753003 0.097703098847
0.57847913266 0.24623891185
0.92653410907 0.61513145015
0.33427697639 0.77320994615
0.8630544805 0.0018855585967
0.38934776417 0.31510332094
0.287016705 0.047401691867
0.92193321752 0.8569410463
0.96860760177 0.88910679989
0.26900301798 0.51676737826
0.57183846738 0.97302432687
0.58928969485 0.79042975979
0.2271850234 0.84175172475
0.83682463288 0.3373914887
0.33758490831 0.72343029463
0.58693495813 0.90930382954
0.49981195446 0.87784143426
0.86000653315 0.11624832018
0.72837252261 0.26551072618
0.92256512047 0.52336636995
0.22140083108 0.49145981641
0.13635143222 0.29805092751
0.55458138729 0.94030994183
0.19873273356 0.58411734335
0.22532264348 0.34139089673
0.11982115254 0.73517919978
0.24184434293 0.21320349328
0.20242987985 0.475898826
0.2037221181 0.49105375926
0.64058056683 0.86302395362
0.93750482285 0.73261563416
0.56808056285 0.99024260963
0.18337891004 0.61821253789
0.2661655693 0.064518480027
0.54359475924 0.7399074453
0.63879626909 0.87889167001
0.89412279239 0.7785103404
0.85430694369 0.88126821595
0.27669875194 0.12910186942
0.85717137067 0.048823470142
0.5976874939 0.8486160813
0.35177306963 0.79760242513
0.60727688223 0.97177208247
0.33135941585 0.67605916767
0.96872008838 0.84595980224
0.11130500464 0.89223544458
0.91902979145 0.98413877664
0.17128378657 0.18834018382
0.58233621793 0.96481615788
0.14238434534 0.1811231318
0.18417367584 0.15573792775
0.73664104716 0.68916174253
0.55619629194 0.23328332131
0.36611550462 0.0078048803316
0.72890689828 0.48349410406
0.80174211599 0.11606970337
0.44734107486 0.16716149284
0.61867575255 0.18591253527
0.57227402419 0.80259636019
0.44763167772 0.44900294524
0.19064028084 0.57127467601
0.3569546179 0.86579301788
0.87619963778 0.84406808065
0.75450635909 0.76742187333
0.51492457185 0.90385340727
0.90509199052 0.98366408265
0.37122651393 0.78432669103
0.67159853949 0.982207137
0.037170597035 0.29269932241
0.53276895475 0.80557924293
0.43205377792 0.90999700894
0.5654200789 0.86897652351
0.95695113094 0.60334436701
0.5289493819 0.11284933835
0.92460181275 0.66049603704
0.071880979111 0.48836569849
0.125007882 0.26522287493
0.3293106153 0.95426372089
0.017150593557 0.02177856112
0.030841999359 0.069033745296
0.82639847725 0.84996697456
0.15077836049 0.50004113692
0.90924365536 0.95486071806
0.26252017813 0.68733462718
0.55670190882 0.73923879238
0.10744788709 0.839236593
0.79506388933 0.64601906152
0.98199493542 0.77111520219
0.10577463266 0.31173552741
0.36396511693 0.85448269528
0.30255286988 0.89841048505
0.34606386972 0.84640979031
0.8969978315 0.85148327724
0.6499180172 0.99273484667
0.11457543242 0.39236029849
0.31146084621 0.12886452638
0.22487585406 0.54587824206
0.75990614119 0.88827814776
0.44801090601 0.075815551434
0.16339885837 0.84119632902
0.4979955348 0.82648599745
0.067031886196 0.98613859601
0.89132726921 0.14183751918
0.62096939699 0.17187043011
0.40536236664 0.48731718578
0.9894239939 0.58438199282
0.72538092036 0.88469195452
0.85735179892 0.67289865771
0.24994496056 0.4410232094
0.89555953354 0.044392825544
0.33474244083 0.020624747097
0.5902931772 0.57201711394
0.60952747096 0.61528906506
0.29483498213 0.69656439082
0.43688041233 0.14547274909
0.79024989007 0.58193710544
0.85262144815 0.75436771213
0.92737221145 0.78044229777
0.44686334378 0.35939147316
0.38763935806 0.94837092495
0.79462970581 0.78473758376
0.93320598687 0.068493832007
0.65915975744 0.690403173
0.90876051487 0.055298976551
0.91748399816 0.33462386628
0.91830452764 0.1599665037
0.66935909692 0.5908224434
0.10334369313 0.53306949081
0.90681635708 0.13871138032
0.11358412789 0.18585162937
0.26398306192 0.86919018763
0.93188518368 0.22202369094
0.97800019714 0.77607562222
0.42276332694 0.72792976423
0.86888686301 0.94047067047
0.71676479348 0.97117914708
0.89394630316 0.22469692613
0.91913109064 0.50407620886
0.1795058938 0.58255759799
0.84588933218 0.80796220543
0.56920429996 0.71627342927
0.36429707712 0.80002790141
0.34486639564 0.80172096868
0.49025580166 0.54526652389
0.14926764479 0.037648213347
0.93657953535 0.90794206867
0.2656353203 0.54101186506
0.59489705393 0.072129412944
0.72040870348 0.0035399819713
0.40994773863 0.76381510086
0.71968096621 0.014808231729
0.96498506573 0.83471936755
0.63756004408 0.14951735788
0.50590672704 0.81501142617
0.23341186351 0.95459441233
0.84448331231 0.15690746878
0.31856708198 0.57581904752
0.33536080556 0.0049771561374
0.44942547454 0.22161147617
0.67107467574 0.38854449132
0.73033123896 0.19969505919
0.23701065268 0.61572064462
0.047002551119 0.95037697281
0.89729999091 0.47135373759
0.76529493701 0.17020001247
0.82887200249 0.96997670305
0.78477158821 0.21663288456
0.33726197603 0.19524398546
0.24583638999 0.18766353167
0.0028417114401 0.95338573643
0.4551591412 0.38812914908
0.20577278564 0.50206211332
0.84281666859 0.36651955514
0.25868212381 0.55549708849
0.85524136171 0.90423654518
0.99785581038 0.88180543707
0.49189788536 0.058974532066
0.49550160903 0.043078559036
0.88208327752 0.57957512827
0.94638517576 0.15697575697
0.55461585624 0.71543387893
0.34369600679 0.15352011253
0.33302345833 0.92349600799
0.65317939565 0.052046017561
0.25196358975 0.11358526128
0.67672713339 0.09542315614
0.56804816759 0.62496858866
0.071289699894 0.40459485791
0.67103972596 0.21384290112
0.21309753879 0.18331409366
0.89283986087 0.92411745338
0.29611945 0.65019285042
0.25972339918 0.82407769834
0.2711383893 0.81246117122
0.01700536938 0.98987423559
0.09063666878 0.42826583306
0.97198247565 0.34275611836
0.80287478108 0.77486872993
0.54953761183 0.65726829755
0.61986419312 0.89859512647
0.21209163134 0.74422486805
0.85747468829 0.1001840701
0.54252246606 0.9253276224
0.093845701758 0.20229697255
0.8860371834 0.86273827545
0.31379101097 0.7773247834
0.59597721779 0.031758047383
0.1046116006 0.38969431182
0.95756008321 0.75998677532
0.97442678807 0.50372016954
0.8622639269 0.7572495104
0.96266234249 0.50725240004
0.57093273543 0.12855317083
0.57481643618 0.96177867075
0.75739745574 0.45777401638
0.34993039473 0.77902719641
0.38288673828 0.85791123133
0.72795970082 0.038258749592
0.9836602062 0.056954575291
0.54491213772 0.12803903453
0.88747601625 0.88950939075
0.92850104089 0.76655861197
0.33385301871 0.80060873817
0.9225991773 0.99882017705
0.8672567474 0.03240044694
0.99348913348 0.59700241601
0.28971403186 0.59042269066
0.50953834439 0.73043677366
0.39258637619 0.21188186824
0.73076194428 0.78429828927
0.34297179657 0.22573756887
0.66315558527 0.8423617673
0.51788666604 0.83655072719
0.3748275207 0.2129453671
0.61898961272 0.119993025
0.61494682844 0.88230828799
0.93761677911 0.77237139679
0.55934840196 0.17005557656
0.74676470747 0.88026666987
0.90381720232 0.6724500745
0.73739181111 0.79848684379
0.075762424173 0.32049436973
0.62359509704 0.99219145104
0.72933869248 0.29915187397
0.97138410116 0.15802492142
0.42220482299 0.13708826098
0.0087371494704 0.47151023351
0.93843428909 0.74737008654
0.36268887686 0.8619054239
0.58424329325 0.70605228651
0.71855121256 0.7032227774
0.23596760737 0.17604081471
0.83869940719 0.90501976851
0.95793010997 0.73415783976
0.40700924346 0.77445000873
0.91386514011 0.97964832196
0.10400088267 0.46745251859
0.29474026267 0.73558981094
0.95828728034 0.10398593939
0.42667125528 0.64617073002
0.60721693159 0.0051433349097
0.68026513404 0.83915271013
0.30763300135 0.20831602328
0.40782194479 0.12056146964
0.56718140584 0.83414832706
0.57073566569 0.060220157655
0.51734026901 0.6378691252
0.5216290752 0.20735543227
0.89726744032 0.014835291796
0.98758494556 0.86987771286
0.72218714547 0.65193115532
0.62944505941 0.84445149211
0.62991603833 0.88480173481
0.77448267142 0.60642381941
0.61348537868 0.86534825943
0.70752431873 0.01899892699
0.71149574761 0.62780633402
0.2936529811 0.87128427172
0.43020140017 0.76121569802
0.99364022765 0.22822089345
0.98482586676 0.20196440171
0.92511859259 0.55012169724
0.059938257901 0.20686391663
0.66239899092 0.50330382758
0.9890143665 0.88236351769
0.67843600584 0.76444772906
0.21299428723 0.52745166919
0.72737926906 0.97627834004
0.61722836285 0.97572455469
0.51992926423 0.71613763369
0.95735172851 0.14071600884
0.154876654 0.20173198626
0.072615287427 0.38996460565
0.29033250612 0.073465075589
0.16869136877 0.99466405755
0.36774002623 0.80636560836
0.48377802661 0.21103899736
0.88984704388 0.80472314457
0.064458331912 0.21811065816
0.9232758063 0.15267542857
0.32682932312 0.85738114261
0.54978182523 0.75855831675
0.73665978489 0.76101444841
0.096257885173 0.1860690377
0.22469233927 0.043053973194
0.089891984153 0.23953768033
0.0026572725187 0.97342746654
0.20408945159 0.55380349379
0.97731581299 0.96331490719
0.9229395087 0.65045490576
0.31913624693 0.94956256366
0.25893708771 0.26463580586
0.044727289424 0.18140993642
0.87557857235 0.85854878492
0.58914076777 0.050644136402
0.38918134776 0.70477293715
0.82993985259 0.13345078351
0.97595846589 0.19173055063
0.82300879821 0.88479105835
0.21811426585 0.50355434493
0.36389720876 0.45339487085
0.13957551719 0.4040223418
0.5153692719 0.1238416339
0.027215237191 0.74073153428
0.24619645116 0.46714869823
0.96828795639 0.96014561361
0.93534536041 0.87865462292
0.17490857936 0.33122314066
0.50191779379 0.20006963984
0.033149844742 0.47250331335
0.86263371961 0.94983910506
0.90068834553 0.90615956464
0.88483152331 0.87636420822
0.98646238074 0.97600364162
0.39523198804 0.48521161433
0.42304887557 0.039111365596
0.71250779358 0.20891366312
0.60059693244 0.90929577029
0.14006773496 0.31586305141
0.53886062253 0.43785855676
0.29936769548 0.15827943611
0.95407229417 0.74958652988
0.44310780648 0.9976772184
0.98590906993 0.71795582179
0.85781471346 0.91339803995
0.41881531034 0.92653635976
0.53656097423 0.97448348599
0.74506789591 0.76975120425
0.60230055287 0.8132169597
0.80461126502 0.61226121507
0.92684506347 0.02584024979
0.72281215551 0.89290730358
0.084525977745 0.99720537431
0.11780710211 0.1944031311
0.932615863 0.8135437067
0.81549165589 0.26897107702
0.81109017132 0.88748482981
0.82294137846 0.61546436719
0.35024324604 0.85274689767
0.30198564395 0.084916981632
0.85586466427 0.82927901762
0.88814368285 0.75381428922
0.75987496959 0.85368955597
0.48001790117 0.91124168519
0.89218154703 0.11365778484
0.99753123963 0.95239129991
0.93121259805 0.97982964621
0.13861104548 0.99413696283
0.24023333699 0.92934750789
0.31292075806 0.79540602729
0.60004465328 0.11045279279
0.57302351772 0.88909100609
0.27555686926 0.86606349805
0.36356031835 0.21567958819
0.11704126839 0.94241825731
0.85116862778 0.54902477025
0.94307866543 0.61754658134
0.34587676598 0.12926612284
0.61737154871 0.093959737956
0.26482108019 0.20947958556
0.75539290864 0.65675920312
0.093194234057 0.96627350889
0.10981549229 0.15902244148
0.19526595973 0.40559131178
0.14824831439 0.34557669393
0.46856644049 0.77288109744
0.95206246548 0.78276547786
0.027129573813 0.12838900327
0.95509758623 0.91444332851
0.99445501575 0.91467368136
0.001769609827 0.26307913359
0.70296445197 0.98983376296
0.7834335209 0.73211601794
0.94628287245 0.82535944669
0.39966946509 0.75153740341
0.48798842014 0.9936195117
0.70091457731 0.99716630148
0.90460494086 0.76528028054
0.56221908364 0.75858199395
0.6885550167 0.56140812445
0.64685510079 0.81663848438
0.41880138731 0.75034002745
0.84493263276 0.20286998147
0.59402991106 0.95903766796
0.22332263029 0.029326953294
0.52506945516 0.040075612738
0.34888743092 0.039236093417
0.29722658933 0.59864410822
0.53913134113 0.18215847898
0.68858726942 0.80829264401
0.63108928996 0.96818179275
0.96443922345 0.1130566618
0.42828088885 0.47408674207
0.59202081069 0.17591004697
0.87686285062 0.080699850284
0.67338069986 0.89403851682
0.33474071884 0.83482928741
0.77389518709 0.63177838491
0.39481155167 0.047274686121
0.85214313883 0.81693081002
0.30392837406 0.98668157501
0.34059183729 0.85318600278
0.51471824297 0.2232655144
0.9891168733 0.6931988262
0.70937115569 0.37575755278
0.71568776494 0.87681817234
0.070631992421 0.22971402607
0.90646647455 0.79143395456
0.029717622524 0.97956984275
0.70357559851 0.65943780895
0.75473349638 0.6962443774
0.026562703267 0.29738158954
0.80060986999 0.25001268292
0.44652530503 0.37296530612
0.47154277746 0.90959924423
0.8407140807 0.87957911422
0.88096147428 0.99599418733
0.22534473686 0.30656358653
0.55574292002 0.87646693398
0.9429070007 0.997763317
0.18325139398 0.99658898224
0.5885367571 0.087356828237
0.14362756812 0.29712549844
0.33977382178 0.94166997047
0.14374281913 0.68055477315
0.972894708 0.41371659226
0.80097279992 0.56086530667
0.35131665775 0.002319926391
0.87217014988 0.61041829979
0.5856649424 0.89262849335
0.67977670647 0.23030949292
0.39009875773 0.7601054209
0.37532289065 0.97969153644
0.20655236146 0.65069167165
0.23100288704 0.22072147597
0.74558538764 0.92071215273
0.32945802858 0.81953058949
0.99505700575 0.92321046587
0.59938442317 0.86277682932
0.057045496578 0.068272163428
0.82386583801 0.82763296939
0.9642675912 0.74425481632
0.26462749816 0.65301741672
0.08961068537 0.40001106582
0.73282333365 0.87043775425
0.7609474295 0.33612105957
0.82971634716 0.3026267945
0.64861436135 0.90401928483
0.088047009272 0.18522150004
0.42751820699 0.11226851914
0.78731173459 0.15774023106
0.54778463863 0.884355064
0.41039361995 0.4978386263
0.33096171658 0.79375166617
0.46304530046 0.012896010207
0.73566636041 0.35856355266
0.50213551255 0.62154126274
0.22124023172 0.1288152129
0.98830281065 0.069869328412
0.46398458087 0.88987928838
0.29095026177 0.3729414461
0.96036431015 0.95961618707
0.94379602342 0.85255182681
0.1022847129 0.33909741785
0.98107245559 0.53065016371
0.97539741281 0.95332932852
0.62781500802 0.69519031406
0.73155185691 0.81361627872
0.52783782237 0.89971355976
0.19972019787 0.89396704767
0.36970888217 0.95221032326
0.38102710456 0.61989944629
0.8895386169 0.55068090047
0.46148629322 0.20245060824
0.75052357996 0.75524802758
0.66846104249 0.0093192211596
0.05514484269 0.36626638968
0.38836127287 0.87595279744
0.71192397306 0.86593108061
0.97201046879 0.73369344349
0.90947877917 0.94652798316
0.13289279543 0.94950490985
0.79582946132 0.082947023471
0.34110021451 0.17708803833
0.45972936496 0.54144510132
0.91061741752 0.17711107364
0.55593614357 0.90641229277
0.16318248291 0.62844981401
0.7010634584 0.78261518654
0.03973057137 0.063704291302
0.23729314809 0.88095083134
0.18439773804 0.04439885479
0.32369217573 0.18092162859
0.86659626044 0.013937304343
0.27135732079 0.021025150881
0.021924205293 0.76521725943
0.54593913784 0.9152798584
0.13071226602 0.15027934426
0.6730970452 0.84936430242
0.69018472502 0.86438213696
0.36508330185 0.31768615934
0.37273526692 0.59716939047
0.86120052708 0.77926274699
0.13776468009 0.93036073708
0.72614657789 0.83068523313
0.32089438842 0.1678726728
0.34706215681 0.88078636726
0.14075994971 0.20702335461
0.0011552112637 0.87835468833
0.45683089676 0.35592045335
0.6537180456 0.97348233016
0.98765672266 0.57071133636
0.90593156513 0.1904944997
0.86442013723 0.68673542208
0.88848173468 0.78902112968
0.95349513364 0.048589062465
0.81636732893 0.051836647483
0.17437478271 0.030661040568
0.42835256009 0.91893372657
0.68979694914 0.99083912694
0.36850629055 0.85222815468
0.31642904866 0.98205330983
0.94478930077 0.77666941755
0.54788919236 0.25834715381
0.90009872981 0.2065204186
0.82648418429 0.32827371788
0.93491782192 0.46331158751
0.17652385818 0.78588901434
0.89897985307 0.94402001091
0.52862564029 0.020987430397
0.54764729574 0.80971385639
0.042413220255 0.70758398151
0.91918136368 0.92072542766
0.41735369054 0.95337158818
0.98804845167 0.82285053402
0.45132835217 0.99298486046
0.12511226396 0.93147108741
0.79505830305 0.74094275753
0.27380912071 0.96871990251
0.51976249601 0.059989226365
0.34024380422 0.89515823574
0.90737280915 0.10055001339
0.66056695474 0.9523656301
0.6961365624 0.13378408799
0.032828381411 0.92557457483
0.55526001756 0.95098176535
0.061977068297 0.031004276953
0.67125181854 0.80475242744
0.12662886913 0.48849585207
0.93648637853 0.84498631896
0.9442618733 0.72857371688
0.39586001848 0.93793538143
0.40927523266 0.07837882326
0.92137746329 0.9290214791
0.7402763761 0.14397314914
0.58240099065 0.73247196129
0.84020478978 0.78635531238
0.52840370989 0.95367022995
0.22839761472 0.80534646467
0.31180661935 0.096478725287
0.25085693962 0.21342965761
0.60550149296 0.19540187238
0.69680568691 0.76435544118
0.90361908327 0.86150496547
0.10186991377 0.47844254192
0.7668498645 0.89823458054
0.15135764529 0.44844687053
0.19732180979 0.45632802651
0.48187037331 0.84922391478
0.89778436726 0.32880398696
0.22920141998 0.9010226414
0.65842905319 0.030893273179
0.12683714679 0.39580859246
0.56558354075 0.95682882049
0.87047751204 0.38845831439
0.096605687178 0.074505872389
0.519852903 0.085844280706
0.66400872033 0.1774854853
0.12639632539 0.21381093822
0.17355394914 0.46804212513
0.60530255905 0.87322359793
0.64208110755 0.43051137219
0.44857365916 0.88806727197
0.59881550735 0.88452692634
0.36443282937 0.73503686606
0.98117117464 0.082148011194
0.01304749051 0.27466509328
0.38054542278 0.51152419635
0.98331854097 0.91568778024
0.46607286963 0.87110793628
0.63487212139 0.84983775323
0.92059916376 0.18606906139
0.91070079204 0.57809580979
0.14210476184 0.73032915365
0.67228932529 0.28045015968
0.73178947392 0.22136855165
0.84445078873 0.71791889513
0.69969099011 0.92903297292
0.42142117152 0.10000440247
0.066454842405 0.44931880463
0.5300105846 0.85639273162
0.90029757828 0.99825623663
0.52893350597 0.6054390692
0.16020689861 0.022031623606
0.3442390013 0.85765068603
0.12303972847 0.15774098305
0.95047986957 0.9671353741
0.77984941433 0.78183514707
0.083600044287 0.46983626164
0.98573068257 0.84491326105
0.79039238632 0.85269240709
0.77295184876 0.68693713615
0.18785926487 0.98761646757
0.93802117887 0.19888452371
0.51470872458 0.96625573616
0.63915879107 0.75602908479
0.26549911514 0.4823706888
0.93850939763 0.013755560854
0.64718534294 0.9450842648
0.96645014965 0.8222871945
0.75366039535 0.8370797149
0.18970681008 0.93626595344
0.62675473335 0.94794502831
0.17656242591 0.50912981976
0.6026586821 0.8919287488
0.69762354999 0.36986030882
0.77876674333 0.80262652606
0.51712272432 0.072280736581
0.18352494973 0.19869425283
0.63703155601 0.58502415496
0.20964868846 0.48507425553
0.72352766854 0.55033733034
0.10024859521 0.36126429999
0.21212864967 0.5176870976
0.84516342441 0.61012156092
0.65794871433 0.62100085885
0.12844612974 0.32815906431
0.40105969138 0.87053421541
0.28314433788 0.83884145475
0.10271724604 0.087438155191
0.64284768939 0.24948519416
0.19892865622 0.20255613243
0.93435979942 0.39635735249
0.96378265767 0.78663309371
0.52173907875 0.80239305096
0.32531050204 0.59561370312
0.019068258964 0.131531864
0.93375865809 0.80122667397
0.95527092551 0.54526909748
0.57001522836 0.72693960136
0.91641145746 0.69045412016
0.97711713132 0.84348936952
0.58659154592 0.16343660874
0.5828008341 0.44471260047
0.9599860318 0.011446425541
0.35854506144 0.834345391
0.13824927057 0.11435747313
0.20877562391 0.38552223067
0.87686592435 0.32851530371
0.51547632867 0.16877712063
0.99576408693 0.20785584254
0.83250449885 0.31422220041
0.86136930359 0.17273333332
0.80891417756 0.28689839204
0.27833559594 0.27516391537
0.26910048572 0.60389463894
0.54262871704 0.068423619156
0.48841940063 0.28417869874
0.90405248463 0.072143947583
0.66495239664 0.10144634803
0.038086135119 0.39305716058
0.3378168803 0.48338254515
0.74387141985 0.19665017035
0.92086265363 0.32323139803
0.21316891658 0.03993838807
0.40417538175 0.023904383415
0.56442502811 0.15009437284
0.46579219011 0.23012452761
0.80250998657 0.21583225228
0.2487760885 0.48868710404
0.8559982671 0.30014958561
0.96509751468 0.33044585456
0.73194897989 0.095468492613
0.38037179446 0.47265504424
0.33849087212 0.85601272002
0.33026167221 0.49832851943
0.75296699842 0.3612194306
0.50172750618 0.091961875275
0.26654780832 0.49558983845
0.4893669501 0.41791802003
0.37087737973 0.38211950538
0.039771200887 0.432588713
0.61264488983 0.3833984419
0.38116762598 0.58488883972
0.91956904633 0.24805484521
0.90243485747 0.30465909653
0.048113262402 0.35652195061
0.22901760563 0.50211251523
0.73886163294 0.10295916227
0.80205260766 0.17115824563
0.78683702842 0.26884329082
0.71385284704 0.37162994192
0.61450170232 0.27568119263
0.38979448859 0.45923665328
0.68768314988 0.13966332583
0.38598413612 0.21419062305
0.2554520257 0.4154108197
0.6741792946 0.065333699462
0.54240896912 0.12381546466
0.40752042845 0.067899151329
0.31056579526 0.054534131014
0.41128171258 0.46596166236
0.85928845082 0.34734168992
0.014557542761 0.43086304212
0.83904720845 0.32694489301
0.44109144975 0.29015673725
0.89681099726 0.34811130208
0.13999206553 0.41484326317
0.91810614235 0.060747390863
0.69781562719 0.10175863625
0.83055439657 0.14947271685
0.53674346859 0.29675345186
0.38397033257 0.52567674971
0.74036833096 0.28313154048
0.23026090657 0.037011002411
0.51631231929 0.092536713142
0.93301541052 0.033329429232
0.33491034497 0.66960844826
0.31851374263 0.19312903131
0.1767417773 0.54162399362
0.2665116863 0.34730011674
0.54987040412 0.22587529802
0.68581847404 0.25952850917
0.65625789628 0.12508101976
0.3543344313 0.82242006681
0.40140471897 0.42286865777
0.64260166084 0.34633820483
0.90284422376 0.40588366377
0.90693518691 0.3472380532
0.074388985728 0.32545558807
0.35954373095 0.46383353446
0.77530257566 0.29110821561
0.77516200923 0.051442963957
0.91648768246 0.34466525026
0.082141259222 0.44154998795
0.23235232622 0.37057464087
0.91770521913 0.17479415539
0.43387569743 0.33468939988
0.28747752557 0.12375173174
0.3634295264 0.29676820525
0.8839423075 0.26419041278
0.9427041577 0.080096262948
0.36095048067 0.3492766003
0.15103674133 0.3789506462
0.20429364019 0.51389415039
0.67268773635 0.23170096343
0.22588702744 0.43277223443
0.15354650876 0.52796395089
0.69304857613 0.37505627986
0.81779561436 0.16106167477
0.099770048283 0.49640223128
0.76794901128 0.13523568413
0.89806317344 0.32471606591
0.92998566653 0.24443600561
0.02031944923 0.43421654507
0.87538254505 0.10254469337
0.21749298001 0.030995216014
0.2675672071 0.47274916592
0.30147336309 0.43720734772
0.20424838703 0.20626854722
0.2919625074 0.64235365872
0.66970953128 0.36531936863
0.5997971689 0.33873899721
0.45939165274 0.3303861944
0.65665563843 0.27675284741
0.03991609365 0.05672995911
0.54762669735 0.049472638312
0.71572236911 0.34159338967
0.85405402332 0.22622625119
0.44018251524 0.22118918318
0.34370278836 0.4605979544
0.20262842947 0.46323376094
0.9479306026 0.30932949242
0.57621138946 0.18995543584
0.58190267195 0.34589734471
0.30097191754 0.295456834
0.49392288812 0.014564603145
0.016413358784 0.30588459059
0.30721348067 0.35500036233
0.34808524392 0.65397049483
0.34765757771 0.75966901719
0.65447142284 0.25028354327
0.77071176773 0.001566679031
0.20460740153 0.37040364883
0.50092058118 0.17963341888
0.69023294263 0.31198986667
0.1267042391 0.47983101005
0.85306371461 0.29602875187
0.22536528212 0.41412738297
0.99750247359 0.24395087042
0.92567490976 0.35291557267
0.89966387463 0.14373524439
0.41962329824 0.48189479224
0.10717374273 0.5688567209
0.30950451757 0.33134209096
0.93133273492 0.32063895516
0.64070539834 0.12011270456
0.92183735109 0.72566879521
0.89308837 0.088918814173
0.3526405029 0.055572870766
0.20681134507 0.18078312473
0.27952498627 0.073943583955
0.21834536797 0.34943848573
0.35418988296 0.37703661465
0.33337451631 0.31066463477
0.48056896385 0.42072957482
0.47363137336 0.13799491178
0.30680992556 0.74651148099
0.4970102639 0.50576650746
0.7424537013 0.22899513194
0.071735748075 0.45236534244
0.2216129715 0.46853181501
0.47392279942 0.11456710438
0.72644533122 0.32997089469
0.75612402174 0.011526679241
0.981891738 0.0064254306502
0.42908520246 0.17277055811
0.88387234645 0.34915455087
0.50215127448 0.31641372021
0.95090601299 0.15463987089
0.93253009118 0.13643168772
0.9688942346 0.10264882621
0.25287800482 0.60769215955
0.91403938923 0.31417241537
0.224903382 0.31716260407
0.46568059754 0.18075385491
0.83953579454 0.34717516689
0.55369170438 0.32047765426
0.43895075478 0.24838224486
0.7690708579 0.27757934155
0.21498798494 0.14443980587
0.5628959799 0.0089463241171
0.4047319411 0.45521144942
0.7723198902 0.31383934555
0.27425609682 0.45417398185
0.8175076879 0.21155559026
0.14639992171 0.19960504593
0.17796058296 0.27642242996
0.92974297337 0.33153520656
0.54631701325 0.36451705931
0.94932792688 0.18624596697
0.088978198015 0.48992511307
0.72027073067 0.14139154532
0.083277925872 0.47575463248
0.74899824733 0.062017385428
0.36133027158 0.7654231685
0.23910312459 0.44584975302
0.87294042453 0.086185306244
0.3322819581 0.46615448876
0.34492231079 0.35205150703
0.40648319103 0.43497599394
0.26281133759 0.018951149213
0.61807581202 0.27093634894
0.88289528158 0.29436948253
0.15127490416 0.14021680382
0.57926694695 0.39234966585
0.41393367553 0.40285267331
0.51403415348 0.32252360848
0.83007991116 0.34456761879
0.26801287671 0.36800653751
0.92144740362 0.2018149096
0.46493848914 0.085001044956
0.83344811729 0.30282387492
0.5327263656 0.34255262866
0.75533127282 0.11227254519
0.10923133856 0.31242654945
0.59523141544 0.0023059025331
0.31168382733 0.33755366078
0.25809511341 0.31669683267
0.67831274343 0.12849467713
0.32959439661 0.42192213686
0.49053412225 0.0039778276415
0.20344205553 0.21570000492
0.95814999754 0.31138536266
0.49923109822 0.076476423986
0.21760067034 0.3925658443
0.7132178984 0.32023604467
0.97114296828 0.24256840065
0.050376091613 0.3368062714
0.47048835761 0.33681609257
0.09739795473 0.43471912757
0.17824300996 0.38179505249
0.9233633006 0.12770663274
0.95682018273 0.34452610785
0.45771798373 0.1696190799
0.38416503405 0.42400285475
0.67681511125 0.20148976628
0.71134814637 0.27363839298
0.34844749735 0.26940490377
0.69730175347 0.26601986656
0.3057286237 0.6710806183
0.2646218274 0.2383341442
0.76218556897 0.20444962471
0.38270033367 0.42929856835
0.32499314537 0.76580506433
0.18546426269 0.4769277031
0.88015548762 0.26890205067
0.74411927723 0.031645904027
0.48890737359 0.12874324566
0.3168293895 0.49507718224
0.024268768678 0.31040089421
0.44118747428 0.042575187078
0.52203008124 0.032213363814
0.18441461013 0.062985492286
0.20486595175 0.43705961731
0.056378380435 0.45872970674
0.36030227148 0.27032586128
0.72863849973 0.083503886979
0.060495287982 0.46381745376
0.10895302621 0.35303673224
0.85997646726 0.27310107778
0.02143157885 0.36216893967
0.45546779249 0.36089151816
0.74102425811 0.32286619815
0.24892403156 0.49752815066
0.09620130686 0.21007385082
0.20520783883 0.41305432523
0.23553685574 0.058426788254
0.15152320074 0.43897900662
0.42110491682 0.29581862627
0.19996210386 0.43154586998
0.016949555673 0.29384913765
0.80290788803 0.27979407497
0.99566675026 0.076238491836
0.96577601874 0.28276939551
0.35258239217 0.0088887160163
0.52387390139 0.42518311296
0.29829860311 0.055932004371
0.87850704059 0.20863934132
0.99502006532 0.30232030526
0.4214715209 0.43744306622
0.17412571376 0.023920578105
0.12167287379 0.20135743001
0.036600667333 0.42151706605
0.97854193919 0.33229342196
0.98584748334 0.049156757359
0.28073373122 0.46129716607
0.69772488343 0.28518776178
0.24053410529 0.36615946303
0.72227738696 0.13436480709
0.1885790041 0.41642177035
0.11084138834 0.52826199523
0.74539889031 0.28925803328
0.31438027422 0.039108436549
0.83917710505 0.27796137219
0.56868298822 0.3054820492
0.26461837742 0.39343770014
0.020342717939 0.040322520588
0.28126741079 0.45146758843
0.77271767275 0.23967599407
0.34723416272 0.81048192477
0.41311542986 0.33670409899
0.14178651953 0.36817039005
0.061859552687 0.41234402271
0.35029670548 0.1360363658
0.9223550713 0.012222374904
0.3191360566 0.4804776614
0.0025025697577 0.12434117656
0.72937462987 0.14421796959
0.02954441872 0.30030716837
0.19496102555 0.3211778276
0.57455847597 0.3626900354
0.92084816668 0.14119795096
0.17373669596 0.48797833454
0.36855569599 0.31437361389
0.9300139689 0.31457578382
0.17195162892 0.62752016677
0.32636986719 0.73811141422
0.57169570043 0.24844715661
0.26279188191 0.47792002134
0.18414821849 0.47167452527
0.18352515445 0.33179162369
0.55668842853 0.099659325028
0.41507211549 0.48219176912
0.97048925374 0.28941799797
0.78951644721 0.27896573719
0.86324935414 0.027182155619
0.19797932637 0.17686236299
0.58752121365 0.097792144891
0.19018250467 0.49928505471
0.32584284134 0.6412699316
0.82011620607 0.12496959635
0.21827718231 0.49295760134
0.32024068331 0.75955439684
0.35600784788 0.85915882203
0.90181843003 0.021228394777
0.28326206325 0.39610933322
0.81349442641 0.19919124021
0.37824370947 0.45395500722
0.9445800419 0.16324337176
0.51301852881 0.37387394095
0.31896372471 0.39999295325
0.29243802099 0.32107335666
0.86685926966 0.30526992233
0.22416172559 0.48960994772
0.77111196777 0.30868449149
0.71427047106 0.04899755862
0.071393951829 0.39387907156
0.73001576403 0.2494287165
0.14639254184 0.42274650308
0.24718811079 0.35414279968
0.78032554276 0.36748565471
0.90495592073 0.29638953493
0.18651520497 0.39273176584
0.04483247325 0.42655821842
0.13025980394 0.035702679034
0.36503068231 0.2032641966
0.7226881372 0.3681485397
0.25903951377 0.39035138004
0.55294380309 0.0025080918774
0.86211028357 0.34463093198
0.98618574903 0.15425985968
0.53717038302 0.4446119191
0.65215657218 0.26849996942
0.44505642721 0.0040697923058
0.79738832377 0.32747632385
0.94586032169 0.34261401064
0.8793524999 0.25769136265
0.73560267854 0.35503203987
0.4455385344 0.24552839408
0.34323408508 0.36959417637
0.22060543554 0.17175215496
0.97661455275 0.28881943736
0.31154779775 0.43383474131
0.39121096402 0.43643857605
0.537766473 0.37018064782
0.52246496806 0.34421683596
0.65336974325 0.086417555553
0.4217522783 0.32485299628
0.44602130671 0.11350837453
0.75227155607 0.14879755891
0.90336358295 0.24371168527
0.44953089317 0.065471380789
0.36066877502 0.35700500845
0.22371204409 0.32894093173
0.28132437966 0.44343005699
0.7097012383 0.31434336537
0.28401235591 0.25312203618
0.41086950088 0.47843449272
0.065684273395 0.46032713941
0.0082530629434 0.31920136129
0.46094500788 0.39469193627
0.39209224741 0.30448960033
0.36089380918 0.4892123309
0.77822485155 0.34174222048
0.95031880437 0.32105105195
0.25443586517 0.28913286318
0.75702808925 0.16204383219
0.42332699645 0.14628322174
0.82958340559 0.31769350225
0.21402391165 0.45850865217
0.31113365289 0.2991749405
0.24478480761 0.1982923656
0.66540901162 0.29663943643
0.57984460312 0.37296129334
0.15883130632 0.04064249742
0.30345704597 0.22147899185
0.14898068546 0.53246768513
0.84776332425 0.066785689481
0.11350814811 0.42420958442
0.51767149875 0.42643774918
0.47242052763 0.030066973435
0.20210266961 0.31076895799
0.66998690306 0.26572562683
0.22003354164 0.36693689702
0.65780910876 0.11722690524
0.40876483458 0.46988805715
0.13867836931 0.3819929957
0.31240209171 0.28890232699
0.82252985377 0.03728205037
0.64425414419 0.18788997317
0.56571325127 0.23970837678
0.082398323352 0.4812518013
0.12164686907 0.47482883341
0.97922547999 0.15411310547
0.46910098572 0.22148860711
0.70240653965 0.12224450493
0.35952354828 0.41352266182
0.39573664856 0.41436176583
0.30568141136 0.36103682045
0.8203951053 0.25716718321
0.32645725938 0.68133993905
0.32303745873 0.4785082987
0.9562081826 0.25415268579
0.2938141256 0.049889572209
0.09089570599 0.29105780817
0.53939819061 0.039737151928
0.25507904595 0.14259457252
0.31329481235 0.40448355161
0.75951735743 0.36192310798
0.063320848616 0.57277490899
0.82047499679 0.32631324361
0.65187050129 0.37343484898
0.9148811765 0.19774344769
0.34677590156 0.87219147699
0.077474350568 0.1154494686
0.79754825833 0.33671674656
0.78377315155 0.12072786572
0.35083239749 0.23645714276
0.71863211314 0.034097980829
0.68145559185 0.15096703576
0.54727334541 0.10175317327
0.84169813484 0.29365298234
0.96641627419 0.25595246825
0.34740695589 0.45247945573
0.25171303454 0.30015433656
0.75137785649 0.30081650212
0.30847061431 0.030124313093
0.34528931896 0.48044445865
0.9246986584 0.29690779958
0.86504579589 0.12795395155
0.53649900471 0.025442983335
0.95387646444 0.14333124922
0.78337575637 0.34246696059
0.38013858783 0.46341868048
0.29881047695 0.61713048448
0.0026003087886 0.065662919554
0.43723204888 0.4722675233
0.7720470205 0.35601570629
0.36860316054 0.4048147715
0.5774593445 0.41380592442
0.13070470152 0.42890632529
0.92562379113 0.25872695777
0.38031206406 0.30785587858
0.59763675978 0.28039883635
0.021341980224 0.38493525515
0.85948301293 0.035289859837
0.64504866953 0.08560530397
0.35938480447 0.80030609182
0.17380468411 0.3128655698
0.35842946804 0.3158794544
0.32952276666 0.1466741309
0.26266505359 0.29508001432
0.63451900114 0.27264021977
0.084110171084 0.38447040123
0.6014565104 0.26286408551
0.63281219455 0.1070480368
0.99346481528 0.01545504276
0.49828137675 0.024967912628
0.88505123179 0.076230024274
0.58479224697 0.39675727478
0.32619683051 0.30986793643
0.95247321808 0.33429039262
0.3251804171 0.053407973553
0.43391076406 0.48509694089
0.10049263138 0.064340618994
0.040595155564 0.47138637864
0.93815756644 0.16886767044
0.15092589995 0.25185692362
0.34360879881 0.3023704005
0.33578144181 0.37145618074
0.19886210627 0.040654683162
0.27933295038 0.30792751101
0.3864170495 0.48466804862
0.34014388939 0.3875968764
0.93588653423 0.1497419705
0.84991595525 0.32555943412
0.62473489109 0.36526379576
0.68079491945 0.37046691677
0.52513468906 0.22750640226
0.55051443976 0.28923489795
0.32972660928 0.77310711552
0.87228887894 0.1329924423
0.15762698843 0.42637362475
0.28074282165 0.26877990595
0.12902461365 0.36740231075
0.26113614502 0.43811151331
0.93368534493 0.30463682177
0.34451867674 0.28984172416
0.78934507267 0.34728183962
0.29915731752 0.30513954954
0.98914876583 0.096680025422
0.91731247432 0.27315451558
0.16649010708 0.35250113887
0.29114539414 0.036776256849
0.85273218024 0.30412987556
0.18125215381 0.18499516459
0.02397224662 0.12087205775
0.10905877012 0.19486275604
0.7888815626 0.31546240524
0.76942832046 0.36008474222
0.093238964659 0.2820249741
0.56004662882 0.37994400348
0.17220902744 0.45943248063
0.2616477617 0.45280773306
0.3389482041 0.017801696202
0.83961785308 0.14864380875
0.30441809389 0.7130807657
0.34274922369 0.051972951132
0.83246722273 0.022456394729
0.13816519929 0.50638602641
0.1671923697 0.4597621018
0.42779409097 0.39572514906
0.79257095939 0.30949712035
0.80426285309 0.026557131241
0.66456810094 0.36699097337
0.44131673912 0.35485409725
0.5706723916 0.082606689572
0.74994565147 0.28716111776
0.22448253137 0.26010487438
0.99259516889 0.18209455367
0.31414359357 0.22882440017
0.82086167689 0.14609604355
0.24520033803 0.3143863446
0.46053822169 0.37187099158
0.14446644282 0.40186255808
0.80606415384 0.32568978292
0.88215587602 0.28876617051
0.39505320565 0.34990853527
0.44603102885 0.41031737766
0.099842611867 0.45234083975
0.0054003954056 0.34330489385
0.93075751099 0.12469212499
0.048127721379 0.46903321132
0.53331508596 0.12868380319
0.57882474285 0.044614456872
0.18478148979 0.30943460449
0.12857064252 0.35684226468
0.23870540142 0.46720942187
0.037933523856 0.44930190561
0.87096019642 0.30521971609
0.34154372976 0.81634892449
0.12362396097 0.21934838336
0.27357564461 0.2934169699
0.4858281367 0.29523579443
0.61153479809 0.071936115825
0.69639026722 0.077109223714
0.12285323101 0.25247653294
0.79607473509 0.074285629629
0.92479418148 0.32164216064
0.57103215338 0.024154551269
0.27480115014 0.36280891283
0.26567733826 0.22148134699
0.76755557348 0.29620043816
0.32274414439 0.42727257829
0.92015133198 0.34190283201
0.070244495347 0.032183758973
0.45889578981 0.29177883527
0.22442612642 0.49531612279
0.45217012299 0.2130194545
0.33859812545 0.80155453346
0.1252136466 0.45740563841
0.33203901356 0.84241286197
0.55159140212 0.36929638514
0.78709536349 0.11099089161
0.6033645571 0.034783910007
0.88666521655 0.35408263733
0.88799342245 0.20021441944
0.72920916887 0.18551180975
0.35018105213 0.41800343065
0.39629923535 0.36323183159
0.34098944277 0.31124208313
0.45525780457 0.37924219213
0.8769316626 0.31243140998
0.198295577 0.4126754342
0.40456417221 0.25107106657
0.98738979904 0.24113820223
0.2489559048 0.14851162091
0.23695011347 0.4367137444
0.23268574047 0.44017234455
0.52480970508 0.37921651194
0.49395436273 0.42047705319
0.45416026521 0.38534122074
0.86629326913 0.27492844974
0.10086593733 0.31848112339
0.88198101156 0.32424077883
0.22907946222 0.22689653614
0.53832850453 0.45154632392
0.23613168345 0.18928826671
0.24861638867 0.30476834601
0.26707119281 0.29899473102
0.084576714713 0.10783041942
0.042585166911 0.44926216927
0.67200022384 0.376497708
0.0071400167677 0.41971219326
0.800829949 0.28702317067
0.15658088585 0.49259623337
0.01616464638 0.32332220851
0.96886933925 0.025239716802
0.36138472392 0.21018099194
0.73045240051 0.27509896839
0.20159453458 0.2355750607
0.34752665126 0.48968349641
0.56586822614 0.057369969674
0.33250729103 0.37730871281
0.74674446512 0.04124003835
0.065081420025 0.47255572774
0.54216262902 0.38898223908
0.071696106955 0.17622498266
0.1625897296 0.24406287853
0.28917568577 0.41681071002
0.43942090089 0.073404956241
0.79581162605 0.15974462639
0.23704699358 0.39263582229
0.51010447987 0.11370597899
0.72382672617 0.010718883358
0.19627117767 0.48354981731
0.021605810271 0.30178387721
0.14054016856 0.42525887274
0.14915439186 0.56547838788
0.96096390812 0.30382242931
0.32607149468 0.33676227722
0.40894833146 0.33222552055
0.2224641135 0.38819348781
0.53786113911 0.33669121933
0.30303279018 0.6522308608
0.40648084007 0.21003063281
0.74656560502 0.25671109516
0.22579471463 0.017127648792
0.30671715844 0.10770720823
0.23004853495 0.026370840841
0.36393768121 0.1337709813
0.3168088442 0.48776770379
0.24591631441 0.28863732178
0.48489349816 0.34483928051
0.90267203797 0.25030333314
0.27726598447 0.31499946116
0.16479461844 0.53203074237
0.49124344242 0.3343923149
0.21245208823 0.43622105514
0.17347938979 0.29291415272
0.94604122898 0.24453024249
0.40658551455 0.48339440511
0.070094489954 0.099593132143
0.67143012242 0.55061057654
0.89402534939 0.21343975229
0.091208760738 0.17099977114
0.17303843122 0.40020578454
0.083914656969 0.45806305684
0.28363849076 0.16045336869
0.40479105891 0.085419680394
0.30865483234 0.3218917713
0.88766532072 0.34612951557
0.35911081427 0.32802234703
0.059947807345 0.21722144187
0.64646951868 0.15001266252
0.15986970801 0.20978287766
0.99003011981 0.25364491683
0.064049688848 0.3219742607
0.23686200509 0.4133420865
0.32771118026 0.68923327601
0.64916506507 0.27573915249
0.67548828607 0.36508016099
0.35975016959 0.43825454554
0.55262731883 0.060799907168
0.68761995173 0.25382013472
0.54997011854 0.1671219324
0.98543359993 0.088870761365
0.039218406253 0.34811006161
0.83974732437 0.17084564713
0.43960269905 0.16193850311
0.74625403615 0.303380143
0.19365987053 0.55215359707
0.37236526504 0.37540147218
0.76613194298 0.33744964025
0.68520669189 0.3683310173
0.35620402496 0.30492491512
0.54138609529 0.399334245
0.12543320316 0.46984890442
0.27967131564 0.36468180328
0.39044583008 0.062435789732
0.24095796784 0.45220781564
0.42426623197 0.19432811172
0.02946518957 0.38139054478
0.27251896299 0.33507288263
0.61528102581 0.14710429525
0.24403032891 0.49487585936
0.94547391206 0.25751855542
0.040434397777 0.36716056862
0.31774261902 0.060591610862
0.1561728553 0.37093882357
0.35553771552 0.81696903016
0.26273424302 0.41781092298
0.12031503438 0.12731744167
0.87214595577 0.14159941866
0.089555212976 0.089586769566
0.78593043013 0.04849988842
0.22341316263 0.46472051967
0.35869963776 0.75981030241
0.64299129876 0.017013828625
0.32215506285 0.80165970282
0.080913042382 0.30534229257
0.26614065932 0.17191589281
0.79630671564 0.242390274
0.58788049653 0.27398654163
0.26195329941 0.37199252575
0.98397218339 0.32232748943
0.59317756504 0.29977039852
0.4479849436 0.080883850112
0.27177549308 0.47217908401
0.86514179689 0.26323015335
0.56942731376 0.11820709414
0.98528040157 0.13347558315
0.99631968839 0.28554721841
0.30926739122 0.38588970735
0.36801280927 0.47571219525
0.20096314713 0.4533307697
0.063773296574 0.19251805792
0.5318248454 0.14170261372
0.033738756488 0.071877783983
0.21817687894 0.32131457143
0.90634790732 0.33703674555
0.36129037905 0.37524289489
0.92202810608 0.22654210017
0.54231862527 0.29070067332
0.69703222265 0.3624306116
0.79319397044 0.28551445008
0.30754178698 0.44003662532
0.93571159617 0.37585616266
0.33147028592 0.34584334389
0.50084026313 0.3894096725
0.1545612881 0.42215760073
0.89358919937 0.07240437575
0.024838783111 0.3897584021
0.73918340191 0.31205183533
0.72322551098 0.18186007768
0.0021314566263 0.24825786464
0.74029456839 0.3349043203
0.63839672532 0.035417206006
0.37539275019 0.22664015863
0.044858065081 0.43905261316
0.10661439817 0.44412860671
0.29671971937 0.50123023146
0.81026940698 0.33095550708
0.74518368744 0.31366401002
0.26023605065 0.1333049077
0.16182346765 0.46014994122
0.1604202705 0.21820711376
0.37290104766 0.67952455872
0.085897177272 0.52001521225
0.090057571773 0.46134419944
0.89534728826 0.054216809343
0.53359856741 0.19055201924
0.2429834948 0.11974544446
0.85274725834 0.088481012245
0.51002493405 0.42877507518
0.18740025742 0.20688003471
0.51949793992 0.23915361642
0.71855967277 0.35531588879
0.032981021485 0.11135634515
0.84566467292 0.0093812052553
0.96034636723 0.15651956527
0.80243692398 0.045531152716
0.63625504587 0.36654950195
0.71783500609 0.057119369389
0.70435447177 0.25357390623
0.8502716599 0.31635174114
0.65774803903 0.18335057105
0.53414592413 0.056432833625
0.15084686655 0.33603475794
0.78459608119 0.076383532515
0.061796072145 0.37036943065
0.22540460248 0.32352203699
0.34357442286 0.41909323367
0.016733489197 0.35473051845
0.32600551357 0.40034574801
0.25732352327 0.47965608588
0.38434617681 0.4778827925
0.73865298056 0.30658554135
0.40498310124 0.29305862849
0.026927275511 0.31615211058
0.32949057525 0.72347009005
0.42983232879 0.22767329329
0.23020566697 0.29402874319
0.72813603336 0.33432331965
0.031483669815 0.46615860763
0.063835436365 0.20795025595
0.014503699324 0.36482364928
0.3241846303 0.37150520644
0.17982107592 0.35733287713
0.23300130908 0.48754310188
0.56448306076 0.16237854144
0.48230615273 0.43977065599
0.46100614745 0.31152719804
0.86440836407 0.2814546768
0.95987695248 0.11644467568
0.82295051303 0.26892165038
0.17640939399 0.25613051001
0.11817134655 0.5254018161
0.095140438328 0.30888436413
0.28331528371 0.36825443163
0.0092154317426 0.46348239521
0.024804709967 0.35064422916
0.3430993285 0.78681557606
0.13103926629 0.34850905603
0.18806686454 0.43939234564
0.89408606251 0.13113037368
0.17520388199 0.43589625974
0.65835405138 0.20004440533
0.80523057838 0.33656558973
0.44719642275 0.26264334635
0.88141398259 0.21910566051
0.56690857992 0.42483982788
0.18632973155 0.3764372465
0.76713941513 0.35362966814
0.16068880158 0.51268229925
0.32105881987 0.35215826841
0.022090447177 0.25971870614
0.20852710222 0.4183324732
0.32648995743 0.25678046285
0.84358201834 0.309947638
0.92461082843 0.10844437133
0.98069546024 0.16367420542
0.60971038602 0.36210436396
0.85996986768 0.33247439523
0.85979532291 0.33894738369
0.61110993347 0.018762945014
0.87029996807 0.15173438493
0.98809120216 0.0029223326958
0.025682887659 0.43306515062
0.68403482131 0.33266348995
0.8725713668 0.35131863454
0.36526991233 0.78482997555
0.11580122709 0.070313431051
0.24402877106 0.4370487889
0.20304925914 0.47042969269
0.93691566973 0.020461962978
0.22852165112 0.48654805742
0.43010901057 0.27625353385
0.11410787974 0.22461046242
0.69422549657 0.3505403077
0.79819986782 0.30965709362
0.14276338928 0.43527608078
0.30347659509 0.47099930782
0.71763771188 0.27061307658
0.42913342574 0.3797800487
0.17839057946 0.46788606956
0.36836540899 0.16657874689
0.28406133946 0.28262403563
0.34206532226 0.21889999109
0.52750361996 0.15887710359
0.79499958827 0.34306919567
0.4881364234 0.14039882065
0.33189175806 0.65736913881
0.36102676102 0.85558738124
0.79666756308 0.31901089195
0.94084354279 0.22279796369
0.38052045716 0.014864026977
0.43801030136 0.12718326533
0.61891491593 0.098958474621
0.24108705291 0.4904982071
0.33488106617 0.41144881354
0.74399752209 0.1326018
0.75537988914 0.2392498591
0.92190547549 0.25336176647
0.21615738388 0.13777865765
0.050327654467 0.023532689805
0.91149606935 0.24659679822
0.90641296097 0.23358237136
0.36329560879 0.38074145777
0.80684633543 0.27214173533
0.22395061823 0.45907250122
0.88490557744 0.30170752844
0.23967333045 0.38345476198
0.68331605008 0.31471213322
0.8523385722 0.30792195181
0.47247866739 0.20755073292
0.22845112239 0.49769082068
0.30339105848 0.44308593222
0.12090519481 0.33958694313
0.92046930028 0.2577904569
0.75577206729 0.31847353089
0.29726846194 0.6086858022
0.90886219499 0.32191031012
0.85462756703 0.11031023249
0.014661540268 0.068209302437
0.41523553882 0.066456808702
0.4271834458 0.42652070658
0.2932531272 0.35898087998
0.30854467498 0.1963604004
0.18251668577 0.69215025438
0.070641771456 0.42713655476
0.60725667121 0.10189586035
0.3354510726 0.31857831911
0.34517372246 0.79831453011
0.33931181624 0.30461476966
0.095686312203 0.24434404531
0.65817243593 0.32755099403
0.14359283013 0.44335773138
0.10905604303 0.25082983179
0.80948584291 0.2657093844
0.41099452072 0.28979208664
0.7770275507 0.21199385748
0.80722772187 0.08174407316
0.25534002376 0.27547806216
0.96895739587 0.31833967625
0.66616432765 0.07500361289
0.82086939334 0.30825742984
0.57546902234 0.70923897081
0.72162080047 0.077170398857
0.18661944538 0.027678225775
0.58244304618 0.31241471399
0.046931155759 0.22240506753
0.19899000277 0.52521705373
0.30984067864 0.36362552544
0.83130885999 0.30896912025
0.71759316686 0.29889147958
0.42246282674 0.25126862291
0.20627986872 0.5073135149
0.0057510512605 0.32757274415
0.84571972905 0.19456012027
0.21985880783 0.42453621266
0.73208790328 0.30321175048
0.75882463906 0.028992690249
0.45458431309 0.31714618098
0.35272110103 0.21185697966
0.14969934244 0.12193043248
0.81630819002 0.001799785226
0.7211205176 0.31615272891
0.48124849226 0.31050662841
0.12645335152 0.4017173643
0.26648936348 0.27909960249
0.44383075923 0.27174523029
0.72972718691 0.10606123811
0.077724348848 0.51267059738
0.86814550208 0.3355747218
0.80454571425 0.30073186775
0.69093380532 0.059491903195
0.098228100257 0.09955165188
0.32224541008 0.46539233891
0.1902295045 0.44330113977
0.38412178093 0.25207693113
0.42466551231 0.48695892111
0.1440199451 0.4550390049
0.32638022684 0.65277534903
0.79971401802 0.36488571457
0.13510382364 0.31490857043
0.87980038325 0.26433890446
0.3533532437 0.31176940161
0.76821809156 0.3484000114
0.85971484434 0.015229448883
0.25701049738 0.39741653689
0.92098712966 0.17008650025
0.95857487549 0.24656206865
0.69144427417 0.1721449151
0.074616792058 0.50494107676
0.029110709307 0.45604014129
0.29941650199 0.28162360839
0.002536974538 0.19188819865
0.95942003835 0.25788823523
0.33820654641 0.074799344613
0.78361276497 0.029123826697
0.94611459342 0.013232260631
0.369819975 0.40019276793
0.21330118219 0.23451620243
0.69436299503 0.27204411945
0.63610100242 0.026559613885
0.40265821186 0.33527142057
0.095801626093 0.3191178504
0.07371566868 0.39923696596
0.75978801098 0.37303014685
0.90460854659 0.083795076883
0.80696640807 0.24838844351
0.36654157362 0.76329997746
0.23197126955 0.33866272805
0.96330996123 0.16787830356
0.6838873158 0.32723952941
0.75639481967 0.33787394697
0.58575928901 0.38043760669
0.47683409353 0.40985243654
0.29823243109 0.49073144506
0.31924680443 0.66406487164
0.013302109671 0.37320940471
0.41262185654 0.28250889972
0.88993293092 0.305273949
0.36683558918 0.43387166383
0.018143932693 0.4238104997
0.035256681676 0.41552022198
0.20510860446 0.042231441718
0.25193238924 0.47813487769
0.1432674707 0.46145808004
0.6052766284 0.229540616
0.90729545895 0.031431968802
0.55386453053 0.12936885535
0.77214040716 0.2486913715
0.73511189884 0.29728765096
0.8928030971 0.34872393597
0.20575276774 0.48142344783
0.80507046385 0.33243029895
0.18580469574 0.45120855378
0.18220532719 0.35096597704
0.62657997853 0.32699225032
0.30361011623 0.3329432644
0.63473646275 0.31206837482
0.16025658551 0.44399603437
0.11560548606 0.39782860787
0.76714545622 0.32479830444
0.40508506941 0.40892045292
0.98881426854 0.336672199
0.0081325821823 0.34910658122
0.63488859104 0.23611915807
0.76692109696 0.24180835314
0.8879212203 0.27988686686
0.39662388993 0.35622039486
0.58882970032 0.068091945138
0.2967449263 0.070262960289
0.35956258065 0.5988509494
0.84450722727 0.32187663944
0.12949271462 0.53218381803
0.47505531161 0.016994312849
0.77450647305 0.31874586702
0.93325845125 0.17642175109
0.39109295688 0.10480581444
0.76205117481 0.30990064353
0.079570736248 0.27026787273
0.18937307821 0.42981275953
0.27903537015 0.47320356136
0.30628273789 0.7538664839
0.38757483271 0.37319684496
0.09571894295 0.37732160817
0.37651874023 0.28743118821
0.85239422772 0.18301545594
0.87785245395 0.25241312826
0.43349596594 0.46552036322
0.90563322239 0.3422266169
0.32569257146 0.70850491386
0.16152398532 0.5214319228
0.33513728399 0.74705830082
0.34487394674 0.88173288859
0.13365552145 0.38553003848
0.36752359921 0.22226150005
0.14235162487 0.26429454808
0.5941175394 0.35728722483
0.92610192478 0.3707962306
0.16815762633 0.48224094729
0.89208695862 0.34340231557
0.2965417488 0.29870392251
0.58320725756 0.16852558164
0.70949703567 0.36860804552
0.27807648079 0.48887601733
0.92709885949 0.29081522203
0.88471567069 0.10352941275
0.49969110985 0.292996077
0.96892772362 0.2991610939
0.90296052666 0.05323607253
0.21230816651 0.48142287283
0.80274283264 0.24196795654
0.13186747473 0.44519837893
0.5704643309 0.11137731564
0.51115663913 0.41108863531
0.33706780427 0.40003476793
0.0183257794 0.42755343797
0.30564383001 0.50564186189
0.43302877883 0.46024646088
0.25209587008 0.42740326669
0.24628483568 0.069715902664
0.58848875867 0.24184675046
0.73817761192 0.074131580862
0.2939254336 0.45619568765
0.096661010113 0.3877302796
0.27352896731 0.34356556937
0.82871192572 0.20152743321
0.89823514827 0.35408688064
0.30760668789 0.42583003302
0.089363230522 0.36510229445
0.95966340671 0.016388345187
0.79414398717 0.056940665081
0.54205296547 0.34525308852
0.98254877557 0.18691756484
0.7857460864 0.1944130447
0.50709957035 0.39739351539
0.086991177721 0.52654137716
0.36298395654 0.32645393269
0.19158594844 0.46537056395
0.047148205636 0.47538612436
0.38446922056 0.035351988613
0.62552139615 0.31810724535
0.71779055767 0.16800826291
0.15069543753 0.47662549279
0.3744359441 0.29820064962
0.90767502393 0.16033297424
0.71436541985 0.23929454209
0.52878095845 0.43113637825
0.14265420814 0.44912354082
0.73767507281 0.3618344655
0.63976511268 0.085594746083
0.36719516092 0.31045821304
0.22448551081 0.41895679782
0.23578680502 0.48118193505
0.1135481786 0.43206963086
0.23632057129 0.32958931437
0.10735595394 0.3987020806
0.17108726351 0.40499774962
0.1623227452 0.14849862485
0.30390972131 0.34619523834
0.31934665866 0.56332048175
0.31624499055 0.34764269673
0.6323209726 0.16552559147
0.28986866806 0.46172511908
0.9360798145 0.33123272081
0.10232312054 0.31007112896
0.84011550695 0.27191169361
0.070428243218 0.46977650685
0.70783804159 0.30547183864
0.81664350225 0.30672008116
0.92077460894 0.35339791766
0.453015483 0.45919991227
0.12082759497 0.41601988831
0.8998526014 0.27355740104
0.50792691821 0.31235999007
0.63215726307 0.34442085195
0.4763079806 0.33000779621
0.15301434125 0.0052636600039
0.35946376732 0.44589036611
0.14062707481 0.36176784099
0.039347581875 0.32329163088
0.24958184931 0.48198131386
0.51050909398 0.0048083135316
0.085495518521 0.28696709551
0.92388244492 0.34494026853
0.57682240328 0.40590487288
0.71976474828 0.32123258477
0.19955372665 0.39579547831
0.080793158902 0.12524966719
0.97142056319 0.8700350179
0.52636033606 0.089653597958
0.74278487299 0.25992407307
0.007034990194 0.11444382372
0.33692021833 0.49742623331
0.67333570995 0.37059736044
0.24695268117 0.33520396128
0.27436464622 0.519128871
0.8747081682 0.17536104319
0.34610311431 0.77631941601
0.30199310474 0.41693926561
0.17653954584 0.42434511408
0.51288933808 0.026519640935
0.10590699607 0.29619104825
0.053081115015 0.10664568993
0.89988182318 0.25544371298
0.38972684341 0.039264147334
0.058645713969 0.38963929934
0.13109146917 0.45571155534
0.0088589874377 0.20132759975
0.79156218879 0.14966518747
0.30607871664 0.3403820391
0.97105431882 0.07034020677
0.032405685266 0.33994838994
0.40500633003 0.37805370564
0.59371010405 0.11827109279
0.23560474198 0.10831479384
0.41523837503 0.48664357073
0.72308416544 0.29357385874
0.11901388634 0.50586425954
0.68292760195 0.28565519567
0.46612791444 0.26520608281
0.53782531288 0.26901267851
0.2683133241 0.47849964701
0.65907193621 0.29991455045
0.52937119931 0.17179069604
0.30651374974 0.37220719211
0.52343587228 0.0055875526186
0.61765158949 0.34797140832
0.73839430361 0.26295489257
0.091898517991 0.48558418816
0.36211845099 0.044981145051
0.29095812951 0.23426227671
0.87514812475 0.051764891134
0.11021375236 0.48547270986
0.89013040901 0.18491965244
0.99225090029 0.33118964109
0.38235905801 0.54580157939
0.94887334447 0.20484300706
0.66270589525 0.34017375642
0.96675598321 0.33677325687
0.31606265357 0.074193001189
0.085575164683 0.51200044508
0.66914709145 0.0034308324269
0.53450403746 0.43216852813
0.9697919005 0.27597225153
0.43584375581 0.37668494267
0.44136484085 0.36499836843
0.3666076258 0.47167963432
0.44728611688 0.42329462605
0.78965987115 0.33711885
0.47264122985 0.27319068443
0.19846578952 0.43994756991
0.81415070747 0.065042157365
0.39907031238 0.037550536565
0.73722602279 0.19638114995
0.19132067779 0.3120679266
0.19581050688 0.28699377106
0.4102462453 0.34462073151
0.13551413282 0.52929368702
0.32966803803 0.063283857215
0.38510009716 0.31360488247
0.77737628568 0.27922718041
0.94476639176 0.27695770955
0.8599173658 0.0051594788038
0.26162663891 0.050935770552
0.34730126628 0.020059369633
0.72290051969 0.24375052129
0.69524672071 0.25352216117
0.26807431173 0.082481628583
0.6411678292 0.26425252078
0.74945959273 0.50417848731
0.031908336536 0.45186747257
0.15123324209 0.49459349429
0.698881359 0.27785514505
0.82630944755 0.30783437601
0.3323603446 0.4896116613
0.83954342467 0.30114944409
0.30625525975 0.77005627987
0.11056801043 0.32611698424
0.28232557022 0.41270514628
0.038004623868 0.037784210063
0.44295031032 0.3911196698
0.61322807026 0.1867421302
0.84169699382 0.28425707555
0.86230776103 0.1032024484
0.16705225013 0.4455055712
0.25044070993 0.34062552496
0.42317699993 0.0055982117837
0.23582408377 0.42733335418
0.812137368 0.18723355093
0.26999656471 0.48990222458
0.027488632936 0.39660559009
0.29557488866 0.2779204181
0.75870910884 0.34211871355
0.20314070458 0.29277426326
0.75323169749 0.25600705632
0.051874926402 0.42802738513
0.24054018987 0.47287621344
0.78573236064 0.2856349597
0.30720502291 0.30934486736
0.96984757443 0.17833526607
0.29036495932 0.48980252976
0.26923955037 0.53067957917
0.70849721528 0.093301721674
0.39479217918 0.18302488372
0.13394549223 0.50321451021
0.096202092302 0.30070881917
0.139061072 0.18949999925
0.81381443746 0.28653199333
0.28164214978 0.051956953447
0.71579861359 0.093279812447
0.017544549987 0.2218314203
0.65829576891 0.35725283649
0.96428763079 0.29350055279
0.25427385795 0.45431113971
0.33449271423 0.30314569449
0.34242218524 0.86408552413
0.38085930722 0.092100431223
0.32168314372 0.41110335885
0.36905501324 0.30084470645
0.088640269913 0.43480953069
0.83712636547 0.33315499251
0.99291142892 0.24227080194
0.87956135784 0.22521063897
0.28015287851 0.35452528009
0.15968836713 0.45045395319
0.34085238779 0.87399784915
0.34193327745 0.4731932224
0.16032938671 0.50370419387
0.87071502407 0.0090691642324
0.14666893681 0.41408701108
0.12872115023 0.38253623531
0.1624944106 0.52720386107
0.084622352431 0.48651432706
0.87354794042 0.1185610939
0.71821505004 0.3728588553
0.29779390595 0.27230359304
0.15026447728 0.42553538514
0.3637264897 0.44288114387
0.36541726164 0.36965143014
0.76313466893 0.34761482397
0.34135985644 0.098341205636
0.91458119549 0.29618325187
0.52395743474 0.32213993129
0.84739511024 0.26519269347
0.95916450377 0.034550383201
0.19733261749 0.44525807147
0.18053157469 0.055323355796
0.21826958495 0.31372845556
0.25197736831 0.16400719835
0.62459983512 0.17698212124
0.37570339492 0.43629830669
0.8553207769 0.31422390347
0.30500487131 0.30191301572
0.6121677357 0.20780062461
0.45109614165 0.4483184829
0.87140962471 0.024712503282
0.84529564516 0.11515970961
0.5855371572 0.29731783808
0.085655324058 0.453061438
0.93858551881 0.34841984829
0.83760441952 0.10192386881
0.86946040893 0.1825820981
0.21493058163 0.38719098908
0.66685246215 0.055838345956
0.68669290123 0.013645720578
0.40912987072 0.45729290412
0.66592597462 0.14561461018
0.25910688145 0.068883746093
0.035507978652 0.43014736282
0.48635561557 0.23634566282
0.4600529304 0.4480309808
0.89730095378 0.31741014883
0.76977576573 0.10850508184
0.44762160017 0.3503505333
0.32807206145 0.83081970893
0.74678795755 0.35356905914
0.9025721581 0.09354220982
0.15794850343 0.43614071058
0.298761603 0.33108508715
0.89973453186 0.030286293377
0.94779056425 0.1026172979
0.54202657803 0.31649503872
0.36937238325 0.069320587887
0.38745904856 0.36733472966
0.20956559653 0.32111889798
0.49293077311 0.17612478608
0.52182141943 0.042887889912
0.56443694485 0.44670498704
0.24929688444 0.61744671661
0.055888649217 0.4821490081
0.21966743446 0.47402882894
0.030960693837 0.4349952955
0.35365454016 0.43745202838
0.24465555352 0.27830708074
0.14420756116 0.3819591152
0.2384375276 0.30543901063
0.13669978313 0.19853679686
0.12635794884 0.43204780751
0.24050802896 0.31358262502
0.85844635292 0.29553375736
0.066891983481 0.087184106764
0.21846848276 0.7647342366
0.50305160302 0.2641866114
0.41401267059 0.32321883344
0.56759326457 0.4185874821
0.29436548506 0.48821573382
0.16204160885 0.44014796265
0.14698453068 0.13005661202
0.033626357028 0.38589943528
0.15644298146 0.35259227363
0.64324064994 0.25402087578
0.64969583136 0.36681335078
0.77032894812 0.090831427873
0.18034267621 0.341558336
0.79632063526 0.24836861789
0.92716731663 0.066516505475
0.87218011116 0.32481599345
0.10822043718 0.463135837
0.95880422382 0.10929192973
0.75413131613 0.29604304033
0.69469506068 0.22860918402
0.75951297299 0.059915755145
0.26681733954 0.45245171094
0.38352604359 0.29883088248
0.10261134208 0.15697955313
0.15750935454 0.38124206142
0.22422776146 0.47702415633
0.099990364449 0.35570149147
0.2851383038 0.40851058087
0.29891444581 0.25742412791
0.22816360775 0.51962049239
0.89950617806 0.13535696848
0.27504128819 0.50869428781
0.67620187791 0.30465088371
0.15876673368 0.37595934512
0.96652897316 0.30324174039
0.54379694352 0.4277545857
0.77216096384 0.29808410198
0.86300308298 0.17935184152
0.27900986508 0.29663998219
0.93993098997 0.31340697841
0.38003837413 0.7506805626
0.52869861308 0.61758192319
0.11652922345 0.10484641886
0.083523112135 0.40224469249
0.26621948076 0.38771845025
0.17382368822 0.48267212815
0.88409332447 0.33589762725
0.27388919492 0.32818161879
0.31551573407 0.39089172388
0.27574810951 0.44974984007
0.60037074296 0.30967601553
0.31605665724 0.43305882612
0.31062778376 0.39686876647
0.45907938255 0.69908398015
0.60239655906 0.36853507529
0.17652919721 0.28456860423
0.44805506035 0.29932542917
0.010937283278 0.35658735426
0.45233511138 0.41738834734
0.21116216996 0.52141053559
0.8932545896 0.017733125342
0.11506283878 0.48063045678
0.24797712548 0.36338782058
0.37484425303 0.1866508519
0.27320867337 0.3124949815
0.97166974871 0.04881367965
0.38217655942 0.45650435242
0.033566244574 0.39349442924
0.92223241402 0.28892570487
0.2046082856 0.30125363469
0.15788988201 0.10122564027
0.45462976516 0.44497116907
0.58802272915 0.012722726594
0.31093721646 0.30712711
0.4539318937 0.32403344605
0.094942065254 0.49612062999
0.47807102508 0.40202652176
0.19425920832 0.62369044877
0.13241413213 0.026766366511
0.33125745586 0.27023726779
0.38137050544 0.48192206181
0.11979296359 0.23752794783
0.19373822013 0.39263100477
0.59138160211 0.37103679617
0.44566005717 0.29471324716
0.19857738494 0.50534073652
0.69012078346 0.32431649011
0.26324497208 0.043169773509
0.73702124785 0.20680081618
0.96017162321 0.2630907706
0.67700652177 0.11846872448
0.21305126483 0.33636415256
0.65251986303 0.024746751502
0.18276609198 0.38850911684
0.8386091189 0.13306336846
0.020160491058 0.45147294334
0.78824961339 0.36724176915
0.34376574037 0.44012162605
0.18371713019 0.45953035004
0.042541154688 0.41350020261
0.84413100288 0.20864128728
0.88872447534 0.12873618694
0.46931437441 0.40835605946
0.61078541713 0.34118870135
0.22735276613 0.60070040588
0.49596227782 0.051249870209
0.27027972841 0.45979830037
0.91550823386 0.32038351358
0.22581248281 0.45189098593
0.079657207464 0.1697557762
0.15244418612 0.34269705365
0.87397110481 0.33894374194
0.15552608567 0.50021620461
0.98676730143 0.017598809184
0.37162316512 0.34178760598
0.36198536947 0.45755768847
0.43628232775 0.36546666162
0.11571888106 0.20566050004
0.082257942295 0.50725379414
0.93347763061 0.29570895127
0.30167665436 0.40054272487
0.99580351276 0.043379736588
0.5604667656 0.41030766994
0.098429552998 0.44139173366
0.53759829966 0.21534168723
0.073575180489 0.37839968123
0.59428431645 0.095122888649
0.66216606925 0.24551636528
0.3054517179 0.13947014071
0.22515811541 0.23958693437
0.21302926798 0.1524651657
0.91889476809 0.093484348472
0.95017814428 0.041475249891
0.19102519427 0.30247900031
0.3492290119 0.85029855379
0.42789312942 0.40377384376
0.013380505022 0.45465301916
0.32525457232 0.47209799668
0.20298149434 0.34375550397
0.23469716385 0.36177599332
0.34608543614 0.5856285557
0.03007060639 0.37295967749
0.44295199608 0.086585026492
0.46513922395 0.44307214953
0.27386956426 0.3705485973
0.093935839501 0.45424673002
0.33791854048 0.532300644
0.19297464954 0.40986376617
0.87666202602 0.27639314126
0.29002770769 0.49444652488
0.78720301132 0.29912435556
0.2108938407 0.30029206987
0.14496646807 0.4866128433
0.62413030427 0.1633951912
0.86126137874 0.32851661678
0.34195762504 0.45485044028
0.31567142173 0.27471530191
0.35120780304 0.32665665206
0.18569477533 0.32496901503
0.50131062052 0.032567040223
0.22204926747 0.40971094473
0.67560584097 0.28970567204
0.73793250112 0.022885660771
0.89292742269 0.031329101893
0.39268501778 0.27943317955
0.48093763762 0.38995333045
0.2114199622 0.42620509004
0.20972718589 0.28671269538
0.5184543947 0.13324448692
0.077029285557 0.46096669246
0.87359266429 0.24813559305
0.9390725221 0.10016575229
0.84543214146 0.051703240655
0.11434901779 0.41013679294
0.32005116947 0.75091113701
0.87334067529 0.32007759811
0.51559136759 0.21441600727
0.96130875534 0.21435392209
0.2602292886 0.36511183668
0.59162024935 0.22396265521
0.87293094929 0.31598061121
0.043648507386 0.11472074387
0.15619418407 0.46878368575
0.49427593996 0.29070717802
0.79516816587 0.25975024035
0.65876216212 0.36389541559
0.54138351534 0.28435615948
0.6454163795 0.36169039178
0.92060951709 0.24361287881
0.40513114715 0.22864165815
0.71522368871 0.014331776332
0.6274589536 0.33394267741
0.31687166199 0.45325168574
0.26356264042 0.2728593917
0.0056307162322 0.3997094865
0.057431427768 0.092132416421
0.78332895193 0.1686798283
0.45961932456 0.19625706501
0.13836505179 0.1363110159
0.29244335765 0.32759360633
0.13113782816 0.21269863661
0.64341677549 0.10657768869
0.99158448601 0.29413313568
0.28393038184 0.30517146249
0.75608250058 0.30607409987
0.0018097869526 0.30961654984
0.82350294195 0.16980654481
0.58703733403 0.30542527005
0.37034074624 0.46145493654
0.91869773457 0.3160053744
0.50384333341 0.28010658892
0.09102099175 0.34723730286
0.16836663878 0.50643128504
0.41404206436 0.4190345497
0.83664989117 0.2956126238
0.31688138646 0.3588457107
0.16662101873 0.51685991268
0.7998553765 0.18385713181
0.81944231876 0.047250168693
0.30528035616 0.29115580345
0.1489439386 0.50956506472
0.40233716114 0.052215580538
0.72934367168 0.0027321637504
0.47718405594 0.43225419681
0.05181285025 0.075002680167
0.48499429531 0.32159868751
0.2453232618 0.27342667848
0.22460913235 0.30162020755
0.0029371085821 0.14041288581
0.9557947639 0.27996126368
0.046201781997 0.41823443407
0.45005809809 0.1922543624
0.38247192407 0.34481107717
0.16007618664 0.45510903614
0.42157178982 0.4234816059
0.10275172133 0.20148251022
0.25318561809 0.4332238717
0.11297470829 0.44404728209
0.70176561269 0.3673834525
0.030902091392 0.40030297618
0.77323816461 0.30277338004
0.33371309258 0.7920654035
0.60176504536 0.3004318423
0.4975609216 0.33734602065
0.62708688438 0.285399204
0.58430611106 0.32972239868
0.17531957283 0.52708623027
0.37330030057 0.060329942254
0.33974304788 0.38330367059
0.18837872331 0.021298538219
0.62556911193 0.31083793278
0.11545627053 0.27987166572
0.19278110762 0.20109106294
0.11413528276 0.48783215477
0.66889937246 0.089065915894
0.39767961093 0.44095860616
0.80064950703 0.19785574067
0.95659310887 0.33214250572
0.97183923897 0.2529987978
0.40896566681 0.49370386057
0.48135265077 0.27875805109
0.43479834518 0.29500006276
0.97658607098 0.27859137773
0.70647422524 0.3636125192
0.6953090346 0.29458609085
0.93175203719 0.23031723194
0.88946813184 0.31583780372
0.15951133131 0.40433975341
0.68706889325 0.11415564192
0.35456583914 0.47626519392
0.26569065845 0.28528193255
0.30134588097 0.75522536536
0.054701086798 0.38438606199
0.77833786797 0.259672653
0.25095003417 0.35956291549
0.97408403371 0.29404836218
0.41059475321 0.37632189286
0.016996652468 0.71032848238
0.55124520233 0.20582854474
0.73466725711 0.16664879822
0.13039230892 0.1925465713
0.43254308138 0.45149972713
0.1716678938 0.16756227576
0.3021909117 0.020908996273
0.058157766986 0.19727491872
0.034830823149 0.40357915255
0.18218814286 0.43872899494
0.76076151435 0.31725108332
0.79335047516 0.046336540898
0.28954363809 0.42243881133
0.40460251737 0.78798229278
0.26106657343 0.35869152031
0.57969403692 0.26015409498
0.10554731974 0.32830045577
0.88822761157 0.3262378946
0.67446910569 0.32778665373
0.070952408514 0.50899900874
0.61750469388 0.30669737633
0.58593846544 0.28935761428
0.03365888571 0.44626573333
0.87680580017 0.28146295277
0.43943600707 0.42588177797
0.19084326043 0.005259555979
0.11305641536 0.12489781573
0.17769909336 0.47500898026
0.49479263867 0.34473274876
0.50627719653 0.44115171478
0.47946772607 0.055910326946
0.62021916776 0.10651914494
0.032821846242 0.12229008909
0.32105972434 0.48976925772
0.069223256102 0.351647136
0.3434392635 0.14473450043
0.33906015914 0.28698986834
0.80729464032 0.66730508959
0.025754695418 0.45005020986
0.31622261885 0.65341987334
0.047657572392 0.19780898366
0.3871932558 0.047435096553
0.58584690768 0.060953119965
0.41785867728 0.093413768717
0.52572431219 0.097415897738
0.52523194263 0.44859858567
0.16726329688 0.20087272114
0.26519251742 0.43167849838
0.059703348971 0.1055585343
0.44705920652 0.44286197794
0.89601655615 0.22874473306
0.27085369141 0.27013112843
0.71080285542 0.070132609743
0.41920936102 0.31350309157
0.48011379994 0.41543399764
0.78005701583 0.29902439087
0.032566495728 0.36795702535
0.26262841362 0.41073113021
0.6890860549 0.36255177854
0.35475748633 0.80491773882
0.027280771668 0.28254766336
0.88484366608 0.32957526552
0.1430986788 0.32970110224
0.28378957966 0.0037310293567
0.60083616662 0.18901306873
0.91360976967 0.15101171359
0.49995050633 0.28597243028
0.74900709338 0.27823300362
0.24379670314 0.33956993138
0.085340537045 0.16358195326
0.037149387287 0.15866393241
0.85039563551 0.0027717979888
0.91755246776 0.26393448808
0.32501588965 0.36390621866
0.13769738218 0.18250699087
0.77856717593 0.32550638353
0.092330580402 0.44343837909
0.80475419001 0.055696472824
0.21534715363 0.071625208093
0.22831958809 0.42124272591
0.86553571625 0.094537774894
0.18527051193 0.13894609357
0.075062742615 0.31566922744
0.15385502219 0.48881139282
0.32779950019 0.18616661998
0.68347658778 0.30493905857
0.32926872455 0.43826279954
0.83384394769 0.32654688457
0.22891798533 0.44608268343
0.3322583584 0.47180565443
0.23820774046 0.17098600858
0.70757867044 0.3554120341
0.28384744139 0.33446555514
0.51811024314 0.35694235692
0.75444226412 0.33300582452
0.91060045817 0.2766797024
0.1287926847 0.43656739053
0.15049424752 0.52026000032
0.23462859252 0.12341233272
0.75448919394 0.27609806557
0.46540144849 0.45042360363
0.073528664854 0.46450894524
0.38891779115 0.33042502601
0.95495611861 0.12831275844
0.38433959651 0.41519444523
0.46154254607 0.0040021067138
0.92859705105 0.2851154511
0.49075128057 0.28042467684
0.25991572732 0.3512332232
0.67608189039 0.24820856469
0.022827212255 0.39872846797
0.31966295399 0.37890808548
0.65925648349 0.078757037817
0.12220963161 0.43697190659
0.41600831764 0.30230692665
0.30424339505 0.45738834877
0.75651148453 0.07467209734
0.34462903128 0.070322662239
0.31583102577 0.37564534922
0.97486964753 0.27027914914
0.13335257305 0.34088165242
0.54258384497 0.45097185719
0.13360142429 0.33182770165
0.9186000893 0.3490095119
0.2811545427 0.19830835183
0.15479929785 0.48173177959
0.11220239456 0.17936789576
0.9343955887 0.37154041502
0.36660678319 0.0021555334708
0.31066709995 0.41290407694
0.43320218117 0.31271232753
0.32342323533 0.48514807604
0.85531765092 0.33215978368
0.33658761674 0.45895715557
0.78917629673 0.24521750212
0.23301154761 0.31120967229
0.48125334051 0.22141711766
0.48187869586 0.38101785705
0.75946753467 0.1897607584
0.39730331912 0.37058694577
0.35206453175 0.28552947115
0.36473472116 0.28019153038
0.81240327002 0.27910137045
0.062762679586 0.25185048538
0.47970632241 0.1781977099
0.31951579078 0.050305516562
0.84663042927 0.21789987182
0.33009471763 0.17265887129
0.22382923888 0.39436419422
0.39137045374 0.28744956158
0.82825750655 0.32476744802
0.87967657391 0.15411926545
0.2972381832 0.37184695205
0.31492385798 0.41772814004
0.26677364222 0.26739995302
0.81754307988 0.33057645147
0.20312304896 0.42149408195
0.80399869988 0.35384218979
0.39987479776 0.59797185943
0.82443135829 0.11726239658
0.2321163637 0.45057003833
0.81765089859 0.31568184948
0.20692568996 0.48795003897
0.29820624585 0.79665443551
0.29435689137 0.30440240075
0.015420757287 0.44160400547
0.16266610987 0.47371264631
0.8251596504 0.33869963877
0.16445826998 0.058988587271
0.82423939156 0.017482722996
0.14358111729 0.54517137081
0.28701341814 0.47291848074
0.070324955627 0.23834819323
0.32686452783 0.85179598562
0.2283790106 0.35765525991
0.92089121617 0.19287191776
0.27039633104 0.4329821769
0.10761016241 0.43737460123
0.20352236953 0.31919617803
0.7117609417 0.08318284826
0.92485521047 0.32996179758
0.15298792571 0.50503062545
0.14039457741 0.40835639824
0.1008581395 0.33032714795
0.80743741258 0.34935899216
0.089403759334 0.14622106035
0.16730183204 0.64224118563
0.92913469374 0.35020747709
0.092456508057 0.33975619383
0.66885442618 0.28108990464
0.6415922752 0.36967781287
0.23713576175 0.27928694698
0.88843326465 0.14889235875
0.069338541341 0.32381244529
0.091504437004 0.47227549436
0.37705010545 0.031426765353
0.044926043622 0.13137545612
0.61082604674 0.19490982027
0.76025352506 0.2966110962
0.66855148175 0.16320337336
0.32077300868 0.33637820257
0.58566763305 0.40498102906
0.94232026293 0.070349470639
0.18539152483 0.11474104176
0.44949546109 0.43490975821
0.92419909889 0.35838228344
0.85281015783 0.12356514043
0.0022354995044 0.089091669801
0.8111464132 0.21129795967
0.26536029986 0.46070098081
0.45546768512 0.089975422329
0.34150496064 0.77196434708
0.33257456408 0.4289542346
0.75096060175 0.37346595157
0.12232448101 0.48013235848
0.1524846164 0.027901024071
0.14215918766 0.39486737695
0.92423316768 0.26525783218
0.28092018126 0.42119150018
0.24501712231 0.45470173702
0.12726870098 0.29965284333
0.95056044422 0.13359751565
0.25239002387 0.20213865262
0.70665255208 0.33236582467
0.11072606694 0.38915076667
0.41270335183 0.14463695052
0.74294542941 0.16360982309
0.19408535874 0.097829863875
0.51815793896 0.40807690467
0.27720629897 0.50290574607
0.18805075911 0.36105675613
0.1860314668 0.50627541578
0.13617512046 0.37180622464
0.98981834723 0.29951340528
0.30319141935 0.037893943241
0.94114445362 0.27243116546
0.20728948649 0.09488276838
0.15222517782 0.3881974245
0.048047627458 0.44658092589
0.95341350715 0.17687122192
0.44356185039 0.051382376811
0.93676854036 0.26988585343
0.55037612002 0.43416642009
0.47390031633 0.31922111158
0.93149342952 0.19429327342
0.13067502517 0.42182264505
0.20129055039 0.49084225853
0.58375586667 0.079908219436
0.45112312625 0.031294542149
0.25803835327 0.29661298832
0.93217344727 0.21174395506
0.04688026467 0.40966859507
0.88228057014 0.27727210559
0.13492849935 0.40377816151
0.82671728329 0.2876327464
0.71097594898 0.28465365837
0.657986608 0.28501265239
0.42823798099 0.085649159767
0.59312061077 0.36369588898
0.77117325503 0.28087721071
0.2764193428 0.47626982683
0.61340594202 0.15613112743
0.61541289105 0.37375173847
0.20184468864 0.39118321018
0.10648610057 0.42481649035
0.73239003748 0.27021841604
0.7997141615 0.27042546467
0.94904680898 0.030423365047
0.59822201034 0.01622204751
0.10485258653 0.34286084058
0.42017922661 0.48668549861
0.44115317201 0.027131133708
0.59808027285 0.076173549885
0.60889973248 0.33506677745
0.35465812191 0.4599625253
0.8325963056 0.22694279894
0.80495784549 0.29202337431
0.36311388541 0.62962606874
0.1938059806 0.2737665811
0.24463144244 0.4320855123
0.12118639621 0.53011645259
0.29720161113 0.47270431819
0.49775814274 0.37765267753
0.83772021561 0.31023105957
0.9646777123 0.27476312607
0.89458246591 0.0027405870351
0.7402456052 0.35250109337
0.94800720332 0.35653449068
0.51442565364 0.06374134672
0.31607241493 0.59437394363
0.24387829416 0.38730263135
0.95451352993 0.30845835836
0.37659975785 0.42545941402
0.23888878495 0.3352187469
0.10853024837 0.21837594553
0.83400683184 0.29103581308
0.35243941375 0.44398488547
0.6719831732 0.080443221179
0.64865838222 0.32047151709
0.73245137532 0.33631130374
0.30451995947 0.60304504097
0.27637348277 0.015941421109
0.42846302807 0.44606477903
0.047454368607 0.064790063332
0.11437766255 0.35268387526
0.69967052665 0.35478813895
0.61048433846 0.29928528066
0.28630248541 0.067356534038
0.0030520826011 0.10626531842
0.43177637182 0.030253825996
0.31779589878 0.71073894012
0.55015164575 0.34339067444
0.35212397627 0.32070228441
0.085860798165 0.49523306285
0.26353996909 0.33266551564
0.66101078527 0.0055963440715
0.20006590991 0.011227445852
0.067313963487 0.40670680793
0.6891485062 0.26958931053
0.73494878807 0.35039055937
0.78657753424 0.25169266243
0.11162384343 0.45611696249
0.76310296686 0.24540889265
0.072876540859 0.21732997645
0.74162862749 0.32742140142
0.47962226858 0.30227450801
0.90795029203 0.064293272598
0.047565489784 0.46062140258
0.79313623336 0.0034901044076
0.22855525875 0.40111269273
0.77216294156 0.11487785566
0.37166819937 0.28277547917
0.29716495322 0.39820832338
0.24833559657 0.34906403396
0.20894534509 0.50220637657
0.21211633064 0.015616509259
0.59630734073 0.12642530559
0.630454902 0.27966736278
0.53665743723 0.42201979651
0.30131071848 0.51266842433
0.081374152268 0.39170060541
0.71484469849 0.2454608064
0.29123289456 0.50848346612
0.9785129011 0.024970874462
0.091565011058 0.41962622049
0.11422889942 0.30545937012
0.72963338998 0.30941085467
0.25836923354 0.20737389909
0.69034496547 0.28066079201
0.97214367203 0.30581078629
0.5894706934 0.31217630121
0.94252311363 0.35482517364
0.38595595274 0.018360211268
0.59039699901 0.33381610801
0.79063438494 0.32078154429
0.61126276929 0.31989108206
0.20806818043 0.29488339094
0.77237722685 0.37004222096
0.83957153328 0.071650886105
0.3244448786 0.38781682867
0.87181771601 0.19649847048
0.3851649012 0.46087794973
0.38729945745 0.30302335925
0.95340795572 0.1149735324
0.75553271476 0.32846847621
0.8104115956 0.29911049356
0.91841470206 0.28314343304
0.91231817314 0.0020271755048
0.28336569186 0.39048377392
0.61699071843 0.28944254767
0.92893660515 0.081220754728
0.87250398082 0.27709802956
0.89001525185 0.33826298032
0.16921278989 0.52927200081
0.90123393236 0.18003320062
0.6115861668 0.26605542077
0.44731728193 0.058068741253
0.060175020882 0.16129415232
0.73400618778 0.32510851972
0.9024700219 0.31544281491
0.84918121287 0.16399471821
0.17822808556 0.32841215676
0.15284258348 0.400362472
0.41021104619 0.44132017821
0.20703520943 0.45172915644
0.3173359206 0.30289589671
0.83426198854 0.21625306817
0.85998240749 0.15279758545
0.048497963543 0.17161574673
0.37202926801 0.29339812119
0.34994841608 0.4590427617
0.40641029831 0.29873418014
0.09579852096 0.32404590748
0.55094253446 0.30603491333
0.42390755537 0.45170121427
0.90850746019 0.10875652614
0.13244943248 0.075534168976
0.13189379785 0.098786573264
0.39113833557 0.47129118122
0.49302820475 0.25779748867
0.50478283877 0.1250998626
0.1283275173 0.012595724842
0.84473827414 0.29882135641
0.38604192471 0.45178836966
0.59266027601 0.08228956814
0.23381770014 0.28781488232
0.74398867012 0.15175557019
0.39113695906 0.42042643516
0.86590091589 0.23857681064
0.26399700586 0.38111922576
0.77689576468 0.24477744416
0.35345787084 0.78567850397
0.81675903829 0.24558552463
0.18520016294 0.10340065242
0.023478753563 0.23054068356
0.97858532746 0.093760777152
0.16809985599 0.45410007733
0.097416728648 0.21690537773
0.59279968809 0.32643027506
0.058302379816 0.36090765619
0.024456446161 0.3568349383
0.15958501426 0.53444753976
0.79320424316 0.37005199287
0.79450718088 0.018956837572
0.32921622172 0.85804872788
0.91164738618 0.018807640576
0.97103391431 0.26487964373
0.48430531057 0.031313653922
0.39377344162 0.4042742975
0.5095262693 0.084169391969
0.37233070605 0.20739181199
0.51108523355 0.41729401055
0.35415304979 0.50986218295
0.68573608229 0.12352616311
0.059719371759 0.49033055525
0.36375759575 0.48245705259
0.8358421513 0.24053811197
0.33965542196 0.2041670706
0.29323287485 0.29380693027
0.83426128673 0.082658300727
0.93057163132 0.35691074565
0.27243846769 0.47757908509
0.23558875851 0.27294394935
0.18356374167 0.29159436413
0.22139828419 0.28141075997
0.66698524311 0.028200440031
0.0056258100611 0.37333834729
0.2679057857 0.25943569377
0.46726470269 0.12716770917
0.35511034093 0.79624838294
0.060013020596 0.44815600213
0.1300051366 0.11575463672
0.099721336836 0.46842556906
0.54188134178 0.012638532901
0.29549103091 0.43833852406
0.10040868191 0.39447177565
0.91343502809 0.12045609602
0.19011010518 0.22832653168
0.74927083774 0.24746618819
0.032838722933 0.022373266515
0.34813342636 0.47599011737
0.06791224095 0.40083309122
0.23010307528 0.47471507513
0.35726707082 0.32354348626
0.46772555514 0.30888666188
0.057759852485 0.033677523896
0.4156359638 0.4577773014
0.13303446624 0.43790093469
0.31246422202 0.46211279585
0.92268887654 0.33393049637
0.26150982756 0.45715989447
0.93005476452 0.15537524924
0.96019497306 0.053535098032
0.48705263044 0.046995915321
0.22885175868 0.27345714944
0.67702909362 0.34840126058
0.61966765814 0.22494710208
0.79460009453 0.065471539482
0.49507441113 0.29740934576
0.35773086785 0.035768928914
0.24440882901 0.18164309856
0.30910897932 0.31546026863
0.29400856999 0.42526898765
0.37031592028 0.33416614209
0.079888500518 0.077907590509
0.41596593263 0.45274951777
0.0090771863151 0.22424641381
0.87172308075 0.33017830502
0.17947019144 0.44780075705
0.6050536336 0.3285164097
0.39438825721 0.26593332697
0.70274167253 0.016765775459
0.96019151956 0.29799137721
0.23365082361 0.61250594438
0.52426059847 0.3133762274
0.23266949308 0.41805686069
0.27126605764 0.28869471314
0.65242565325 0.14327442844
0.4223042353 0.045493006864
0.19540950727 0.47715597547
0.068477346927 0.46536340491
0.72841735547 0.017056582927
0.58235415864 0.36908906643
0.87572910758 0.27186167988
0.44743127797 0.28290209959
0.39936154837 0.13999677075
0.67645504022 0.35702021679
0.37524595002 0.44249176824
0.46282798409 0.031983163311
0.7232069555 0.37250532388
0.34555132867 0.0030532089583
0.73889436349 0.18643623043
0.28557092119 0.44708612281
0.30669313687 0.24255700676
0.84845234556 0.15678076532
0.030097789452 0.41331601882
0.38060426851 0.074990620041
0.25023288564 0.040358634404
0.35142989127 0.30449832363
0.59235893544 0.04042678312
0.89683127284 0.29411843944
0.47898808735 0.27032949193
0.30583202057 0.47831558314
0.11352778795 0.26640035069
0.76987093996 0.21758902536
0.3416564069 0.33028242576
0.051776113973 0.36487660027
0.47589920512 0.10473567264
0.29084841157 0.39262783752
0.20050946091 0.49700793579
0.47972692135 0.29257675366
0.33687007046 0.765553849
0.32015386857 0.34217885445
0.27056407199 0.2014806383
0.064703382996 0.18215858788
0.98684534267 0.26994690155
0.70766152997 0.2462380478
0.12049662571 0.091962573477
0.49336517136 0.39486120749
0.25172645098 0.32859270206
0.35807606959 0.2905320393
0.58066069036 0.027140989346
0.4564130341 0.33563046285
0.16339217991 0.018772509871
0.6048768847 0.15643890124
0.30107893657 0.67628956172
0.36911133607 0.81383172962
0.056127746848 0.43309026019
0.40092573545 0.30702696466
0.25238099129 0.39266908271
0.61655284909 0.29568510523
0.053034276121 0.27198591679
0.83373823835 0.33127950244
0.35928875687 0.85107000677
0.37319198238 0.26295128334
0.11261296382 0.40270447922
0.39029174301 0.0038859437659
0.94284836015 0.11413194929
0.53572358584 0.39185446363
0.66325689549 0.33219778723
0.1493763128 0.27807162259
0.037270888609 0.21761876832
0.53122139484 0.045830138516
0.32505966355 0.81951062658
0.72683820595 0.1734972672
0.26259725314 0.19839111791
0.3979374928 0.32684539929
0.7435485012 0.055548177374
0.27937879142 0.38591674752
0.078740245072 0.43049011552
0.97986198967 0.2564848183
0.0056629881719 0.17365522343
0.36083896558 0.010590429242
0.19845318222 0.12553645247
0.96226787733 0.28656060338
0.34609007762 0.39237149916
0.88891496992 0.28937885257
0.7995948145 0.31527889331
0.18643832664 0.12752816761
0.32870381092 0.089957408683
0.94621675846 0.1234086899
0.89240931825 0.29567856536
0.98557488977 0.33065790699
0.32320402481 0.78771877701
0.10969416452 0.34211562191
0.67645850929 0.32173246151
0.2328431197 0.21287234465
0.9325442307 0.33804112621
0.72343955117 0.2539110381
0.34804337155 0.36090543928
0.27428077014 0.46177559058
0.29527483306 0.41735435068
0.45442798272 0.26679747599
0.10081965894 0.37969789718
0.047661119977 0.33188182148
0.14271813109 0.032698315466
0.47870543809 0.25859152076
0.38500492717 0.43788628168
0.93667246073 0.33692152323
0.82027021007 0.0095876770602
0.53244298957 0.38330803985
0.59758645872 0.024524682929
0.16221438742 0.29213342081
0.48444526233 0.44930567405
0.7960741456 0.30158865006
0.21283992113 0.46883300657
0.43898920873 0.43369120286
0.66667822282 0.016674928328
0.031731317636 0.40847521398
0.0090995387477 0.4124352847
0.66191914641 0.17104681532
0.28327614282 0.59889745339
0.0021448875067 0.24120937817
0.84589885151 0.34336420162
0.17473638266 0.18112265232
0.68634509117 0.22342709726
0.37508032412 0.39296980924
0.51227532499 0.055196082915
0.2980251508 0.38077984898
0.31352157005 0.38125279986
0.58656717936 0.34073516432
0.0041876725702 0.41306364155
0.33306492898 0.29476855909
0.28188718559 0.48503223511
0.77365884838 0.36422782617
0.74418846711 0.2122938182
0.89672102251 0.10267507071
0.35166793279 0.29801022069
0.36810430793 0.07755380429
0.084042992887 0.32577027867
0.08888929499 0.1155681682
0.33623592705 0.23573488889
0.066821972117 0.4869295527
0.6944807273 0.049484833166
0.60191352386 0.054792276525
0.16205658758 0.48125601843
0.41981391683 0.20281949959
0.39315863446 0.29541910837
0.020172716068 0.21296676266
0.33180904808 0.75726944427
0.74472640217 0.18483813702
0.32265010426 0.070057318228
0.27983846471 0.49389570196
0.031678708384 0.17760160702
0.32756640369 0.44999573995
0.63583710779 0.26157823093
0.64391471617 0.23738780794
0.12507587506 0.4106836684
0.060955787599 0.4683562267
0.56260139303 0.33580528683
0.16703304161 0.435239485
0.12322234753 0.37780801197
0.2538577936 0.46165834975
0.1393599169 0.16803256845
0.71281094096 0.12335579806
0.76721812219 0.31879760251
0.77178318175 0.034779189925
0.72874556329 0.35539456283
0.94141920853 0.28759908712
0.33036919075 0.49329075909
0.96667141702 0.087021858608
0.8852121669 0.040331446913
0.74867107674 0.17188435409
0.65500580653 0.016686278936
0.95656459713 0.29222114047
0.087035986984 0.50398619178
0.90552097691 0.15366799678
0.80651185322 0.10190747224
0.32796656366 0.5454130268
0.13193528316 0.5262402589
0.48881095054 0.037070814113
0.11701107648 0.32034425806
0.85754140548 0.14297490157
0.40236848041 0.43288052601
0.36792919831 0.43823697026
0.97181694774 0.15068696691
0.021554136552 0.053765848951
0.13939396416 0.51389158878
0.99698612158 0.11404619567
0.066887207678 0.47843057375
0.18301748794 0.30381044981
0.48343810864 0.023028462384
0.55014274874 0.081739127903
0.38198279683 0.48866672774
0.4134700131 0.21483678357
0.93496161243 0.26355248825
0.063695091212 0.079570141916
0.61614527889 0.32489148423
0.59743687636 0.33075629972
0.18659155628 0.44672670527
0.037731698165 0.096001031895
0.35480135431 0.07507068178
0.70051324858 0.19827137773
0.096616856856 0.36135777177
0.85905233689 0.30992017243
0.25385996844 0.3682802598
0.8719245567 0.29262585295
0.30894379997 0.37801494999
0.86485046591 0.24969354416
0.079808637147 0.22568752686
0.28976576501 0.45185763823
0.33081059082 0.3958795837
0.54763780184 0.31199871326
0.54564934392 0.35531808426
0.99101011351 0.19975497682
0.27611363914 0.48183957287
0.27566999238 0.4982174921
0.96224211296 0.0016013859193
0.16551228973 0.27679059962
0.063026340879 0.48167812392
0.15228404309 0.45490302753
0.35250757136 0.34070269678
0.37222934934 0.0098461192974
0.10825768415 0.49773931012
0.81402006258 0.35464181148
0.61239366556 0.33044197176
0.17690297616 0.035907672937
0.828887451 0.5629715457
0.86485520139 0.26874245286
0.39670804884 0.42938016778
0.10397019659 0.3839440571
0.90928590738 0.33415721229
0.24335113183 0.39824805407
0.21197653073 0.36569976059
0.84564665813 0.1354620271
0.64522942426 0.35530855715
0.75020093507 0.22040549927
0.99324413858 0.31487426797
0.042769629903 0.048328808747
0.12268454186 0.42990487091
0.44860637119 0.22797340504
0.70889919581 0.34320426529
0.20259507097 0.14138164781
0.93330023095 0.11016507764
0.33254318473 0.50398742474
0.13769080568 0.46819000479
0.60297298455 0.3760911593
0.98891793875 0.037049096289
0.91747722449 0.29176459316
0.24419795982 0.46364933615
0.36296125961 0.84439653427
0.47312706273 0.42402991545
0.15674166709 0.18888904806
0.49006756052 0.30235951821
0.4414159283 0.44150273314
0.64822341707 0.29885321357
0.32389067107 0.7933398066
0.63960984718 0.32240120856
0.3005535214 0.44910042675
0.59129312053 0.31724495241
0.76769830829 0.080648229247
0.030537500913 0.13315287218
0.032496966267 0.33233072116
0.25636757602 0.21694421868
0.35104250639 0.35660184994
0.25067263428 0.26871479967
0.40864852361 0.42204525937
0.87676987675 0.32313248175
0.90881648197 0.37490109246
0.018297827372 0.39611808517
0.58563786278 0.10865552775
0.56303694232 0.18341798295
0.061812595902 0.40648412697
0.19727451075 0.25389862142
0.28989228477 0.27239446314
0.90967715297 0.29782396417
0.96400841233 0.22684869518
0.50437130788 0.40690676588
0.0079620365149 0.38328098713
0.89962170084 0.33913683524
0.40542410168 0.46303837144
0.64309228919 0.057705970749
0.47243066071 0.30620931228
0.84160136983 0.2251893847
0.92600628728 0.057350554362
0.36026444508 0.47374548791
0.14439796016 0.34172144895
0.96040984335 0.32060983445
0.94531391186 0.33566351045
0.29580349601 0.46186245469
0.78580138624 0.35524486501
0.59618492666 0.32018026442
0.39567177996 0.31668169152
0.86354284818 0.28609192282
0.07698260103 0.45066189103
0.71946691493 0.1518212361
0.69124127442 0.33836105738
0.91984364502 0.36948890905
0.49597783239 0.22981239792
0.042705780152 0.14898428376
0.35199152041 0.81230509902
0.84408451186 0.30421894992
0.25002201752 0.4543837797
0.78864350948 0.37695962145
0.77607172227 0.37525772986
0.14253951725 0.35149844636
0.53417824444 0.087197280846
0.95156473038 0.023086441947
0.85619821891 0.19096856353
0.21540920457 0.61657632696
0.21573575832 0.42353127728
0.81325478522 0.31721210728
0.37145710947 0.42739219298
0.75829975103 0.11758912306
0.20888621451 0.30777147123
0.10711638027 0.28422738898
0.4232763918 0.071727275144
0.36477078563 0.29166150159
0.35395856013 0.85453094871
0.51586115816 0.18881818366
0.86092807318 0.31821249501
0.88704123466 0.26848670176
0.86297145655 0.29228480034
0.21531096291 0.30531316592
0.16522230649 0.42496946424
0.16985133579 0.41454382128
0.74770907772 0.27133799136
0.20504361807 0.1182541602
0.21596807822 0.29845692808
0.88028693079 0.34560427495
0.78392586995 0.31360100296
0.27857090721 0.46561450367
0.8281274823 0.33455646444
0.73618391386 0.24875392352
0.27075647859 0.37411314948
0.66074139212 0.37312839247
0.85982419978 0.086533390469
0.70319183048 0.25891436655
0.41534086634 0.4999425111
0.11386320589 0.46484499099
0.54623249939 0.43978190155
0.30140969818 0.40653203845
0.12124087908 0.38659856064
0.76229333109 0.29061595654
0.0034009228376 0.20788208884
0.33246809735 0.38265050446
0.095797533929 0.34579450658
0.25123905223 0.44752434224
0.29135704159 0.50183217287
0.61394816181 0.38829934821
0.74556105343 0.33393904812
0.29062713526 0.19212107322
0.24731373749 0.40268058979
0.28702178556 0.39802640387
0.13564827501 0.4274440296
0.35360835152 0.86698898769
0.6153957227 0.36405018221
0.52929469821 0.41842010825
0.64905638516 0.0057907142678
0.72992772802 0.35087396174
0.74970556465 0.34665605263
0.78332206356 0.042567332164
0.72238022546 0.30844521683
0.24679707425 0.40794076738
0.99214534285 0.26447051808
0.23535570375 0.25744258961
0.14797733757 0.40833177149
0.25178041691 0.40045771797
0.019279697017 0.46270728152
0.5678492358 0.17016803443
0.93139540584 0.20434478744
0.02184464923 0.45652844916
0.89927664099 0.36042971256
0.18208431447 0.40505680661
0.38929010366 0.49469181868
0.26492642445 0.44133544877
0.12405044532 0.39102223559
0.43836336133 0.31896368108
0.98013052251 0.26814346121
0.22042747469 0.56888384713
0.68522511044 0.071279421624
0.02254405199 0.34364050556
0.36814545652 0.44795012707
0.31883888752 0.46098452515
0.068556434305 0.15626462794
0.87506300718 0.30740340218
0.84567735974 0.096358995314
0.6305904013 0.017406028105
0.61001998838 0.11341044865
0.71994106855 0.025630620276
0.57906112287 0.012924285556
0.30780891244 0.48923275647
0.078259762296 0.34963036808
0.28333486025 0.17447063014
0.51331504586 0.39970387304
0.16329789482 0.37738249473
0.21032534003 0.49229748351
0.37414465271 0.45796538355
0.2306306754 0.39461118989
0.39391790913 0.46441370872
0.47533662277 0.28706350751
0.92853993494 0.18298745059
0.23050489164 0.4276869511
0.16354670569 0.39943847718
0.33300370136 0.33728303795
0.28658386188 0.42805133344
0.42082331103 0.34049265952
0.0095743594181 0.42412880382
0.51994472446 0.28228645894
0.17022117468 0.5915257495
0.75971604398 0.019403503119
0.87086098281 0.18828679455
0.52735682523 0.059084269514
0.34768838987 0.7923269827
0.35499150035 0.39271774037
0.2710532993 0.44988506605
0.24570250077 0.10413192961
0.015186400077 0.011604553486
0.050566958725 0.32439179906
0.86704969663 0.20592355092
0.026811602502 0.40282356877
0.14511159095 0.38880867794
0.076786132099 0.36797807047
0.27118807701 0.18495647832
0.03268466842 0.37695588167
0.67424665212 0.019763129045
0.3134694272 0.44610080036
0.37138512432 0.17226227342
0.58123668299 0.089774760344
0.91093822898 0.22011801094
0.41101042019 0.031475136349
0.14949195152 0.3280252253
0.74527147435 0.28252817101
0.81015989297 0.17328842041
0.79558961027 0.035699875879
0.39521684826 0.085674271186
0.33537214286 0.44094966917
0.22648612104 0.37296060807
0.068430151852 0.37231792753
0.047118698005 0.45056174736
0.25929904659 0.15803836773
0.26688239727 0.5072915928
0.80056482667 0.12080608933
0.70530498307 0.27565363125
0.45042848924 0.32948166061
0.10994238224 0.3936511697
0.97842347338 0.26211195592
0.016139666576 0.36843990181
0.68431868496 0.32060814856
0.88892766151 0.047186985207
0.006548199129 0.39211917267
0.056508900799 0.47071070656
0.29931624498 0.45597815362
0.30826217647 0.045315975879
0.18781370982 0.33458800875
0.87601774058 0.30199690388
0.8806922252 0.14412615191
0.19001460241 0.40292296123
0.76234556446 0.0428464691
0.0043357397615 0.38769167781
0.27559728272 0.029655975278
0.99018512971 0.27687669866
0.16787054556 0.49223823407
0.83458709688 0.035402363434
0.33119715035 0.20193198475
0.17479863166 0.37375025556
0.94235850876 0.19364844496
0.82204255061 0.40038795843
0.76540098619 0.10117911161
0.30652084781 0.69627595059
0.27567473275 0.41277438416
0.37558242648 0.31289209201
0.044458856479 0.20489735895
0.28858385791 0.082858406509
0.7946034532 0.3142216715
0.45937721595 0.4114137041
0.65439273031 0.21908916345
0.9541395452 0.22376694431
0.35304576283 0.40532849813
0.35002794595 0.8612109754
0.75002295916 0.12271246606
0.17175420281 0.42809444008
0.34252433085 0.48433955053
0.40457358826 0.54213226367
0.94040401646 0.26104273425
0.7335251627 0.036226211382
0.066013163016 0.39458607444
0.11253141457 0.47075033035
0.68188831784 0.088356334748
0.34959751154 0.28110711122
0.91511446625 0.27985118167
0.37788838313 0.044519029653
0.38396253421 0.22503670439
0.10144097162 0.27449643611
0.42021550093 0.46420389101
0.70943824826 0.25558265033
0.97585794406 0.22346566137
0.69538288589 0.26077200919
0.61540439131 0.032347928721
0.49591942229 0.1082277966
0.8838395052 0.24937720479
0.082948951918 0.19913961402
0.52935401227 0.3591907701
0.34581161903 0.4662804305
0.792010787 0.11669857356
0.13129427353 0.51160095193
0.12572485352 0.15458195299
0.11418242907 0.38357884018
0.37631427349 0.47663393203
0.85541349382 0.27659452735
0.47054070495 0.38027894453
0.88331967027 0.3192648342
0.29314265582 0.57038641681
0.6477806964 0.16258315858
0.36007392412 0.39784294345
0.93769316835 0.94765826847
0.76076047707 0.32662869187
0.35999502857 0.28318520822
0.94918301941 0.29743817446
0.99253089173 0.21838378351
0.76268993875 0.25212890919
0.86544685423 0.21854153712
0.47276639132 0.34542901818
0.41314354292 0.49226037033
0.33385064991 0.28347762368
0.22210491349 0.10336777721
0.56804655654 0.067708157507
0.33112013491 0.63176859208
0.33753628823 0.33657696131
0.8677712914 0.31500782178
0.6935257417 0.33153869645
0.46323715113 0.35387378591
0.93772897769 0.13190339605
0.77304791507 0.15266489873
0.63698858609 0.28952673118
0.71135399816 0.32654509873
0.81515542919 0.32699029124
0.43706350188 0.41845735312
0.97224775656 0.0105778081
0.82830339908 0.25879667755
0.25361618924 0.3353426461
0.23397103797 0.70921143235
0.6220659489 0.38057788893
0.35920427253 0.093345121354
0.77197205439 0.26789231204
0.26216448427 0.4928700005
0.7143387756 0.25104192344
0.43548313217 0.28388977224
0.31985691416 0.023614469304
0.21204522841 0.16834856157
0.77246010498 0.16750952596
0.65098361791 0.32942037416
0.31817188859 0.69815854727
0.097060133838 0.22846555958
0.80306415882 0.087976419137
0.21578072552 0.44381141539
0.62981178565 0.085981274238
0.41321929423 0.42704990566
0.82599165539 0.28081758446
0.35170392312 0.046527988651
0.22724578997 0.43711340542
0.10052307501 0.032867818821
0.068459097075 0.16979314892
0.2136882145 0.39843890497
0.23170530559 0.14853997463
0.87449416499 0.26840017212
0.70735268366 0.10140432302
0.51170668075 0.34770311204
0.95804354656 0.16338511418
0.70070729749 0.029130911813
0.20725761585 0.3149657811
0.91112862285 0.010987613466
0.72439244885 0.043733514095
0.51400197012 0.033532611442
0.89476633609 0.28851600116
0.074671390968 0.45650907259
0.22518499553 0.48091605065
0.18895741596 0.61632480944
0.11893656345 0.42191728386
0.076054120554 0.15466261731
0.92913996636 0.040509829929
0.15852530594 0.33749528027
0.13799790595 0.4961281919
0.11821423971 0.46073995351
0.85609049901 0.31890893691
0.45385760031 0.44093952962
0.9546339386 0.075516226763
0.56203219463 0.08495396024
0.73794606328 0.31829454821
0.40607336003 0.18032651301
0.71983425529 0.11419811858
0.21059455196 0.39421905647
0.71251099253 0.29835298058
0.1417709125 0.46632111036
0.45756985218 0.15318481846
0.337073687 0.34548378896
0.32330379885 0.31599443489
0.80196903381 0.32926983453
0.020231604003 0.37938424946
0.47881227224 0.36995566295
0.22968090964 0.31607379752
0.7821306469 0.34990068835
0.063567488564 0.26267842552
0.27189682373 0.50461399145
0.7589188057 0.13525997239
0.54620512353 0.44478471348
0.40645176529 0.28463403199
0.27983913422 0.10456259287
0.031800822343 0.14010245068
0.23360636415 0.32072032656
0.38590063462 0.38652965517
0.073007152625 0.49717412386
0.80769184424 0.32097430168
0.29984253022 0.19985205853
0.38505467253 0.73446163109
0.64886217054 0.12123984889
0.85722185238 0.34298178874
0.68434976719 0.24709829379
0.06341804088 0.44549332213
0.86141814372 0.27775315606
0.90518243678 0.33082965117
0.021010786459 0.13882093215
0.24584245991 0.44207284092
0.42161033281 0.40801159427
0.29992118983 0.3149735996
0.0039348679905 0.33601423395
0.32863835673 0.35215491352
0.2696276785 0.46646255185
0.47892217329 0.25248953012
0.26820889347 0.21154046985
0.2533194185 0.421621639
0.05508440927 0.41528682587
0.765964811 0.25814271333
0.042854998434 0.10604143784
0.34975520379 0.46475247453
0.40171978322 0.47268934736
0.52440719025 0.38750806328
0.95167139431 0.31299171815
0.32155434989 0.031407371646
0.96641932511 0.26219149153
0.1937704248 0.052812485441
0.15745039004 0.41442556628
0.66052032103 0.31094683493
0.52356057403 0.11176440981
0.1468404468 0.49161599657
0.082177965033 0.31153358921
0.85984194768 0.25810996744
0.56052184075 0.42504315351
0.83378918786 0.34118476726
0.081672225595 0.49050500453
0.56786184883 0.041377624728
0.66166587825 0.21151177382
0.41687907608 0.30788659867
0.31260454875 0.76231006246
0.38648446992 0.28839978418
0.73817702601 0.25410212922
0.45988702666 0.261250281
0.89147835254 0.3228533104
0.46932591378 0.19331144708
0.94275679377 0.28168495244
0.018284148026 0.11284437881
0.41485386235 0.46317316365
0.79205352926 0.27137225571
0.38386036753 0.3234942621
0.39728870901 0.043741609192
0.03982038509 0.44373962691
0.45407418634 0.45474358283
0.57316614025 0.38645931723
0.099333368847 0.47503529467
0.22090290223 0.11668139342
0.43952087228 0.30075368388
0.20563460337 0.19323427457
0.032399173052 0.44103521219
0.059666291607 0.15070616645
0.62153600157 0.078410041912
0.44144944757 0.40472345273
0.32696156138 0.38135171438
0.50447498946 0.33113014471
0.28157475234 0.37835309244
0.22826199505 0.050954433598
0.089679053118 0.35506449485
0.21450151454 0.32810782536
0.84951773926 0.28418481637
0.59104990722 0.15556054142
0.11896526124 0.0809759128
0.28380541098 0.29742665185
0.27230890694 0.49464414111
0.26387976845 0.39829175588
0.24601571645 0.47521114064
0.32170500659 0.22685412007
0.45951465203 0.4554309557
0.37400758486 0.47094367068
0.035655043929 0.36078133725
0.30022430557 0.42533552887
0.48493338073 0.43331689325
0.57490022618 0.21258979005
0.075740506332 0.069544253795
0.31619892624 0.0024808123885
0.0083285569078 0.31305206334
0.87105809191 0.30040333358
0.087774154413 0.17532449481
0.84875686184 0.33423823753
0.42618410968 0.29743869994
0.4896210332 0.20647117066
0.52525259906 0.18125415194
0.068052042016 0.43924957875
0.57313127929 0.35168248038
0.27772983665 0.45747788466
0.28966970919 0.37973662255
0.7475886677 0.34232415877
0.80752626315 0.23530034559
0.97484993863 0.33574764414
0.33184818074 0.36029686378
0.4637851168 0.43790447228
0.70338326498 0.0021388481776
0.41580772114 0.2956904935
0.43413290703 0.39261796055
0.94978816709 0.25330836482
0.12386091183 0.27627665804
0.357095625 0.1755487012
0.025711685323 0.42024608538
0.80136244274 0.29683649644
0.19944184995 0.47784223127
0.73392790286 0.34105734588
0.32903976746 0.22298178821
0.10207266803 0.32478209469
0.43638581178 0.38421672332
0.91534003859 0.16546121296
0.17037804028 0.39397883052
0.31950643712 0.38561556238
0.11767523201 0.3599402084
0.57785745898 0.12834471103
0.11746890387 0.17002855138
0.057606049758 0.042199297605
0.2645971955 0.50049482408
0.25117422249 0.38500515385
0.18401720988 0.21493504411
0.34027775936 0.3756468995
0.77414457462 0.06917308518
0.81276099393 0.042898728391
0.81906972929 0.27507912432
0.0029765827968 0.050867440054
0.8072065936 0.16434604699
0.44191207504 0.45999140876
0.083260764441 0.4262959593
0.057005352749 0.16797272982
0.413017639 0.35138921178
0.27883444245 0.33949570193
0.34729691143 0.18337110337
0.26460384287 0.48636210158
0.66829970724 0.36055873578
0.42453100245 0.41743584232
0.020039074762 0.38951697925
0.27635988219 0.42356257859
0.17893444348 0.3941373661
0.5214430063 0.067702946251
0.13357993261 0.15691228432
0.5161546583 0.29498919772
0.19613012305 0.50053890389
0.48673125868 0.10272537795
0.36070159421 0.42208615198
0.47404468338 0.08970684236
0.16910811715 0.57617121482
0.34455198523 0.33526802831
0.65704612361 0.34151075643
0.4282394005 0.46058174784
0.46761470951 0.099258275973
0.88054653977 0.33212217604
0.18905796959 0.46033668783
0.5261654246 0.081876669364
0.96025973738 0.27722706476
0.19969583298 0.61292800095
0.90430337146 0.27847856958
0.5027140032 0.41303125232
0.6506928388 0.045758710747
0.31389109397 0.20654947216
0.26463631254 0.35257354341
0.085987464119 0.30178552985
0.45706044474 0.28337117555
0.096653645917 0.51131294067
0.33744799605 0.44542118122
0.59652471072 0.38029713536
0.15919617358 0.34573495973
0.21104388611 0.34661926751
0.14979446692 0.43329087436
0.85357230916 0.34735563413
0.23291555595 0.40566685971
0.25715301319 0.43376893183
0.50579303625 0.10447637578
0.25825693179 0.32360105302
0.082645075977 0.41187854631
0.2540114162 0.44397068152
0.5006585275 0.42339688643
0.8266332632 0.32007849985
0.99618913778 0.12847357148
0.54350886426 0.089608606634
0.11477587782 0.1607329275
0.096904736858 0.49081936116
0.15720089952 0.51583649586
0.60360030971 0.31737835729
0.086530975686 0.70484414265
0.27108107593 0.44381978341
0.91780530709 0.32949404318
0.93812513062 0.24110001473
0.14779755307 0.35060988047
0.19349833229 0.37888474274
0.20080450933 0.42615877474
0.29084002004 0.4342787162
0.54730599435 0.3333497821
0.73963197488 0.005245923807
0.19476922914 0.1935557032
0.17607259614 0.22344575875
0.40219034055 0.39714514799
0.91364370253 0.25778644623
0.57522797653 0.10260164
0.90993425895 0.34251718262
0.15581069679 0.52264004048
0.72143188303 0.10389921363
0.84736253378 0.024941615895
0.14940100819 0.36982279603
0.94404135218 0.30699643135
0.83895767095 0.19804007514
0.10666216152 0.33631894469
0.4693938923 0.063312723324
0.78018994848 0.37787886781
0.46634821458 0.42029454876
0.37308654773 0.41157024761
0.63472669916 0.076052836083
0.2564844012 0.4693357728
0.32360142185 0.43723098024
0.26571574405 0.40292597979
0.23369847332 0.0045935500892
0.76493475077 0.40328776469
0.31670915013 0.77448912449
0.14793378412 0.45231611824
0.12999779598 0.38895619308
0.97246899614 0.21180383544
0.9241060244 0.098962939817
0.64121929831 0.27606617084
0.93350122926 0.35209831836
0.15172051381 0.32118565139
0.20423626992 0.15784749258
0.95323848256 0.30356740621
0.37996448486 0.40524964576
0.33860924883 0.86254746785
0.79629227189 0.33173076309
0.039128163547 0.43819053833
0.89836245909 0.081126278526
0.29711775717 0.74713944654
0.099232065941 0.19014248654
0.30109098663 0.4304484556
0.67517587025 0.072033370341
0.30543386308 0.16899338385
0.84731215047 0.31292185138
0.96711767445 0.0076539934749
0.065050389314 0.45253919217
0.12191858183 0.35178536909
0.10812035245 0.089597943582
0.402458134 0.36697308496
0.85544885809 0.21747504329
0.10940979311 0.13679756537
0.23905234547 0.40171689101
0.73585484489 0.34587852765
0.22277196218 0.21941844685
0.37930779353 0.7607249905
0.82223491715 0.18854441012
0.48683627975 0.41044313607
0.21652972177 0.45474281362
0.079699515479 0.34188511637
0.41707831847 0.41584730947
0.60361884727 0.34382394669
0.058643222098 0.39938400317
0.34533421936 0.60593815652
0.31761762149 0.18252141059
0.11907889138 0.11569330103
0.99744377992 0.10304422429
0.30976343618 0.018248110062
0.78247860756 0.019032358101
0.69047994777 0.092246289116
0.37874039667 0.29385995059
0.38885067226 0.34763871895
0.93288797215 0.30881977065
0.073309454266 0.0046352474105
0.10408387317 0.50437018947
0.66770167082 0.12137145452
0.19601161184 0.18577656214
0.49015820271 0.38503637609
0.27033811517 0.16018218344
0.97289758346 0.082979995589
0.57010539182 0.015401133091
0.71196463892 0.040244333097
0.90330170659 0.01370884057
0.08337481978 0.046109663071
0.011886153877 0.32715363709
0.42148388523 0.22143899433
0.92367725018 0.21517498953
0.90124599621 0.34706896251
0.018369695279 0.19661280789
0.78213876549 0.2543276532
0.25527829716 0.35567978268
0.023421841727 0.36951131817
0.7221027125 0.26152918748
0.36731856503 0.41037986361
0.30957844251 0.27366547244
0.76208483881 0.36574294351
0.76394837839 0.0062106838791
0.10804968191 0.3579774661
0.076997713991 0.48068907836
0.28735516058 0.52182868123
0.44589171166 0.43192316937
0.34618818408 0.40977089242
0.97302994149 0.16553155732
0.24538529971 0.014602605259
0.62362420091 0.24118146741
0.77348218966 0.26260384788
0.81667076931 0.28086475935
0.15991847633 0.62624040553
0.51317568445 0.30352998441
0.88626465612 0.25557572475
0.39137652645 0.3577373031
0.9586000165 0.26836263779
0.22343426946 0.33531528107
0.09609040629 0.28761992452
0.78286288663 0.0047419532354
0.35125620479 0.83227187659
0.55600562854 0.43318702878
0.98082924311 0.17503976858
0.65128438921 0.28531186448
0.99449268507 0.14461903456
0.86969876429 0.27162596965
0.14761762226 0.514255419
0.30269577889 0.38737710422
0.17315919946 0.11565403046
0.52390149362 0.35627496652
0.32925304427 0.41343400694
0.16275526129 0.10882668432
0.14768462561 0.021771610951
0.41549589769 0.05763809253
0.32343118671 0.35719723954
0.32085955211 0.26642925521
0.12211812864 0.4863078963
0.76227290898 0.32141391651
0.72742967833 0.28070734717
0.79107268044 0.2158651767
0.93801390209 0.36481500078
0.69387225101 0.36755563706
0.43869973411 0.34077366401
0.326543882 0.51276626933
0.242760655 0.040038517414
0.87549200685 0.004112656183
0.49515525285 0.32526915797
0.77684614716 0.26837574022
0.75312478806 0.35277435177
0.69144317942 0.023680442878
0.091136967901 0.50161723995
0.66535442539 0.28693730178
0.32974303903 0.8045946613
0.41663016415 0.24611890893
0.70209997788 0.31256535626
0.055462016332 0.0080179519213
0.59289443849 0.3508331549
0.47453253696 0.29453145576
0.37712924511 0.002619632624
0.12058926131 0.40441819049
0.80830288132 0.31165882317
0.4284580795 0.28741360893
0.41645467458 0.32939471392
0.24588888812 0.39331069234
0.81982252204 0.062578264248
0.59028449754 0.38808946733
0.69577183286 0.0044688589928
0.60133437608 0.36206139373
0.78307199382 0.14591349201
0.01782260071 0.17770453106
0.98605965539 0.21444727957
0.66903260837 0.33872363019
0.10609013817 0.12707521197
0.86720019132 0.042180242286
0.3828021625 0.35769820746
0.90577849681 0.35477582719
0.53968683289 0.078260005569
0.96953934593 0.19831472006
0.68210295889 0.27453670176
0.31423229669 0.16924526695
0.78906698927 0.26279603922
0.6294460702 0.29575352209
0.8972747606 0.28259698337
0.17478668916 0.13094276605
0.24942263044 0.42316956969
0.95159662851 0.0051769618417
0.048048971818 0.39832345565
0.99634127267 0.058740863869
0.014173748453 0.40325384291
0.27219800826 0.58693799458
0.23564110848 0.29844789771
0.36545639111 0.3588877865
0.51636885534 0.43641304034
0.78695978092 0.32538707918
0.61858959586 0.28289252195
0.8618427317 0.29860505632
0.53644106146 0.32238283292
0.29683517533 0.36419005644
0.25831850542 0.27161732141
0.24062840296 0.45936132637
0.43338726379 0.47381399076
0.90285802967 0.0040572502159
0.38072442311 0.061210333714
0.90420529612 0.32119859679
0.25961339658 0.17754664808
0.83975241935 0.12131811869
0.30855239883 0.3449419397
0.83445058712 0.32210908945
0.4449549143 0.32398408183
0.24254070737 0.29744663234
0.58418911775 0.31961950505
0.78381724822 0.24635065299
0.72901347356 0.07213738838
0.39081808513 0.44882833587
0.94502297583 0.039599207422
0.89502440409 0.30722672356
0.2437447468 0.32749734279
0.68041836228 0.18278669077
0.75254050248 0.34266900671
0.32204733835 0.60803805405
0.60560516194 0.38174136317
0.20198992986 0.36454133052
0.066432697855 0.12456741975
0.91614371872 0.303919532
0.070197965856 0.44727797913
0.61875142444 0.32008363844
0.34819491978 0.42459130224
0.41302348087 0.043786632435
0.57829463426 0.3030891264
0.31713164082 0.67594788775
0.24195512732 0.41366291763
0.1794753039 0.36390765779
0.17587397306 0.44303847201
0.29403450469 0.004410909757
0.17074861441 0.017217690578
0.36125252743 0.30041846399
0.67558028337 0.10553107874
0.7128459083 0.22779932437
0.29750155982 0.011101517222
0.27661046529 0.33165605895
0.53012950497 0.11977925824
0.095380577178 0.46275485172
0.45615820482 0.22188120176
0.41577792774 0.08109743109
0.76791638889 0.1825036303
0.8532480109 0.34018456895
0.47112833409 0.39563651458
0.42072688413 0.28617996091
0.10724431918 0.36512694028
0.87455609708 0.061590844862
0.17864067579 0.24566833003
0.28289700926 0.47672998353
0.3871294879 0.20327560006
0.35111755632 0.03462150544
0.64549543708 0.21067747982
0.19187729773 0.13671377965
0.46798448881 0.32412418061
0.96337215848 0.24081218056
0.96118531524 0.33345283837
0.4113582099 0.2731667359
0.1977386405 0.32883076993
0.022912507969 0.07324456786
0.21548049037 0.44912684657
0.98492220103 0.24825847778
0.087517439994 0.33609091036
0.070604676428 0.36277479233
0.97711688249 0.29774011707
0.97960253259 0.20068720643
0.85183892718 0.28018168896
0.83196340035 0.062197306674
0.24813461963 0.41780641171
0.099044527443 0.40166362107
0.63315375552 0.22429892485
0.12952888636 0.12976438745
0.46587837363 0.76721418962
0.49433127804 0.091778571689
0.46667997505 0.054293537931
0.88116862136 0.047185638323
0.93907929323 0.24777003494
0.43609694634 0.10028624853
0.32797132453 0.46726468165
0.060394402278 0.1138188407
0.41603183484 0.38654931344
0.24152856399 0.16175374338
0.54274750483 0.17022959625
0.26580077466 0.14957713818
0.32624125484 0.77629986322
0.73153221231 0.31579885136
0.9812118627 0.12349953699
0.89312099644 0.31831963488
0.96069767695 0.32804544328
0.66788798526 0.32497123826
0.10283643842 0.48732341272
0.38896659336 0.41157196809
0.87272321352 0.16556611717
0.20835226415 0.4455021333
0.73291083804 0.25636701128
0.73990794572 0.015918431052
0.7586032512 0.34802997646
0.25199583207 0.46510509116
0.88034529402 0.17502973202
0.86283219639 0.23153769575
0.10231327265 0.28019798347
0.866390388 0.30969737192
0.18961930543 0.47264991115
0.63515178602 0.30541504593
0.17850301582 0.41338925963
0.72180223173 0.28360313114
0.74429611205 0.24725512832
0.33586258036 0.67812290338
0.53965558037 0.41493179168
0.70867264298 0.26027886638
0.50983146917 0.3340748403
0.84424743403 0.32640475054
0.46126375653 0.3175529054
0.7821881621 0.32330325341
0.8906793876 0.23411118065
0.13790826936 0.421257074
0.8786507031 0.31757427083
0.20892089281 0.4961060006
0.24917614927 0.29424732107
0.099112427122 0.42776827734
0.4884032242 0.29050801183
0.98396776114 0.28799295929
0.58002764173 0.11914295191
0.86882798707 0.33952577535
0.073984566166 0.414255859
0.8604641317 0.2896600099
0.67236291292 0.20727749961
0.052261015886 0.20989171764
0.88942874665 0.15730260117
0.90839026833 0.14493446531
0.3803493155 0.38261400384
0.11365640152 0.15184680032
0.7285605643 0.37157474747
0.18621736292 0.41022171569
0.85619009625 0.28936253873
0.85239430546 0.26260862667
0.34038338647 0.46848558945
0.56294594723 0.096816256901
0.85191760914 0.25646319295
0.86205968385 0.32227702297
0.063398297311 0.17647344466
0.24924135676 0.43612230867
0.39256949131 0.23811509599
0.22851964346 0.46078122761
0.096858715231 0.51699611482
0.33878228708 0.36358988872
0.32385798808 0.41704554051
0.072000163096 0.28687251613
0.35033426598 0.22296973723
0.57774664272 0.13730082265
0.95064568865 0.28164402789
0.77710905517 0.36364663905
0.11385600654 0.33950799468
0.10683019898 0.47926515099
0.90938400579 0.2583396895
0.9532783629 0.2130661305
0.087992367315 0.37616631079
0.6587838555 0.36814851454
0.8850218638 0.27304933357
0.3286760372 0.47568996112
0.88532252577 0.089748373546
0.16500874635 0.027973139042
0.15085847181 0.36402616535
0.9272030024 0.32506844816
0.89747345844 0.3428953065
0.56876307768 0.32059585293
0.39385340911 0.33667233049
0.1573669205 0.5412344599
0.21006520892 0.43212770529
0.053979655564 0.44531044683
0.90561858069 0.19497691936
0.11627432388 0.43955083926
0.080003959959 0.49687182326
0.6502435022 0.056973697882
0.35892390869 0.80973911738
0.57810230571 0.061544158184
0.66197754505 0.27149518719
0.94023227039 0.25327086816
0.20910042855 0.35388672874
0.28295919416 0.60618463332
0.88157598793 0.081213018172
0.52149388784 0.052317605942
0.83388551143 0.3465028751
0.32569440474 0.43122965208
0.1076749163 0.31868731943
0.43796996592 0.32694783653
0.31244564866 0.36768208444
0.071867161419 0.49240577264
0.74496859492 0.35744322662
0.3627815008 0.061174255027
0.35802497857 0.79147251676
0.61072369562 0.31327624035
0.5232635018 0.43932056414
0.33778303571 0.29672805533
0.25255445726 0.028170359507
0.55922687892 0.020070751238
0.47568971343 0.31420444849
0.35951941858 0.61372144348
0.78296758375 0.29537908331
0.74827492787 0.073371460151
0.68534734106 0.34428272414
0.31280576917 0.35545214633
0.12928176108 0.52198767425
0.52852229638 0.28684348093
0.32952707445 0.46115740665
0.42695685031 0.45628133367
0.3672404982 0.48612967548
0.62649550784 0.094916770497
0.57806955007 0.073691741659
0.93921625471 0.34090916664
0.76243689746 0.37051029376
0.91597764515 0.33907076646
0.63405221194 0.32678003657
0.13323229705 0.41584578408
0.15294566895 0.46489297254
0.73294505397 0.36601948448
0.23878136325 0.42259437894
0.68019366653 0.16771650905
0.55851970028 0.19933916676
0.72466359153 0.34785300118
0.40367567042 0.26068694954
0.019301473236 0.4057838041
0.61095830837 0.24614691272
0.025099304407 0.1826247187
0.23713645968 0.37437266847
0.99542332153 0.028072600563
0.38163573171 0.05300349568
0.72501233932 0.35927962009
0.37978908771 0.38882444053
0.66520937442 0.37462038923
0.075931575353 0.13877424857
0.68483859519 0.003181136777
0.22380107656 0.37664399291
0.43465636065 0.20431313094
0.6251407338 0.038483256584
0.32627753707 0.08230837946
0.46722754307 0.31654360765
0.39361544537 0.4757730812
0.60988205714 0.30686496663
0.89730246443 0.19998106374
0.32876296246 0.30173272855
0.054690834036 0.23598236807
0.53936295485 0.1527714227
0.11746307622 0.51996441525
0.14785647501 0.16951410644
0.28225513997 0.34946783593
0.92233277925 0.028933907804
0.025175077076 0.41340394815
0.86516688064 0.072429483239
0.92116562245 0.3038241275
0.093901725758 0.39445151917
0.77493598562 0.33548954112
0.04784111371 0.38614188186
0.098830020883 0.34066815063
0.43785745528 0.18095519962
0.8119674764 0.1536456453
0.18882086115 0.34727218236
0.16424995115 0.36088404687
0.27291858605 0.11928335142
0.013571914018 0.14171192866
0.17147372858 0.52210615536
0.094196472932 0.32907438054
0.9433299469 0.21515671959
0.56362726701 0.43149104334
0.22306590197 0.0043385029999
0.59910482109 0.21660497719
0.50634134934 0.38500156759
0.059943656739 0.41672399198
0.25188355352 0.23914890112
0.28812900632 0.33940421575
0.30955294395 0.0092772644006
0.45342526698 0.39760304507
0.82378527585 0.7223993584
0.55285368959 0.2712037871
0.2951537655 0.50475144354
0.31713880451 0.76612644695
0.31382227126 0.083309198036
0.67068715958 0.17120580316
0.27113021808 0.39582767169
0.97279763021 0.13260726638
0.94589097467 0.30216232336
0.81766454716 0.26357037292
0.8995555156 0.11403486498
0.57827002998 0.37999799389
0.28166386717 0.47060974166
0.62823754989 0.12655423107
0.36520359866 0.30518824503
0.42774441411 0.48405764747
0.50417556439 0.42014383622
0.42138602815 0.49847672588
0.24444008863 0.42692829156
0.39594111803 0.22230206356
0.5755957774 0.41858966324
0.88098406877 0.19903222401
0.10155016777 0.42192504094
0.29219878269 0.40523583037
0.52969596528 0.30461417358
0.031432635488 0.22370270401
0.20933690895 0.52681898661
0.98130527829 0.11190321369
0.6240902861 0.28018823007
0.37271738762 0.45035544664
0.28427350924 0.41839204297
0.21789861125 0.3414219084
0.82530550921 0.30349238285
0.89444081763 0.33881068565
0.34685560589 0.86466174226
0.94963343633 0.34741513004
0.95100952932 0.05736850819
0.94756747951 0.086435923652
0.95358733265 0.27484654262
0.58488792161 0.28029415385
0.83488621479 0.011534943953
0.014021314455 0.16395601309
0.8673619087 0.29702676013
0.9154020663 0.35999351711
0.92388354313 0.019849984748
0.22928011618 0.46811647187
0.26093430914 0.46528169899
0.28895980487 0.30346220882
0.76810553492 0.021283647734
0.31340200855 0.14214225695
0.55431590763 0.037945750428
0.35849578266 0.40510083569
0.082571761133 0.18922490195
0.4043104751 0.35267747572
0.33664203078 0.21437961517
0.45131446385 0.28751431716
0.5081501304 0.25433634349
0.38856220866 0.4758606164
0.24096431529 0.20723710685
0.83635669542 0.1590864603
0.4442167102 0.10333327234
0.63226533971 0.35990395909
0.10131056202 0.30343528793
0.15384864714 0.18263286963
0.82285572084 0.33361037024
0.32427554044 0.27638923503
0.92641258104 0.30391544142
0.11819729648 0.45568615505
0.14225626988 0.22957211356
0.3601193831 0.33277979753
0.17043649366 0.51195880109
0.15865427124 0.48594111638
0.53676626892 0.45625571331
0.88478122513 0.34328381674
0.39045311075 0.42795782886
0.284622359 0.27318636863
0.75952184443 0.30147406593
0.20577913858 0.43023673926
0.64608973952 0.22785706821
0.30743736512 0.40657136972
0.16228063553 0.31988934482
0.080490623796 0.4662703192
0.13974472821 0.33744576062
0.93506403413 0.25322112405
0.88075719174 0.33853665118
0.48878951677 0.079563736082
0.54999506098 0.027612254057
0.30750053873 0.48310502165
0.44336901265 0.45075161212
0.79564883011 0.19224113646
0.092551078905 0.19555000707
0.30181069104 0.07910951344
0.30372727095 0.6388866379
0.63728578489 0.18364986388
0.36094287075 0.43115548278
0.34704395479 0.47086882795
0.88633869417 0.28469319519
0.26346055147 0.44709713618
0.65682544055 0.10380914443
0.66869042106 0.30760181051
0.018877739368 0.41701847307
0.16155765813 0.13453852407
0.16425416427 0.48793281934
0.3779176146 0.44882913891
0.87069721804 0.25518354075
0.90732386927 0.20149287842
0.81593727356 0.32302578513
0.72067268318 0.24828656801
0.79681928406 0.22612852954
0.71217448948 0.3382154842
0.92337206907 0.038330595099
0.36913632748 0.42184419343
0.39873536523 0.060916966287
0.013497195743 0.39786090185
0.092197102067 0.5083767596
0.78718822991 0.30963548107
0.17525298376 0.15603012149
0.29760258024 0.22972558285
0.43337548857 0.30277712876
0.71912674885 0.21002728073
0.27045540457 0.49907440846
0.15888871208 0.19673680417
0.87682886186 0.3492814955
0.45033704415 0.3789848802
0.30884391501 0.42186672064
0.53836702309 0.36215126228
0.30901447596 0.45003481837
0.20008329189 0.40384502441
0.04170021057 0.3808911441
0.24143026972 0.37705794677
0.96718846455 0.12648767948
0.48597125168 0.33667145134
0.028810369603 0.093492132115
0.76460821148 0.27506520421
0.16912697969 0.35985404576
0.40360170425 0.0038385212614
0.26631491284 0.42411890463
0.70670468482 0.23826900487
0.56888007229 0.40820976813
0.16105338532 0.077870050402
0.71104883774 0.26608238786
0.65005377021 0.094471943782
0.33350325031 0.45228073563
0.9329561513 0.32743359387
0.55660473654 0.31069336089
0.050275699196 0.42364712738
0.1941536083 0.45005752396
0.29173770397 0.44199019969
0.25038735449 0.47368284055
0.67425600447 0.33548335528
0.49595035158 0.19276849564
0.6781625315 0.26569114573
0.86642337284 0.34359381214
0.11800439721 0.47170113854
0.043832750726 0.39144476006
0.3215636298 0.23986437806
0.33509503109 0.43554165022
0.0041142727416 0.4264832761
0.32115340707 0.29480904914
0.23898523084 0.44158928966
0.52303085369 0.30746793753
0.20219237078 0.3813203731
0.16041450245 0.43305050795
0.77688650037 0.23313410848
0.34097286619 0.43186848625
0.56027484369 0.41828105088
0.17768432463 0.52274618259
0.57840283165 0.15576031229
0.2035438115 0.32710179996
0.084446154599 0.21023034395
0.28775540026 0.37474666903
0.41356553217 0.41104370407
0.089296973979 0.29760659483
0.34021347145 0.065242872306
0.31271968584 0.45619004211
0.15433813903 0.36089789285
0.33713019249 0.42621677414
0.040291587608 0.46231564489
0.28257761068 0.42989594508
0.9966231411 0.25033841697
0.42910393791 0.023029336826
0.022001704483 0.4460202183
0.72129896483 0.064193069153
0.092855520867 0.15724876227
0.60844136713 0.35275395078
0.7507251676 0.031770700389
0.8604383684 0.055884242621
0.42958068947 0.41685404532
0.68991675148 0.10613393819
0.52084942069 0.10662780363
0.20474814854 0.35971297443
0.83105596143 0.0030480400753
0.29436823866 0.75179874726
0.71524982621 0.0050142111434
0.61938788734 0.33996118467
0.75791761993 0.097180422725
0.28637378489 0.38496537157
0.1513546737 0.085388798102
0.39552032421 0.022084366329
0.14905889976 0.094482004023
0.41487989803 0.34382808416
0.03932761996 0.17577995451
0.76367525101 0.28049074053
0.35769968759 0.05167480483
0.040290173009 0.0061405970059
0.22655577455 0.15465687037
0.10659668583 0.23881177209
0.93447211565 0.28737681451
0.8135775144 0.092498660172
0.80569899259 0.37495961182
0.28938224932 0.36260670829
0.42865841579 0.33702746803
0.21447110154 0.47424930925
0.32628756343 0.16229022542
0.49222541671 0.27210847881
0.96490091999 0.078693335341
0.15383377991 0.34777931808
0.31660028304 0.42791760029
0.51329087409 0.42257485839
0.2406310199 0.28391894713
0.96352656548 0.1506477003
0.749205837 0.32009248295
0.13822076004 0.45869554634
0.9894475667 0.12366985661
0.54044029523 0.37546122661
0.67868308846 0.13901529196
0.33730972459 0.32351534374
0.81808179303 0.17743117338
0.74149950949 0.34363701757
0.92418398578 0.31332046382
0.64957512851 0.29186283214
0.1831777033 0.39793506234
0.70776201101 0.35053733786
0.80380074658 0.18721526131
0.3723980943 0.46613983944
0.66297617527 0.089661379192
0.40784518493 0.49956617495
0.28493011466 0.32200295236
0.29366513261 0.33483747887
0.28726998312 0.14878314888
0.13677960695 0.4901818853
0.54175727473 0.23816468946
0.5886710252 0.02040433371
0.82842433116 0.29702560989
0.27371764868 0.28487160098
0.37534914758 0.70821217548
0.0050626490345 0.29389058655
0.057445434976 0.40521018754
0.041415056538 0.31529047498
0.96893775658 0.23363422887
0.42393258888 0.3180238792
0.19211363621 0.49145173388
0.13650823092 0.28992325087
0.94457576172 0.26564891347
0.039014381786 0.50090489672
0.42191838737 0.37711680587
0.43473420119 0.35701347002
0.62355174984 0.37467209188
0.25160268662 0.37622858525
0.57775414098 0.2843365085
0.7940182006 0.29680499982
0.70042710955 0.22020376012
0.94119815198 0.36060671401
0.89849192254 0.26021080683
0.60326854045 0.11922761275
0.36411051122 0.77408369202
0.74121607522 0.35794784814
0.74178584887 0.29648223167
0.3682921314 0.28574095751
0.34295155426 0.058127584817
0.77571020338 0.19878280616
0.95794998867 0.33803482781
0.91375290397 0.3686518083
0.82676572428 0.31186686586
0.20249578184 0.41667882995
0.65203397535 0.34919723523
0.91130667323 0.02692678807
0.4578720351 0.30672731181
0.89886174129 0.18836208445
0.71472366219 0.30753033102
0.85810849559 0.13300102799
0.70702417439 0.3201487189
0.2340811835 0.34411235209
0.51340152304 0.043789106271
0.46816757007 0.3000924779
0.024452572469 0.37402004495
0.82482565896 0.24984287111
0.52696104302 0.40210802299
0.17537738054 0.21251678223
0.12496633915 0.41689999656
0.82169454982 0.32034173003
0.66754719718 0.3177133398
0.42544465102 0.305288068
0.56690088029 0.2306977348
0.12949401415 0.25949739538
0.70657385368 0.17215402188
0.21600869829 0.43871175053
0.3878512385 0.36168400166
0.90453404885 0.26933092317
0.44932765674 0.27511278485
0.22083069723 0.30832596372
0.0029798671398 0.16390104
0.76272769918 0.068032407403
0.86449048824 0.11120503153
0.34499271172 0.28231702461
0.93587580621 0.27567417496
0.60932989128 0.28610202594
0.50249218361 0.4297533827
0.31310096988 0.35057021063
0.26411033539 0.30818009987
0.16527692587 0.36587180436
0.14989751202 0.35626424879
0.62136988361 0.024266378733
0.16138266035 0.46909171464
0.17242035669 0.36450169983
0.7655191791 0.053033897999
0.77352392311 0.32406000331
0.41142824756 0.053762670972
0.15565257427 0.47450965201
0.34742418105 0.34056262248
0.48553325796 0.19726361044
0.44437550932 0.6185825989
0.080606776937 0.17831997753
0.6057708752 0.083092850926
0.64734414069 0.28219725368
0.45449991606 0.34518073812
0.919730871 0.29857695777
0.72215500881 0.33377477428
0.1197265157 0.51409260641
0.19847853432 0.35492971767
0.13504459828 0.35416466863
0.57995498329 0.29309976032
0.18247645774 0.31840578499
0.23172027694 0.50717089127
0.77177440857 0.28491404989
0.064016061071 0.34338831007
0.2787913511 0.28219072434
0.88654740729 0.029438590015
0.85771561734 0.28120362344
0.19174315845 0.33039363501
0.88273387543 0.18967932125
0.25936666206 0.37686829806
0.84610667786 0.28868349433
0.38349588651 0.44506956778
0.42009233171 0.47622368956
0.031075974249 0.35585364729
0.10020250638 0.28982494626
0.25313211043 0.054034501317
0.71588012093 0.33270355561
0.30151527251 0.20932458969
0.25886079496 0.4480619705
0.80504068711 0.30738197061
0.38331344731 0.18266100242
0.66209647746 0.046103978985
0.42231527414 0.39075104511
0.91709106372 0.13543259132
0.81061832119 0.29238923139
0.7022646853 0.36043935578
0.85153283158 0.33669072234
0.26847563907 0.13289782772
0.0483657287 0.34384005917
0.25859773242 0.48475563973
0.036602528654 0.35434888316
0.098983872228 0.29588406477
0.4281707368 0.03727794477
0.29740812856 0.28826230592
0.95539623104 0.28646271433
0.2198175907 0.2752414432
0.070672131868 0.05726717299
0.68295032503 0.023811307489
0.21472299961 0.37202287551
0.3286848054 0.017300103872
0.20725441586 0.47603617837
0.84896295559 0.30116988936
0.076744698598 0.48746165161
0.77702861126 0.22372930191
0.57434591702 0.32456207625
0.41553463449 0.11183022499
0.70779183821 0.076681591168
0.42506811718 0.37164249779
0.11449576623 0.49606823025
0.5006511507 0.46602747134
0.1329252642 0.36280032797
0.21551055442 0.40869130778
0.51468222166 0.31400626792
0.088763785468 0.39330309968
0.51560277533 0.077480759202
0.15353141964 0.4437099096
0.99683202494 0.25651285673
0.98835786918 0.2848942311
0.45501382829 0.073092233285
0.87434261449 0.072672555717
0.7684480863 0.3662134615
0.65988577142 0.26001693021
0.059263902667 0.13284517088
0.24754025159 0.17221981369
0.7548371692 0.24549060748
0.3404998411 0.49200182481
0.93766254986 0.35441069401
0.31361970545 0.48945770442
0.7596972313 0.16923398379
0.83565165475 0.04897893771
0.19752968431 0.38433976255
0.76805665044 0.1221894221
0.51963129673 0.39652456328
0.72979433703 0.34237865527
0.39129072975 0.19471890918
0.55581105417 0.053218675249
0.075230221905 0.38622191524
0.41638029566 0.12769490441
0.31532152931 0.29433276496
0.39834446161 0.21505634696
0.60222342969 0.35498258947
0.34466446845 0.32541144212
0.97475550564 0.32002011672
0.96175893427 0.31549594265
0.017566738883 0.1521181095
0.93979642472 0.003170353167
0.323585374 0.0077542532721
0.90486978114 0.1714180695
0.7211584167 0.36262791017
0.017214891404 0.34558261717
0.20529824981 0.40484837541
0.73429107095 0.28110841974
0.87863888358 0.29848459806
0.041898032045 0.39758932073
0.22103254527 0.20379015871
0.39845269318 0.46623717223
0.04901924164 0.16114046749
0.57950403728 0.0035072428131
0.85787673867 0.30619451716
0.27737868548 0.34725334915
0.33775679436 0.78221906234
0.35957177321 0.3669713521
0.26502914005 0.46865401453
0.97450442144 0.036769401212
0.63212687494 0.0027691010174
0.24927691628 0.46020451021
0.45581546578 0.25291150483
0.29485505098 0.1667963259
0.12639243213 0.34550945434
0.37564773623 0.23876792288
0.27457521021 0.46856514469
0.33753219944 0.18589662624
0.27621496082 0.30182475516
0.84120047939 0.31991873327
0.83990877679 0.024517969407
0.58829528152 0.26912146905
0.81246128293 0.12299598048
0.46540178048 0.27605593091
0.47003134398 0.40269402248
0.32850197086 0.52517665709
0.30674607527 0.43366850425
0.28909245397 0.71162518931
0.83964522274 0.26252393967
0.43269721065 0.37259440477
0.76877807526 0.17510796315
0.37776661886 0.33820745847
0.58219856131 0.42077631146
0.32949290094 0.6016201098
0.76337181782 0.34026502259
0.55160723977 0.42874564031
0.65304765602 0.25839818647
0.32759179043 0.33128391076
0.93642034911 0.28123666424
0.19681399385 0.068363440742
0.83137359916 0.17258705938
0.35416157092 0.37000859579
0.053505675148 0.37133545695
0.25672342497 0.40983489487
0.74041755671 0.042208473548
0.11880219122 0.37074920052
0.9928899562 0.15975600112
0.61417199281 0.12189967229
0.052636548159 0.14273777272
0.79049897763 0.30300592153
0.25135610897 0.56220141933
0.20481451179 0.39799908382
0.1396708955 0.520096146
0.32738050327 0.5733940386
0.94802960349 0.31682797903
0.03023051346 0.38908276014
0.21228423416 0.10078021177
0.13365076892 0.3250164857
0.38851053373 0.11817756001
0.090952559606 0.52181708529
0.78025297185 0.17637911307
0.46641464376 0.019620736128
0.63827179316 0.2976625889
0.9940997628 0.13864825685
0.29280559955 0.31566279488
0.54101699968 0.052252046355
0.078773802506 0.52083157431
0.45510766982 0.43451009592
0.11875607084 0.21347342019
0.87961681569 0.30477483314
0.15051983028 0.45934055913
0.49955818048 0.32204377656
0.17534102454 0.34918129401
0.53712283601 0.32922738808
0.6537081311 0.23393580891
0.1802370924 0.37144892629
0.87460567785 0.036597556444
0.82305233675 0.2423052081
0.47296061639 0.15811519735
0.25930639395 0.46110421928
0.82233585568 0.28484831764
0.77546662684 0.12508863891
0.46763023814 0.074217637181
0.38343600806 0.39472103185
0.20719237272 0.030142914906
0.15588206602 0.16389731216
0.29790040166 0.39203884662
0.95383100715 0.29858506933
0.040283768406 0.4671297596
0.85883170139 0.062311115389
0.2997137407 0.76166978718
0.2854680768 0.75384180939
0.70799401977 0.025829948209
0.038885558989 0.40797547514
0.90840933902 0.12556497282
0.27181284413 0.38756538371
0.35078157735 0.69861093866
0.83165739262 0.1837674225
0.033922402052 0.20229271064
0.23865483302 0.35370246773
0.39019914465 0.095466167916
0.94537593741 0.35004747332
0.90621389753 0.28604461546
0.085946152007 0.44427038779
0.39728552964 0.4472264607
0.92233209937 0.088052435003
0.6850910482 0.28118141987
0.33285959048 0.69987378711
0.63167076317 0.31688961121
0.32986642056 0.4071655867
0.21908456394 0.41634974256
0.7879713686 0.29207340881
0.39882888647 0.3384228018
0.75974072789 0.35250753566
0.35901549388 0.38641726762
0.96387691368 0.040377069764
0.71957903949 0.73093549253
0.84295065547 0.040644281704
0.54050652579 0.30562695396
0.96291595604 0.18637886301
0.82339201188 0.29605420273
0.94750223909 0.23238940983
0.18901202874 0.036097181204
0.047517253064 0.38009697504
0.91183850023 0.32662863735
0.65167473794 0.073086817507
0.38230355398 0.12810577395
0.68160445674 0.30872729037
0.34656408215 0.31026572763
0.20168948357 0.48452488698
0.11830310209 0.33057180002
0.65193613783 0.11081072276
0.42420392927 0.36615675826
0.75342594083 0.32289226774
0.044569820656 0.46531436337
0.40509604309 0.34355341243
0.82899249888 0.32987183563
0.71742660634 0.29031853222
0.72328105159 0.097418262222
0.32190593618 0.45557841273
0.077035764852 0.40750196672
0.95059090469 0.26052438863
0.085385417592 0.32128238877
0.91625438445 0.35482522713
0.42754143931 0.015222070048
0.22781243558 0.40646332923
0.07601696606 0.33291042357
0.41056928167 0.36645124135
0.059213526043 0.42728205717
0.23027561802 0.18040014254
0.83515859204 0.20978182728
0.14611639705 0.36063089476
0.24139283219 0.25075922078
0.72668050161 0.28697609539
0.72872135793 0.16466373935
0.0051768054296 0.36862669967
0.31807117417 0.28782259255
0.93431065168 0.36140005677
0.69393414874 0.24647314987
0.33494356546 0.41841481189
0.32962650189 0.0045684206329
0.92889384271 0.27625489892
0.24360689002 0.22872586113
0.011385183714 0.05933927224
0.60627231641 0.27649291489
0.27833668658 0.40639787808
0.32156334024 0.30050396528
0.87332830989 0.28542848858
0.13294560052 0.37678037802
0.37008985759 0.35571102278
0.25461503895 0.31095633576
0.76513581103 0.28775377207
0.30312824501 0.50130039087
0.14749849697 0.47142196676
0.61001152408 0.16444420906
0.80049187464 0.30302637128
0.41474681498 0.18912691532
0.34452293754 0.041913632908
0.49271065 0.36948575726
0.23299468352 0.49904057985
0.39658573694 0.40799880364
0.44339679411 0.39879998374
0.84426113217 0.33234087631
0.98074527167 0.3034477445
0.31630734885 0.31797148028
0.088756946392 0.071268897782
0.30650846294 0.6258902188
0.02918068629 0.20712059788
0.28018411429 0.23966639664
0.32613469595 0.39509607333
0.23502904256 0.38419356193
0.55712073428 0.35133965058
0.036984254371 0.3831354441
0.34352741587 0.16773137894
0.28693196857 0.48560138035
0.23306375408 0.43307161796
0.47458481763 0.43956142954
0.84296411502 0.26653924225
0.93431832769 0.055656285322
0.17418213594 0.45514584881
0.51596854743 0.38708916388
0.33705781796 0.47269046157
0.60923001972 0.36985492486
0.88026611263 0.013545993525
0.75861672544 0.28091461562
0.28773313097 0.49899856882
0.22345864659 0.50369915366
0.95914018138 0.20121029005
0.80904414112 0.11631841051
0.34156817114 0.40374107329
0.056720805249 0.31484778652
0.23798041188 0.14022913174
0.25685588927 0.44092604622
0.098638811514 0.4821212207
0.018348535712 0.31405887313
0.22080978326 0.50912474387
0.39771204046 0.37915205903
0.41384427594 0.01669778442
0.77908312977 0.18423432772
0.3344394346 0.2886828698
0.87101392861 0.22299326464
0.40079692522 0.45282463591
0.42604389013 0.35484161704
0.82561519016 0.22362404375
0.11469301289 0.0093917748524
0.33223804131 0.032455340292
0.44934036936 0.304408531
0.48712063625 0.055188343223
0.9964626046 0.26673538489
0.93587108525 0.16204878079
0.31019399883 0.47309736148
0.48193750085 0.28628762936
0.088468219935 0.12953010298
0.97040168892 0.18636202607
0.47860450878 0.071906803472
0.78021257844 0.013328496469
0.35446574648 0.15880311562
0.97080094949 0.33215593794
0.91024771736 0.36467177872
0.73628807317 0.32912823352
0.19586468322 0.36746261076
0.34951923943 0.33059808727
0.62233600326 0.13103018992
0.3244916884 0.44475228781
0.72663504809 0.31788538179
0.90909429359 0.31399699356
0.34745299487 0.87728265285
0.32262752272 0.21007548792
0.22470829093 0.4264823473
0.053365993677 0.34968643596
0.87777805284 0.093788788278
0.95239186947 0.26677417904
0.092570357995 0.38538301115
0.14558624738 0.47710505277
0.35880269794 0.18860392848
0.047571643647 0.43146215832
0.4888154259 0.3104526415
0.71765639467 0.25850967382
0.74970650117 0.10431237354
0.012968634227 0.26738691837
0.70115762154 0.33806370861
0.55231509729 0.015576772734
0.28788471699 0.3554032348
0.19717628957 0.47196211063
0.025842180235 0.42809643201
0.34182622271 0.73885775527
0.46980935401 0.42906717519
0.79729093695 0.3226903238
0.090583904951 0.30514695654
0.09918816509 0.34958473763
0.081149442221 0.33602476839
0.44003351648 0.19176064734
0.89148765452 0.28475805841
0.33174735244 0.61599974815
0.36575046147 0.74431203145
0.02851372341 0.10354898115
0.8289188616 0.045357742285
0.1249554125 0.42323995449
0.39822824364 0.29943495616
0.3639730269 0.46244637013
0.21160695793 0.31421755334
0.49324063335 0.16041509975
0.52992278306 0.31387302572
0.42683426311 0.41030692162
0.73646968177 0.13617366054
0.50862281775 0.22960601842
0.31299378905 0.25016627058
0.094665669132 0.52905461608
0.45970312624 0.056864986336
0.81186703984 0.13979596621
0.97499139248 0.32801083629
0.47390748193 0.3010725159
0.25486969506 0.49174113687
0.097304065602 0.31313514754
0.9310391223 0.14770167976
0.027496631376 0.17076237768
0.3387472759 0.22834127645
0.68799769901 0.08113614685
0.35863969487 0.018593812273
0.70365514522 0.28971093161
0.27467957977 0.3562736079
0.856407873 0.35168916767
0.4877295318 0.32712367583
0.7300133443 0.36224012482
0.74532055305 0.33864558628
0.20645217328 0.12943450609
0.089566457239 0.27779507109
0.15929838757 0.35796206187
0.77457855143 0.34698075982
0.42752770944 0.35852941815
0.6267666788 0.26213970565
0.44539137199 0.46984931718
0.72755766737 0.25887611536
0.1434732568 0.10699506407
0.051713668256 0.41102667333
0.99569648977 0.31015150523
0.86474456747 0.16507499936
0.087470937155 0.41028685035
0.40162615673 0.41557650919
0.1405530788 0.21323092939
0.93320225226 0.34586670719
0.46922912776 0.2834005847
0.29316551144 0.15882209442
0.2145600581 0.127679665
0.072376204488 0.19048990712
0.89556579267 0.26657675434
0.76502804854 0.30046097816
0.46745876453 0.25551251202
0.33862054472 0.4638244525
0.19439539041 0.1064056217
0.31151508115 0.46864325227
0.49567742514 0.43142405361
0.69477422166 0.1265067248
0.76915840329 0.34373318922
0.14247626358 0.47188695117
0.43133886141 0.32329529742
0.3290772571 0.21441920706
0.21934776585 0.35522446816
0.96441434964 0.14207905144
0.40704778281 0.04264843961
0.90758938812 0.3602307211
0.87266427706 0.29612802914
0.10337471673 0.51951419341
0.35047367894 0.56423471107
0.090702768493 0.057232233972
0.91604717963 0.36647512797
0.93133757165 0.36485851769
0.99517655578 0.17001340587
0.31242395795 0.77018863955
0.42750490335 0.47939804023
0.80853223444 0.01636402785
0.65554558602 0.31809670439
0.7828759673 0.26321128161
0.35706444155 0.41856255028
0.17621819306 0.20031503273
0.34948445805 0.80169092001
0.030045787341 0.055587870361
0.23809586022 0.43129601242
0.24984322247 0.32357562786
0.71211413686 0.36397639413
0.28389307444 0.49080236236
0.3127308426 0.48371183176
0.49685101499 0.21819328376
0.16159241219 0.25625777048
0.11808556083 0.4315917403
0.32077348134 0.28316990472
0.37505090968 0.34398513458
0.62897042071 0.29045835254
0.56992614636 0.36925819907
0.74899267683 0.0022009530367
0.57030906952 0.29545721626
0.43252750199 0.42550045023
0.8479937876 0.35102602387
0.50576057394 0.041718585727
0.34145263771 0.45031454455
0.30188766929 0.4768416312
0.90327523826 0.26439207566
0.23498436259 0.47010860543
0.25508952179 0.34944983442
0.24616747947 0.44728622997
0.23122442893 0.37879544464
0.69771844955 0.087308522854
0.42122805574 0.025061685104
0.85015866252 0.17430406426
0.77684980425 0.37069282539
0.049954094611 0.44262303837
0.89118598998 0.25379373173
0.93740252217 0.31948843224
0.7137316668 0.34736771456
0.088890937754 0.31808717423
0.70790982003 0.29418119429
0.81022401246 0.30566969791
0.62584237414 0.11598416172
0.015514517407 0.30043968561
0.90845015903 0.43999673117
0.75393556561 0.26422821948
0.27156864834 0.41744497322
0.75367404598 0.31385467341
0.1908534347 0.24089967803
0.79652210979 0.29076374847
0.28131560909 0.35922686862
0.45317809527 0.37104809123
0.34236239181 0.31795204792
0.21496512703 0.49856740321
0.31992338623 0.77898635708
0.16864163564 0.22399258035
0.25896627391 0.28863349268
0.1132502012 0.5013523194
0.43821165988 0.48038420322
0.43070618995 0.36658026884
0.32794355437 0.041463703771
0.70277060727 0.37202768133
0.44427111063 0.31816214304
0.4101178417 0.4499004719
0.17107961847 0.61378096551
0.31683603356 0.46833428128
0.9034850217 0.21288471958
0.3246085412 0.32618704192
0.46181383553 0.11021675269
0.36398114337 0.80580534018
0.27298453778 0.1689303953
0.34342766603 0.081456469346
0.76960442109 0.19495301189
0.17329343106 0.50181505038
0.58613919452 0.35286446728
0.40554953378 0.27355552738
0.47545921491 0.23255893136
0.17331833827 0.4727469557
0.36119302329 0.78241968111
0.17742400445 0.42955380914
0.072053579947 0.10714993708
0.038792610611 0.45678837464
0.22768336962 0.16440612527
0.12632979208 0.44494993857
0.36793196128 0.34905695179
0.16572451074 0.52446743791
0.16043116124 0.498339169
0.13140570376 0.16438775118
0.18147000252 0.47889225017
0.32827619876 0.31765245136
0.45020906389 0.17938128301
0.12164693851 0.44225793056
0.36623068004 0.4166651922
0.58433497642 0.361226772
0.53680537168 0.31154124833
0.75091627896 0.30868957471
0.30022862409 0.46618353921
0.26147577886 0.2799690706
0.039048588663 0.32836640808
0.23027281275 0.41329935144
0.28080526755 0.29038129188
0.20694759178 0.37519488365
0.35143065018 0.76774091917
0.4410210668 0.15006681167
0.27512014553 0.21187977329
0.91646858031 0.30951146812
0.42080593173 0.47151319158
0.49846574407 0.35717550498
0.27088173746 0.27864615196
0.25826498778 0.32958662952
0.063654289236 0.421807639
0.064257521102 0.42791374518
0.51779728055 0.36710102308
0.24219297362 0.41850043014
0.59993928663 0.1718665943
0.44526507585 0.33536289923
0.39281131664 0.029210000786
0.25682242814 0.34498231113
0.15940198435 0.23374368593
0.24001514977 0.50682011509
0.50168610195 0.40196145582
0.52778951094 0.37125538026
0.081745282873 0.37052514527
0.11339269769 0.41743854235
0.92746150798 0.33903216108
0.17413807956 0.32401117437
0.48164202999 0.42713611906
0.068903934557 0.43437651559
0.33517984269 0.24415238028
0.1748104888 0.51581143471
0.57760167703 0.33145880424
0.71658442581 0.36018944306
0.043131342814 0.40441288266
0.40501360985 0.38529759908
0.75000307982 0.35663189498
0.25859921962 0.25222391748
0.70899387525 0.21812901986
0.40958822433 0.4131979816
0.93932773655 0.030558320502
0.38901625392 0.31905309677
0.40937932441 0.3140372124
0.1696464409 0.43962407534
0.72458276448 0.35248678578
0.91193245876 0.096160620867
0.27997310066 0.37191309807
0.4260462708 0.26456399295
0.77781499375 0.13367572311
0.26356297041 0.18618633663
0.26919030202 0.34004586165
0.63527668046 0.11638775925
0.81138735895 0.25306319118
0.43279500821 0.11063847336
0.046571437349 0.3725547761
0.29753085256 0.48310270798
0.30181589302 0.36770167364
0.14166671495 0.22155044346
0.69970371043 0.34494073823
0.68753222148 0.2034274731
0.37216460672 0.36249759009
0.54558245434 0.37937058937
0.39650638559 0.28844474462
0.94833675675 0.33040770785
0.71691922518 0.2783317394
0.18966344306 0.48674229373
0.074412467035 0.77174932121
0.56121027933 0.072678247577
0.27114579101 0.32074796991
0.20020589844 0.02498836244
0.28116951206 0.32673313716
0.45652970572 0.27669711506
0.17975035653 0.41883336217
0.95508649033 0.31873279006
0.042769990053 0.075826667795
0.69145920812 0.24040529449
0.21136140548 0.28130883766
0.25969861182 0.38370058182
0.27564046049 0.39977519696
0.10295799262 0.45932723516
0.54883846938 0.42146598132
0.43383411912 0.34962241155
0.66336012229 0.34890700569
0.90726201069 0.039662782908
0.69644575301 0.30758885147
0.76394112535 0.26909279918
0.50204714985 0.37105371902
0.74155255462 0.27373061652
0.28811969498 0.20558030605
0.38707811466 0.16210116127
0.50803879078 0.20269123865
0.5317388292 0.39663575188
0.54648509446 0.1874256683
0.30847051298 0.29515730423
0.043869415671 0.45736399616
0.36798946298 0.6380609743
0.97160131425 0.1080125732
0.0086655817285 0.28569836541
0.40928205577 0.40297789736
0.41245758246 0.47400869168
0.37772192928 0.37174782559
0.87966869098 0.35381209117
0.2772531847 0.3948029873
0.92279297587 0.2793163014
0.027875555663 0.27022008528
0.50399395321 0.066395232036
0.13046616156 0.49766989514
0.1219808699 0.46550509431
0.82173333933 0.089618865058
0.75705473928 0.36657998143
0.91278388365 0.35078496085
0.94655911659 0.28536300259
0.15868523445 0.36674086295
0.13895909157 0.38968523537
0.12132656347 0.49135219513
0.77526244021 0.5727720964
0.69609978128 0.31836969101
0.21911174247 0.40070849073
0.34756361595 0.37805250853
0.25907157318 0.30511159717
0.45388939248 0.01598161903
0.69717678356 0.06551563164
0.052192183426 0.45707776119
0.46908360596 0.039428102683
0.92319501965 0.075244946331
0.34089242301 0.27916866195
0.84941461187 0.27305062834
0.75398483221 0.17604555774
0.097616025814 0.11880350692
0.92280725748 0.14824179397
0.51077344913 0.43551083232
0.93052267533 0.26526818961
0.060388632402 0.056725552497
0.91447582413 0.18066207156
0.27048942152 0.058349227006
0.60923218951 0.12984962914
0.38238237541 0.49701856352
0.55491619447 0.41311315287
0.011875296326 0.33576632648
0.36836944093 0.056011798541
0.19813799096 0.09138043523
0.92506850871 0.30838751627
0.24254073456 0.34887247107
0.10605091358 0.49066916433
0.41510027076 0.16347201674
0.3862970608 0.15142618964
0.072085651334 0.48255939013
0.44329161669 0.38138206572
0.47561769841 0.27953021405
0.26408040131 0.32500236044
0.64766487361 0.26262813559
0.65033132525 0.33770344609
0.097748530173 0.5269322904
0.0052001833086 0.30235908035
0.28608672761 0.50407463633
0.31437038006 0.73301482069
0.067477619889 0.33430592866
0.98192096693 0.31657054893
0.74788482942 0.26614665515
0.94884100425 0.32519223301
0.3034543777 0.72544928709
0.16845616059 0.34313681969
0.84944350182 0.14977545741
0.16019867769 0.46457964988
0.3994069652 0.34424971768
0.34157945671 0.82398984072
0.22696683515 0.38484958685
0.72656467313 0.12075918186
0.78147007281 0.30831787323
0.56602183471 0.36055777246
0.82074030123 0.29997999489
0.89876921231 0.33418798373
0.39222931561 0.38524278895
0.42591962588 0.060542220424
0.37506901959 0.48323766439
0.82874763379 0.12613969974
0.29235093156 0.58833887923
0.3716888831 0.32235192714
0.98169173796 0.073483668406
0.552577548 0.39531819218
0.8965938263 0.15837405119
0.50356694793 0.06013070612
0.70846208838 0.11453448739
0.35545430174 0.45526013231
0.77607205308 0.27385277889
0.093080515133 0.40250565655
0.68132406421 0.03879446487
0.18856331382 0.164801493
0.50951139826 0.36424018605
0.1884334335 0.38414940422
0.33106119847 0.32292621024
0.33719139874 0.80979072209
0.77015042702 0.29156884167
0.97875656129 0.31087031505
0.15008185318 0.48237402846
0.33664447448 0.15509267621
0.62496068653 0.30386044492
0.14461796975 0.43099914676
0.43817407405 0.0094997736415
0.79475067022 0.36159324451
0.52432626274 0.41023340555
0.3165624237 0.36344223418
0.51348242656 0.44583080334
0.71700617245 0.36538711499
0.37543699732 0.30604014194
0.18006266327 0.17140827295
0.25304542999 0.28144279629
0.33473115049 0.40425109714
0.48897764238 0.42705989575
0.11246820015 0.50809945866
0.72486819434 0.33973685868
0.9436406895 0.32197484333
0.37817646166 0.31997273137
0.69339610767 0.35862594552
0.97825296883 0.33990193771
0.68511185219 0.29204644675
0.050731922283 0.11842939458
0.63680584716 0.28388146272
0.82370915591 0.15701557741
0.17068252091 0.094145204034
0.41245493485 0.39409069002
0.33436464619 0.32903535066
0.35384135946 0.42827228486
0.079796572293 0.35634818073
0.6952932989 0.18473995907
0.83720882102 0.25328607054
0.28891075317 0.36788695247
0.050302454584 0.1901613276
0.22096612829 0.43754121103
0.59946590265 0.24763948377
0.22351644128 0.29461466118
0.89023729571 0.063024681233
0.4157666539 0.17620900911
0.14210208184 0.32134601603
0.70609226848 0.13530117063
0.50667995983 0.21389199841
0.98103952436 0.23383592203
0.52126034617 0.43193964088
0.61618359387 0.0056553608622
0.022721070502 0.29474268834
0.78978340028 0.25727039843
0.53449251794 0.070393128991
0.4477939637 0.13110780438
0.50770907416 0.29140955815
0.71525815567 0.26447504328
0.77627661918 0.35266089913
0.27339773032 0.27388442711
0.39027834808 0.17074360182
0.32971073856 0.10730384338
0.76762438165 0.31253958121
0.40464615479 0.11043847347
0.31992129991 0.36943488179
0.29854486561 0.32365862217
0.93373594299 0.013803093591
0.55532870528 0.15311884662
0.86757644272 0.28912733913
0.072472365825 0.19991490638
0.2073510502 0.052077439264
0.39588270869 0.45424896715
0.16576941422 0.18553671328
0.17411227635 0.53355081492
0.68131156831 0.10089446861
0.62105640076 0.051008346355
0.14870719777 0.14783588644
0.57458236141 0.034080711784
0.73015375871 0.29256285881
0.13336701019 0.090630744604
0.9084251632 0.25104869436
0.40208286205 0.35980859773
0.011601772937 0.37901238899
0.3204473474 0.47175932317
0.55418464997 0.29811343293
0.16410195993 0.048561389676
0.088737755033 0.3303318461
0.58659931708 0.1272140602
0.32005948445 0.42288450355
0.3566418686 0.065494912573
0.34695613223 0.43458039423
0.82160117003 0.19869854804
0.42649912871 0.34647146051
0.83811786519 0.30547021853
0.22458087266 0.19150774543
0.090075950074 0.0043821648772
0.9185787345 0.047686562935
0.83043797414 0.11481649064
0.19099688812 0.48100181175
0.41897909473 0.035483191457
0.17432233926 0.56456322928
0.040883766466 0.241560839
0.45209280389 0.29342844774
0.51015020969 0.01886958348
0.71763204659 0.35121884919
0.19015881583 0.35301681967
0.82689921411 0.068689079603
0.71235030398 0.1609447053
0.19184861663 0.33982358459
0.25429142102 0.22566825631
0.92543618022 0.16398958909
0.28530860489 0.31475169018
0.28099970372 0.40196027981
0.46432788677 0.34294853433
0.67999992691 0.077510164839
0.73228784182 0.24495658028
0.44904603751 0.34333900121
0.43145580622 0.1227651185
0.9632086201 0.099409325434
0.85131251041 0.048069915114
0.87533985383 0.23720686848
0.16708483109 0.37263248225
0.94012682698 0.051494353819
0.35050632456 0.38218603169
0.34550089471 0.44479867872
0.84315806724 0.35086110156
0.55694255577 0.40328120376
0.95563565206 0.32297473418
0.23252521294 0.30240167211
0.48161981348 0.085471523577
0.96276476547 0.13348632576
0.080096824767 0.24868754163
0.20421892514 0.2859995096
0.34035470179 0.41057349139
0.81288541492 0.023370741692
0.16112282428 0.50810936277
0.97261899583 0.11881761232
0.34135005021 0.0092316289384
0.2822934839 0.041812547514
0.17926798884 0.46198315215
0.0075283932425 0.25979925319
0.63111410203 0.25290731573
0.96939634862 0.32270793914
0.57997113724 0.17846251169
0.31704324904 0.47584062634
0.38085627177 0.36614398768
0.080273149404 0.37893216672
0.89687311762 0.27830451832
0.49406728577 0.40385371203
0.90319234037 0.31062047136
0.28507720118 0.29215231769
0.24847651416 0.0046093981696
0.054935853745 0.46373119966
0.88384113231 0.30931991436
0.25023513856 0.41149861574
0.96549148821 0.24870547078
0.095865409029 0.16855354503
0.24162034145 0.26917650432
0.29279410321 0.48360612778
0.28598013703 0.47968927742
0.37593276829 0.32635517161
0.40450591473 0.19813823605
0.34040145342 0.027757129232
0.11016013039 0.33223272944
0.18351436571 0.43251812037
0.16214933486 0.16851710318
0.43759733921 0.4462779705
0.18648746999 0.4239921852
0.56981789414 0.37749573858
0.48548837923 0.39502332761
0.2390974163 0.47786930947
0.36160733112 0.40901431189
0.19441708815 0.21763472403
0.44531727397 0.20704965807
0.95079787681 0.34121770427
0.073369110974 0.30797271823
0.26667896514 0.41319014717
0.97775754535 0.016519278504
0.068085601129 0.41378815995
0.33681271167 0.12341632314
0.65259098035 0.17163214945
0.82049254353 0.027654518887
0.41870429806 0.39656548549
0.84388111128 0.28021081947
0.8062328586 0.3169668581
0.25133980383 0.19095237521
0.84700498298 0.25030230504
0.015671988995 0.085637276438
0.6198451247 0.55099322666
0.75262184202 0.19796865658
0.016472281151 0.41092369572
0.5220303135 0.0200247534
0.86415692209 0.19534060652
0.55629592874 0.11051434347
0.98400736823 0.29418080275
0.32006096023 0.72098440925
0.32408068611 0.40585883406
0.5481186446 0.40769084281
0.2911967021 0.21778780813
0.85588804872 0.27014724254
0.40066451742 0.2911091184
0.56690443156 0.38666833524
0.40653998074 0.39273811625
0.45830895206 0.020457460754
0.948469353 0.27289866348
0.21937652494 0.17971791512
0.30585692888 0.39386990634
0.37134308669 0.47898658902
0.34436685197 0.29587766902
0.92130997239 0.15795732709
0.50255043545 0.048330898839
0.37448677737 0.75624089187
0.4213579633 0.27677198461
0.68285217531 0.36340887812
0.21809530567 0.48296229749
0.1380531022 0.14783692985
0.59132313578 0.16764183821
0.97821014549 0.32324198731
0.047380846779 0.31818860076
0.48685224186 0.1182518536
0.34682301073 0.85669132717
0.24644837979 0.47081367382
0.92503236721 0.27116806435
0.30414136785 0.31892593602
0.48490094499 0.40526095431
0.29178075266 0.39941608562
0.17235646598 0.44942666383
0.21261879111 0.50533243777
0.040877178905 0.42508573684
0.27081475827 0.40713363896
0.20162629524 0.33383037923
0.17863105074 0.48530462269
0.15058844482 0.39673662546
0.15454794948 0.4485715797
0.37520863887 0.43205276414
0.8034425005 0.31265530087
0.13698011799 0.43285470298
0.01650844109 0.10215298015
0.29411599917 0.31033193969
0.49619881631 0.4130944274
0.81547523607 0.29430438571
0.45626648147 0.42404896018
0.97177040719 0.31252350641
0.36249280071 0.46815780348
0.31440252952 0.34251166266
0.2570658777 0.095842286975
0.073873481765 0.43499002429
0.0033408469417 0.03743266566
0.42665852055 0.46722155762
0.29594316511 0.41117788052
0.55142498546 0.18068959851
0.78811730081 0.099942194977
0.33072468074 0.27728830613
0.32989114753 0.58474762066
0.68834797282 0.35684913658
0.85722711707 0.20657137415
0.69838037672 0.32872621471
0.36883324376 0.096691377661
0.16546278414 0.12679513307
0.83866206223 0.060827164476
0.59484139912 0.18739426952
0.30225598846 0.48637325354
0.34411990364 0.49577305871
0.19463000644 0.43498279805
0.97699889068 0.24905210443
0.81160731631 0.032606725312
0.15504473289 0.39176550654
0.035267037032 0.45990475429
0.28329979003 0.464611399
0.040453514882 0.29931056917
0.72078105069 0.32851397145
0.63155905449 0.35185795634
0.29406834167 0.47014678021
0.19381812214 0.46054145315
0.91100689405 0.30683709689
0.44889611859 0.38899170256
0.9375080237 0.30222299031
0.63499245041 0.7809934627
0.055264777542 0.42251631084
0.84395339254 0.085472471977
0.10548022509 0.407073271
0.95318901689 0.32893360842
0.85671896217 0.1625477324
0.41090975884 0.48743511704
0.98541670061 0.30693512071
0.097446271348 0.081755849902
0.34307634784 0.39627282957
0.73593814566 0.1763127161
0.89170327447 0.25846181192
0.13374559356 0.39564761065
0.1844171897 0.48475759275
0.93152449128 0.005064954973
0.18917933077 0.36875405144
0.00557698874 0.077817581997
0.26495508159 0.31805152348
0.4017910946 0.31855311848
0.042716877895 0.34284194706
0.8980738998 0.30024331738
0.85072320162 0.24151529197
0.29917695026 0.1762831666
0.23256277558 0.19914754956
0.88473750819 0.11592374561
0.8545852205 0.2854202824
0.4630262521 0.29829336897
0.6527477153 0.35735078178
0.8416998656 0.33640755552
0.64558855781 0.41267463839
0.28414481975 0.34375941633
0.99539251068 0.1918702418
0.94283341721 0.15258965184
0.91193117575 0.081403573352
0.6037484969 0.044487432675
0.37401648985 0.7667574221
0.74778192808 0.20472032652
0.8823934433 0.2820441859
0.13066636423 0.40650093895
0.065351204415 0.38753712272
0.25831512873 0.40559885932
0.14381146186 0.61163109837
0.67051017585 0.18345176249
0.0034648235548 0.15249939996
0.59811852169 0.1408550337
0.32698431503 0.80932317768
0.84519301637 0.271035757
0.33096365076 0.47961991471
0.16889746166 0.46948009468
0.64198183897 0.17451114599
0.30654947526 0.27739390635
0.31450937848 0.6872918144
0.25926629676 0.4244128574
0.74582694229 0.11067319936
0.81615096262 0.30142422437
0.89146709083 0.27611746808
0.42333166308 0.1536179028
0.1570673524 0.11999810302
0.15633184601 0.51033621145
0.90405507244 0.36336121299
0.29669647841 0.47882110778
0.26856767534 0.43876722078
0.37762237989 0.46785571199
0.32456936718 0.62069657538
0.27112456363 0.48471183135
0.017727776908 0.37565960759
0.98976949016 0.061142100874
0.51461750042 0.14697533549
0.29455870694 0.3537897152
0.59674645598 0.10621381481
0.43449937333 0.40405466094
0.306841735 0.1560234565
0.8914087574 0.26438308179
0.23999031263 0.48574648859
0.84282308243 0.18577113516
0.0049767675712 0.36286119639
0.46594470986 0.29058284026
0.44184306529 0.37223552517
0.21457839411 0.41533675989
0.7351837716 0.11728463492
0.39427707784 0.48125752062
0.85484387458 0.072900722752
0.19882317883 0.37422902953
0.35302808645 0.33492787192
0.91221581706 0.28673722672
0.91610681142 0.32432864138
0.27508435301 0.044195628097
0.062465376891 0.44026487058
0.26900864637 0.36281896121
0.92442808306 0.36630334184
0.46350546084 0.21176059488
0.27236385321 0.35168862842
0.057449640114 0.45318895666
0.4275053944 0.47023019172
0.94472701971 0.31304412318
0.57192116312 0.19743390541
0.80231404791 0.32267221906
0.15577782532 0.45854940316
0.16995882586 0.3343286549
0.42706526108 0.21111697239
0.31917686503 0.4469930155
0.032086058881 0.34727555304
0.1480828508 0.44261484289
0.91132013643 0.29198159799
0.62925519014 0.18639709003
0.10568294163 0.41372812518
0.10436385082 0.18553501039
0.9058823219 0.046780689515
0.39683964714 0.31122160364
0.31632762883 0.43985644548
0.43267586909 0.073188545487
0.086287346884 0.46647260224
0.86553537701 0.32665877899
0.011915002879 0.18767326807
0.062499265819 0.45649388445
0.4201576106 0.38191704122
0.26106188437 0.42964163097
0.55963273642 0.37248019843
0.32021894605 0.11704525442
0.78043259577 0.35860338478
0.50753431976 0.028243459906
0.072847265863 0.1455760826
0.23958021458 0.40809003315
0.049892273051 0.31184806426
0.35303191074 0.77491796932
0.49957668483 0.24541214198
0.89106639644 0.31030183163
0.29415185395 0.026115205225
0.63476062991 0.1333216331
0.5329533232 0.011415034955
0.28397532232 0.14207118951
0.68064594161 0.3784665342
0.85059257805 0.033496299587
0.69404823952 0.30252165768
0.35139639074 0.48003493931
0.3666108342 0.020898837339
0.51754380382 0.44229017956
0.53503378368 0.2493802333
0.23858679939 0.24395596809
0.9975739094 0.2738311728
0.29117931916 0.34453710067
0.27461662011 0.37825891138
0.31934410851 0.088389732295
0.35193881066 0.47230331905
0.41822928 0.49186165744
0.0016283079449 0.27529117698
0.76114091496 0.2248354203
0.25194124797 0.40572039318
0.10388157001 0.4488698429
0.29306350398 0.44811801125
0.14549478673 0.50336891102
0.3297923699 0.59404562078
0.30769167661 0.75870806525
0.11292983455 0.031163352568
0.21721334043 0.43020432335
0.013142126235 0.09635087644
0.63445436057 0.059835753019
0.24355334673 0.30647121352
0.80367941449 0.038313431342
0.39221436761 0.010586832291
0.52013847762 0.44602964409
0.17460340116 0.14588168316
0.31602800691 0.30943865531
0.56446145962 0.39538398022
0.85138023294 0.29030903241
0.2629215896 0.0021354679847
0.3777165634 0.21674778057
0.62259444996 0.060246749483
0.96475240371 0.2700148156
0.45615469214 0.10027420216
0.078630542912 0.4758096871
0.73621927662 0.28962288255
0.34217681087 0.34587981807
0.38780498523 0.37873387897
0.23858663439 0.32258827806
0.67671023119 0.29642289074
0.61324606384 0.2588100927
0.7239592513 0.27064288128
0.60000736427 0.16147710947
0.1299316156 0.23342391021
0.30539637358 0.49564950116
0.33435958638 0.86020729703
0.21694784774 0.46487925077
0.7869268591 0.30480621547
0.79392118158 0.030418403922
0.77874750567 0.15822573136
0.4175983156 0.36475267035
0.75846632548 0.18270325691
0.11811424999 0.18866077451
0.36154132601 0.64294637689
0.34976371366 0.40157645029
0.35645935611 0.19770363243
0.89513408714 0.27220288522
0.54776449145 0.32283379219
0.12904755413 0.51709207232
0.59707673233 0.38777698238
0.48957783813 0.35203943409
0.35884701281 0.22080053588
0.038855746194 0.085743832229
0.55830466447 0.38828930649
0.33593939177 0.86629554221
0.3597510323 0.45281642305
0.95061303747 0.24680281769
0.21128261759 0.40981729306
0.1540136999 0.58676638192
0.76525930273 0.36092382096
0.044576473494 0.25327075081
0.61437677411 0.049945389974
0.98403404433 0.27564025337
0.12923598136 0.1410804315
0.96243860822 0.30799444571
0.13959186246 0.37701512577
0.3308719762 0.76849855006
0.35651349608 0.48352568228
0.10079888424 0.1772770809
0.98747872227 0.31274724628
0.51545529188 0.38023607387
0.069503855525 0.45671569864
0.58898819351 0.20031131276
0.32308405893 0.49463631765
0.51887551411 0.33894227179
0.09312559788 0.33390754428
0.13957860775 0.34645794517
0.31466872162 0.21797116917
0.10013781069 0.33473032856
0.33946139337 0.4767452674
0.075370658763 0.62176693215
0.35002345585 0.48449254902
0.23332633723 0.4941742649
0.35664388292 0.46668622626
0.97179995215 0.28216267784
0.82300481532 0.21530421513
0.58562939143 0.048141251192
0.39678184401 0.75470643839
0.22161134167 0.44796628944
0.65403602532 0.30512759508
0.80668743675 0.067813140503
0.085027782072 0.34620838884
0.3601481166 0.31047627731
0.66518965304 0.13156445037
0.4553495799 0.2989567201
0.077464779389 0.42182464634
0.66576941037 0.22598389051
0.055470278817 0.33009655094
0.28708955134 0.30860610508
0.93869171545 0.3076772995
0.090965644376 0.26018108097
0.75572973444 0.35822389484
0.43957778622 0.27745297344
0.16465292893 0.5539766317
0.28781227456 0.43711626654
0.24662565524 0.28385921515
0.071995710008 0.47741887468
0.89112192916 0.24883100194
0.24180104509 0.35902441217
0.19683807835 0.49202956844
0.42262219492 0.33295235215
0.21015005727 0.40454450636
0.27037708501 0.30373759973
0.52097393997 0.29976630903
0.29698015809 0.54179092409
0.27961649671 0.18237180008
0.2743247366 0.14740610411
0.58824569214 0.19134092991
0.78874119865 0.37285031315
0.36639618441 0.34202675102
0.47683728987 0.043143581203
0.025812348993 0.33533214634
0.2777118025 0.51448933156
0.030293382004 0.46019885883
0.13467019652 0.48104946458
0.54838922596 0.13459275824
0.24511833513 0.48469605564
0.058134867576 0.44205475595
0.17943145372 0.0054282236854
0.096909073186 0.41119091032
0.34947520231 0.29278848805
0.53699574403 0.11044582965
0.73295929465 0.057306990852
0.55189881939 0.38312061585
0.28057670201 0.43574514937
0.39881807678 0.38859626394
0.83824672817 0.31573101756
0.79213700554 0.32741547071
0.52619877916 0.2525609558
0.70521161491 0.0516423521
0.18614667048 0.14859671332
0.53145760634 0.032841336551
0.2197133857 0.3827828006
0.053330148376 0.21931885788
0.72705228428 0.1968747252
0.46283197825 0.40355886362
0.05410676068 0.43820106872
0.66324165594 0.25264789544
0.38889991812 0.073140144921
0.028075277086 0.16033500489
0.72748897588 0.32429079908
0.009445341225 0.43176908486
0.89628585276 0.25114698785
0.21850956174 0.2912864932
0.31140142067 0.4786726654
0.78658181983 0.33114733511
0.61975567662 0.33326129007
0.62838047166 0.27112408294
0.44449464229 0.017353917129
0.12172781237 0.17917651588
0.40017525767 0.40115834899
0.14646159582 0.15821409782
0.077137539493 0.47032864343
0.33170158623 0.81077123061
0.7552102009 0.2708169426
0.29512997174 0.43184870665
0.9112110887 0.26798665085
0.94946337015 0.29243177076
0.80448902244 0.0073183935578
0.1065774454 0.43199725083
0.99600414183 0.085689721567
0.30122202329 0.37647902701
0.14948388073 0.21246524871
0.19433879214 0.51145169822
0.10782477762 0.47449537779
0.75982940802 0.21302607857
0.86415477253 0.33523807519
0.52677325477 0.21274589819
0.94818277452 0.14696075046
0.29867925823 0.4959897525
0.79397338823 0.12307188336
0.072779756016 0.44433178528
0.1063892101 0.30434925285
0.027244577669 0.44470081823
0.21159899423 0.37926059106
0.82304210728 0.1044744214
0.36003387364 0.23279741116
0.27543245236 0.43487298213
0.33124956262 0.48376966829
0.23866254841 0.29306385341
0.47195121604 0.43470173376
0.36898930076 0.035350784479
0.63189152835 0.20394640393
0.70258067357 0.29942760307
0.12041257055 0.14434043899
0.072867232762 0.34211901719
0.35399697809 0.028240381293
0.25534776616 0.50315306196
0.95250268189 0.09690208931
0.14692966792 0.46617618946
0.15128367288 0.22645998675
0.95380054176 0.011594079657
0.12190019055 0.45226553007
0.37384276026 0.27837399786
0.2938744373 0.38732152237
0.3162817978 0.27999381509
0.26845516954 0.35797182033
0.11767695443 0.051384067678
0.61094131184 0.17845669414
0.19291298296 0.2817425842
0.26222369399 0.47198932139
0.90736406141 0.30370559245
0.98471263167 0.33889069718
0.57570959978 0.31367858036
0.11241558611 0.34749769177
0.38233140756 0.35223660945
0.64621533461 0.070208848911
0.16448263463 0.41850321862
0.56071126902 0.21485743983
0.89130813647 0.17247495999
0.68032900494 0.33919276803
0.62891848598 0.15352841462
0.48509813511 0.36145014784
0.89365534403 0.33038384751
0.084724044838 0.23610149283
0.23502613994 0.089452337462
0.3248368676 0.62713082665
0.50065321677 0.34227660342
0.66464548346 0.11108982036
0.19526487432 0.29377409782
0.36606180591 0.33255014291
0.22727285828 0.28649740763
0.20884425438 0.33675516326
0.89989565795 0.28754474753
0.58028580086 0.35419057914
0.10856054175 0.29081596697
0.35339084469 0.10937651903
0.60405304721 0.063509264681
0.22569083707 0.44137837808
0.30869550667 0.28423147408
0.20176536041 0.50162442259
0.025850753029 0.36435248612
0.56004045539 0.12186575739
0.67697850764 0.31605031756
0.12659897981 0.50892458668
0.77371031425 0.025853055507
0.95394307576 0.068753319998
0.46253769188 0.38534957275
0.61668648961 0.31248949023
0.39932535461 0.070771695842
0.80065542863 0.34105303324
0.45242563979 0.40755944139
0.41708432441 0.44081001033
0.8112645009 0.22261887433
0.83836661488 0.34305364874
0.61001805315 0.0018551499954
0.79543106956 0.1362320328
0.84428211997 0.31622784221
0.3080374849 0.76554674435
0.70578271295 0.15466602798
0.080635021211 0.39727939529
0.18396967509 0.4672612825
0.32427270486 0.34592917402
0.33059104831 0.7299804499
0.3064419831 0.061814257297
0.098656882871 0.13754193413
0.87971028305 0.024487291743
0.45237250893 0.30864441034
0.31711276916 0.33294744081
0.50571518453 0.13371334258
0.013289660897 0.3891682824
0.62432052159 0.007379690964
0.40363833339 0.44202700968
0.76016476871 0.26727826959
0.31426249477 0.32697010088
0.70046904921 0.32114213188
0.73814469354 0.36584271005
0.94180681474 0.18509233305
0.35643098727 0.14852935712
0.90205571087 0.32778501581
0.022792594882 0.44046065301
0.33963626766 0.27414461048
0.84115058014 0.28930890558
0.0070752278723 0.21536601207
0.34764260793 0.31783232877
0.41518910939 0.22737903162
0.12704484039 0.52838641574
0.83496845455 0.27984736701
0.089894601417 0.51590314264
0.20623114667 0.27630106859
0.32725412051 0.37628863209
0.93218353394 0.25836334519
0.52891166285 0.34989026101
0.38556580778 0.33697251717
0.24548747629 0.13230302201
0.14104039652 0.075396490389
0.1859478621 0.49078665485
0.28345486647 0.21590449705
0.12774597132 0.18359151787
0.27729784074 0.44116744676
0.69100988527 0.31749516556
0.5382825932 0.10001375928
0.84618863474 0.33839516385
0.28994344382 0.47984796531
0.38806463817 0.39667051516
0.68755565352 0.29811651165
0.99365741764 0.32057564993
0.0028979515024 0.0050260109968
0.88725392854 0.012307956128
0.55869806712 0.30238311342
0.82865021153 0.27434476464
0.367149353 0.3920175209
0.20485439853 0.51999024256
0.23607408372 0.50339514876
0.78838394207 0.18503100039
0.40721146976 0.44712011737
0.99068516105 0.17696558868
0.61004410215 0.40384456769
0.28442618774 0.50887115908
0.17061281714 0.38448201825
0.64635326039 0.13238527632
0.043276857263 0.18472604599
0.44972507 0.31623257955
0.21336835691 0.48716967
0.19394299079 0.41890761428
0.20921854413 0.46278503351
0.86396099984 0.047433967024
0.59890096519 0.085955458503
0.62005890447 0.068372289037
0.17125120889 0.47748427032
0.56844670353 0.049804524369
0.389514731 0.3420070119
0.065936477343 0.38011526564
0.74691582255 0.084270488707
0.83559620903 0.2720936659
0.66594539802 0.23284589345
0.024050393089 0.40756365631
0.14473215693 0.31714541879
0.77934116535 0.30421199774
0.75698427775 0.28768576107
0.81285710735 0.31030952405
0.53311969322 0.20362204416
0.4156596073 0.43250077222
0.10808464212 0.14746563751
0.37045563201 0.047776598997
0.43055184045 0.049925513914
0.014846757916 0.38459250824
0.40426110932 0.16567097181
0.13559609276 0.4473743491
0.7797755321 0.31725205408
0.2334496679 0.45882631759
0.1482773961 0.047186978963
0.069708477336 0.27556073612
0.9427305134 0.14294143654
0.30637336303 0.072616480028
0.78587006683 0.36031285025
0.42997593614 0.43417568963
0.85644323544 0.24527314177
0.40545877214 0.32528564667
0.082946991087 0.097874165881
0.35320039061 0.34997335293
0.35848407573 0.47977257247
0.33777338444 0.35063245529
0.69518223641 0.038188670083
0.78503541793 0.31969745431
0.26815171824 0.32654002098
0.42516598479 0.47529379884
0.85274225936 0.3281867772
0.76004393981 0.25883619273
0.24212283098 0.50172685691
0.47502374677 0.00381350222
0.788431801 0.16991950238
0.8071748791 0.13026926927
0.22219746696 0.40442138873
0.39041248754 0.44378740565
0.94218453387 0.29612942328
0.77191701012 0.011685832633
0.31931038827 0.32285221607
0.32054669732 0.30676103553
0.10863025348 0.37418741872
0.23170696139 0.47880352443
0.52771352032 0.29443455979
0.3639451158 0.42676645467
0.79050970302 0.23619152274
0.46044897791 0.24488406275
0.68604513167 0.054956122174
0.29992176572 0.35282227558
0.038333977732 0.37461693348
0.52608427258 0.073857013877
0.44961582676 0.037930074028
0.86984028705 0.2826667146
0.33080683513 0.78359963928
0.058537213035 0.37783931439
0.28111634627 0.059170569121
0.36497905492 0.24778153932
0.3304338506 0.3683045794
0.77996643924 0.10851414146
0.95200908643 0.24080060726
0.95620850976 0.19248818611
0.15248461499 0.31048409984
0.38183125383 0.33274442095
0.79738813604 0.207945044
0.74684468745 0.32648795203
0.22346504651 0.34793159588
0.34316091068 0.80607438717
0.92079041719 0.35994126528
0.65899239687 0.062957952114
0.70052332603 0.24202341059
0.050728217035 0.40523490139
0.68957911534 0.21327840504
0.78483978497 0.37287648674
0.373748423 0.33125112553
0.81898722368 0.29088790154
0.56553193145 0.13179912579
0.040130396483 0.3344488854
0.031608519387 0.42663203702
0.1967900117 0.46584081109
0.63528568759 0.33645016579
0.38738753551 0.50901755743
0.72542904368 0.22521384497
0.018791396626 0.24987036152
0.78259901263 0.33466097959
0.59233439736 0.39436072188
0.061371727574 0.43282379673
0.52874955566 0.45211867065
0.86726505409 0.32013198937
0.96912968908 0.064490652038
0.82348055873 0.31538053333
0.33990380744 0.35775979965
0.97834210458 0.061780058183
0.051892270504 0.39403105165
0.80249834434 0.25774643525
0.65073999568 0.032024642422
0.88573411661 0.002348545937
0.4024088403 0.3022220843
0.35429443524 0.4902082461
0.30520315435 0.58391427011
0.24793378473 0.37191528876
0.46196814861 0.42466736107
0.10385389046 0.3494931952
0.19821786566 0.33925384467
0.36849439346 0.38753885445
0.91461465187 0.069724230845
0.79721606587 0.011140738422
0.74032551621 0.12506222317
0.48031188469 0.18806595325
0.12347939317 0.49929374384
0.25912443228 0.33811552155
0.9375136618 0.29362852747
0.24654607687 0.51846330426
0.11450682682 0.535738595
0.77006260093 0.32981602341
0.69894890212 0.15774457222
0.50173923156 0.15355873499
0.77651342755 0.25366410211
0.28989534368 0.35044308826
0.082762499456 0.019384703423
0.91451367941 0.33313009491
0.98977764805 0.23406581532
0.82282453383 0.079488052567
0.21966339744 0.053468137397
0.17684335091 0.08801503391
0.75724508893 0.12438781549
0.64295760729 0.19693546891
0.8521464274 0.20181519733
0.4340134303 0.25643773832
0.39554984036 0.39587759255
0.85539999087 0.32393444232
0.80338762342 0.11174613528
0.28919787425 0.4090269463
0.78745082481 0.13960572018
0.74546122029 0.34850179477
0.98037803286 0.10131622607
0.39919702888 0.28005416486
0.98791834276 0.32544696056
0.19878318342 0.30654575091
0.36850766722 0.75627050446
0.36984836404 0.36647254071
0.87367648454 0.26299253626
0.82264921708 0.1375674649
0.9769114416 0.14069181147
0.027161412705 0.19473180292
0.077000375589 0.21092981106
0.87602131016 0.33494686999
0.052158800442 0.17858099903
0.69066991144 0.28844806695
0.83221821758 0.33700333886
0.56881545084 0.34595453695
0.32760785993 0.29666688158
0.40679327755 0.30804303579
0.31580470396 0.50177768923
0.42065151626 0.34967283656
0.53456375804 0.30346995991
0.71196413372 0.35846421276
0.25661026297 0.47473157134
0.32575920387 0.55873889848
0.677573674 0.055216997541
0.23250051116 0.071902714838
0.96835404714 0.32778728631
0.79371303544 0.35311879412
0.077301950917 0.50037142129
0.33473230625 0.39308207178
0.66634808894 0.036243948404
0.87643188546 0.28981113239
0.37529593744 0.41825266195
0.031236949715 0.42101827565
0.29795107079 0.34514523273
0.10625113218 0.10192682702
0.53054024665 0.43801407699
0.7127781916 0.19466575197
0.36358955137 0.79660126026
0.3203560814 0.15230142383
0.55009574699 0.07053070325
0.31523437422 0.40968921746
0.76809420106 0.37374054652
0.23981282109 0.34476742346
0.64239117189 0.31420702318
0.9658842142 0.31258871027
0.12725276933 0.45037604709
0.29780650721 0.1323083964
0.33953315943 0.41960173544
0.9861336842 0.25984042656
0.87904522092 0.12694355124
0.79350579255 0.2534813017
0.376059623 0.1430282204
0.88517799089 0.31452086198
0.29116423185 0.47392500977
0.50123459597 0.038356208
0.11742407227 0.28666583224
0.097916787093 0.50193863035
0.13337727641 0.46377606458
0.62940072876 0.070293264711
0.9902932564 0.073681985935
0.35669796555 0.29576368669
0.57183043567 0.39650412617
0.32427785588 0.28696346286
0.92767459567 0.248798895
0.88621628331 0.2979002598
0.33799122116 0.79494766695
0.089202905216 0.47762542016
0.17067325706 0.2699210356
0.36771718341 0.59807595861
0.69704393346 0.11186385477
0.32476344439 0.49956605703
0.3292930848 0.79690604014
0.041095934161 0.265674034
0.017686805238 0.33682288361
0.33173333667 0.068551722141
0.32688974178 0.48680601182
0.53201745447 0.27892423988
0.38835805738 0.46670742019
0.51995917298 0.41679418829
0.5752287012 0.33966169672
0.35191525849 0.38857383627
0.44416173562 0.14132626348
0.53751626417 0.0052861560411
0.72028248643 0.34435126525
0.10059616538 0.36838444467
0.6709156284 0.35648194272
0.76865800132 0.20574691587
0.75147007588 0.020914641887
0.29468999268 0.49465515431
0.33052946139 0.45601269229
0.046141240823 0.029902925577
0.21356552785 0.19324711072
0.24371594673 0.21819442353
0.349907242 0.34558315129
0.29009013264 0.28182930438
0.36127439488 0.34157679742
0.70289993535 0.2692302005
0.19364819831 0.42544519313
0.026516641202 0.3252522144
0.36731564872 0.029977669659
0.82381296816 0.055970268107
0.22384791951 0.36520067845
0.079599682241 0.29745154432
0.59515461433 0.34320832188
0.36353384697 0.47744718103
0.08412032706 0.51660196579
0.77523751252 0.33043048701
0.96419181337 0.3236170431
0.19259735289 0.39956031354
0.94794080114 0.16954555129
0.21658430141 0.21241286636
0.37521600438 0.35481402705
0.42283590344 0.44566141362
0.77618228501 0.31075505993
0.53100793341 0.32212813368
0.63949728125 0.044762682681
0.55905656647 0.029916820934
0.2903325524 0.016431729057
0.81922129437 0.31201398022
0.3311990644 0.71408467952
0.47152784841 0.36080601263
0.89266100874 0.30087089777
0.90238612318 0.3001988173
0.059998468687 0.47555168814
0.2104702447 0.33048616904
0.14456660997 0.37207458797
0.68147077121 0.35627231332
0.38397389683 0.46871490206
0.37605977553 0.1080912899
0.26215071694 0.34270387524
0.61810344422 0.35466621886
0.68596278472 0.26583918584
0.17584292348 0.40882683932
0.12498539527 0.52031561376
0.062476674554 0.070009165922
0.41507361904 0.47000496051
0.4155565574 0.35816442886
0.028694028023 0.082875790683
0.89775369032 0.30984108067
0.45762915501 0.12160000765
0.382829826 0.37679252416
0.80469401048 0.15268098745
0.36585514272 0.32276194262
0.036884518817 0.64125035724
0.49211700439 0.066070995888
0.62405332868 0.19813554615
0.55342896563 0.086494539066
0.38711181408 0.40501690407
0.5737577321 0.092956840755
0.72455936366 0.3016961495
0.2272764785 0.66405955368
0.084051293991 0.36236724031
0.60448221781 0.39086280509
0.27680820333 0.22778312296
0.43050280766 0.44261885515
0.76114212077 0.33177140402
0.55879532322 0.32547459493
0.88866132527 0.33342086102
0.99639449692 0.15167950255
0.38173653669 0.27610769274
0.30529764414 0.32693343388
0.63787943755 0.0996475066
0.64545534737 0.26953438609
0.19775352755 0.31566813517
0.54690528054 0.11522536867
0.79540245335 0.17634343274
0.46411668432 0.28446853137
0.7653717956 0.14830909771
0.17216742361 0.46440756999
0.094176343391 0.37101850541
0.98173593336 0.33616225844
0.11741557673 0.44667515965
0.74207834123 0.094246844182
0.78741827912 0.20973508847
0.4289152441 0.38543813179
0.14161502328 0.24485609544
0.78743645541 0.089973673434
0.61149691486 0.089610633757
0.0048916676622 0.35425812233
0.46729638286 0.41358335886
0.90428252578 0.29107126825
0.56150211853 0.31887723258
0.074004806659 0.43950698198
0.10632137229 0.11320225925
0.82758161902 0.29246012503
0.26941171524 0.0091681856472
0.053833405299 0.30076959962
0.44888926575 0.36406416665
0.84566465956 0.26100082109
0.47452869225 0.17023520174
0.52814316486 0.29903592071
0.23162690888 0.35129474523
0.44253994104 0.30973495681
0.094744764574 0.47772101761
0.28498346772 0.45706192438
0.19574122993 0.14997154044
0.6757233459 0.37620029237
0.33677926334 0.041148508129
0.17764875709 0.04499255071
0.28256881861 0.49818443184
0.090145004041 0.31220121998
0.16593025032 0.40819900736
0.98871775622 0.10944640763
0.36400875035 0.79018328927
0.34089369035 0.63724909002
0.40559664269 0.017515003255
0.18025686146 0.45242132823
0.79925785874 0.34824812063
0.54468843008 0.29715193674
0.68563893202 0.35028985857
0.16629044258 0.30374311146
0.83217988928 0.28522133286
0.070039450446 0.41958706484
0.37901411453 0.19443849513
0.12860955829 0.33654287372
0.30809775383 0.46598121325
0.013574465922 0.42058147669
0.041581313899 0.28333317247
0.60020959951 0.29169391933
0.84662047521 0.27725696538
0.9338225881 0.31587020344
0.77302294281 0.06025824701
0.2129532217 0.22294124233
0.41670049368 0.37280191378
0.0085437290913 0.40788875782
0.34321376998 0.24392483408
0.43614612274 0.41153793664
0.76485765868 0.305228732
0.94279898055 0.32860274393
0.37728901913 0.02038788436
0.97895387953 0.24342244732
0.3284328617 0.28244482833
0.014138334467 0.12727795854
0.13551557638 0.45300099157
0.55299614914 0.33481894349
0.3333869697 0.053246250177
0.3516935985 0.083058391953
0.36754249631 0.45513605014
0.16596429542 0.38657261263
0.98506522045 0.14380689177
0.55671549593 0.2471363664
0.27693838522 0.32051328972
0.032641741197 0.3160185895
0.30415175544 0.28594298067
0.20815234203 0.51125058996
0.39407629351 0.32412388767
0.67056962782 0.34592351932
0.13782914315 0.44070978646
0.74758140987 0.36351388588
0.78237884822 0.059963461729
0.29063543412 0.46738552463
0.16737057265 0.4744002738
0.081944287191 0.4487777688
0.21394794399 0.25315879956
0.51074161979 0.099056444916
0.032710831354 0.19031851304
0.87214668195 0.34491680021
0.84585014392 0.34664067118
0.082377330171 0.43447589206
0.46081621081 0.45984077212
0.17131534368 0.41899905488
0.38272116049 0.2659676809
0.77774301531 0.0836549055
0.81262371012 0.24856983236
0.92093646002 0.29470234069
0.31271817529 0.77328214077
0.57527689188 0.37562021355
0.30198330353 0.36411086277
0.78961694291 0.22516123637
0.75828164343 0.90052922089
0.62500592899 0.20732893819
0.3804229517 0.44209503305
0.56980589622 0.96721983362
0.96925489598 0.184014322
0.071516241692 0.46007386125
0.40169468389 0.45920926493
0.64280277601 0.1159884055
0.90028308577 0.048508806446
0.2439584086 0.4055726955
0.48586483368 0.94524677377
0.33483984811 0.5302178899
0.31702109007 0.2987218765
0.35766569622 0.81630679726
0.90320037121 0.94631873915
0.33595535512 0.69757046926
0.20988545295 0.11456090787
0.38431515984 0.34009152783
0.067947243766 0.35979757824
0.96827699985 0.1101885207
0.78335526903 0.87239903855
0.7959907263 0.09023303797
0.49885358667 0.53001069123
0.44352957084 0.96293999887
0.84119549622 0.58044977517
0.37094226635 0.74251908235
0.34135824819 0.32190989874
0.93491032623 0.90180256246
0.91118494318 0.28300375721
0.09378238288 0.11467686074
0.063313086084 0.3752760568
0.90842140837 0.83759192965
0.14107256922 0.19284438877
0.85657255793 0.0029369964258
0.29296992374 0.36362304677
0.36351710073 0.15365209071
0.53655000723 0.31688779832
0.44480354583 0.28062021739
0.66332065712 0.44461559943
0.88520291673 0.94763550807
0.52835149218 0.91029096651
0.22465614456 0.36988152975
0.5095822638 0.4435026372
0.046420591281 0.3615451268
0.79673980812 0.11039345335
0.22134356035 0.44088248303
0.15044498887 0.35274243284
0.79847992117 0.49424253398
0.42486406296 0.5823527828
0.65166174554 0.96694801135
0.13040963444 0.40158594162
0.7020123392 0.37590339869
0.77623325971 0.034607806908
0.052139426687 0.91667255293
0.99750644253 0.21290413741
0.32753639691 0.4037779265
0.86773522836 0.027006518439
0.23785755996 0.41820690278
0.81164398855 0.16706028153
0.87110026539 0.003432675776
0.33320593695 0.5465391182
0.36453300198 0.40703694294
0.044981101935 0.16225604291
0.91818868629 0.15178411749
0.46905117841 0.35373114186
0.0023198334814 0.20396714979
0.84935470866 0.89158124135
0.69307247061 0.28330676019
0.95649672738 0.47916491133
0.038755154039 0.9107660628
0.58603700145 0.31484032282
0.55921453469 0.038568180552
0.63309307182 0.32139959294
0.78316087092 0.98197985973
0.056610807994 0.40983019111
0.2951321693 0.76482653244
0.55235004981 0.050921460697
0.47223566069 0.070002096794
0.34819714085 0.77347702644
0.32611348625 0.36812529077
0.047697403456 0.73028615994
0.76508638999 0.6967061099
0.17714597942 0.93730166736
0.44171620996 0.4285085795
0.27814188603 0.27832485224
0.46684104692 0.394458929
0.16815752931 0.37835070252
0.058087795143 0.53007356435
0.29133309776 0.51823855573
0.069978983754 0.92087319466
0.010754440143 0.20456498414
0.30229231941 0.45309900164
0.56051907204 0.6709646443
0.0063463180748 0.45465755309
0.0049301976911 0.12908522534
0.5320265272 0.76821608978
0.40606769518 0.40436115406
0.77782076276 0.75849701022
0.13723747459 0.16034148479
0.75145376367 0.10926754009
0.74219678458 0.19164288152
0.66736709412 0.84931196771
0.069069330684 0.39738619713
0.49647975971 0.17260220987
0.83863930811 0.32304080214
0.23568392619 0.63892047816
0.36741411998 0.27855022139
0.91659645415 0.25905244156
0.63926169021 0.96442835776
0.21123091302 0.47686244601
0.37365824005 0.066962181198
0.23531065649 0.19449238039
0.84148582529 0.2753300118
0.060916131922 0.29549649305
0.61617551612 0.25019522577
0.51653904476 0.41154179254
0.81256717992 0.22801321388
0.39251595073 0.35217905036
0.75193801949 0.16756946375
0.81919911382 0.0048434413182
0.89404382866 0.93069111007
0.51648599653 0.20564299661
0.38885684109 0.41677382226
0.38905327684 0.026546972748
0.84069350274 0.33076561789
0.47999178175 0.32182882161
0.7242916287 0.23782650505
0.93921967627 0.97818152294
0.26053304022 0.24249532771
0.56417948015 0.11716566222
0.82801312558 0.91086168928
0.18725644527 0.75239334222
0.25204100365 0.35396631993
0.32482027438 0.066155931355
0.3796711062 0.34226341665
0.11028441051 0.44827129734
0.34881853854 0.17643084051
0.6861194314 0.2092213123
0.9932039755 0.22215560508
0.39245897783 0.45270829141
0.33595750661 0.57096027384
0.18132838361 0.016366266008
0.64100421198 0.77792439044
0.61962021053 0.83456838732
0.20603423048 0.18859966753
0.7013570639 0.097431849749
0.78803667847 0.1161313016
0.97343788065 0.86705959927
0.5173958254 0.37596355157
0.89241510178 0.78398807903
0.56087525475 0.29674739243
0.095792112976 0.40571131616
0.8261738391 0.12126824455
0.47894842935 0.37281543619
0.25857520499 0.36963276918
0.52218080827 0.079406303409
0.27374387107 0.43037306239
0.45428532762 0.26124366141
0.021135680027 0.41043719785
0.19008606089 0.060624408262
0.29869526814 0.90857687872
0.77211846854 0.27404684461
0.9610773416 0.85381645421
0.26679041986 0.71084612471
0.22541867906 0.77840417385
0.12207678187 0.44741999661
0.79801781775 0.015364351673
0.51400353866 0.081315178932
0.049922397656 0.43865937993
0.19335073888 0.56066626519
0.065850530251 0.29834926175
0.51474514923 0.32865370419
0.037437783855 0.10050892542
0.96227404022 0.1379682219
0.61078886519 0.97474242512
0.81799716064 0.23919479335
0.78955469732 0.028911858938
0.87257245296 0.73320290895
0.86868150731 0.076175415264
0.37645231179 0.83684843893
0.36054436311 0.79280980659
0.41519749842 0.36858652611
0.37665565142 0.16876679595
0.19284038162 0.091995354875
0.91431954295 0.058201171827
0.95378556692 0.14772778023
0.26144328814 0.21529108771
0.52195661554 0.39157863755
0.58361578245 0.043858665325
0.67437499874 0.0041638867999
0.90300471624 0.066964850776
0.96588864475 0.14570072049
0.20573094643 0.30856784859
0.4348312079 0.44429506911
0.26230923067 0.55074540381
0.39993116297 0.35503851443
0.0071665636433 0.40451082439
0.8003423431 0.79886724683
0.052057116479 0.4511220055
0.1570016693 0.50590095802
0.61421126803 0.30416728845
0.40387483901 0.4381073085
0.55727969104 0.069380253285
0.4017081027 0.039270264747
0.38654976008 0.44857294452
0.35829951547 0.21540489654
0.81140546857 0.86088801458
0.53367864487 0.309568095
0.56576555833 0.35510362443
0.90743766926 0.92457466326
0.94670279573 0.94172100116
0.39271345314 0.48970831403
0.17440679734 0.24359050409
0.89209524371 0.43944533385
0.94152097775 0.67313432264
0.35319319705 0.63738834858
0.88156642043 0.14971505532
0.0026476141158 0.2825699151
0.01952314118 0.37084673698
0.13277415388 0.68549851579
0.32492871191 0.22571801727
0.27983464256 0.13743430847
0.23482827384 0.4105078773
0.03885275575 0.30334300142
0.11802082322 0.48488949345
0.26876408393 0.52599904233
0.045884834007 0.31423310846
0.89487625594 0.18448347666
0.18910366682 0.28638817088
0.28575674259 0.11178642476
0.39411095239 0.057920835536
0.73880098645 0.27798479303
0.38635127412 0.29453050094
0.42874741651 0.46463620535
0.47284425102 0.37637331783
0.15526985883 0.12432400399
0.51953311812 0.3824688104
0.57068404968 0.3387305582
0.47729507186 0.27558878388
0.040057372702 0.11087429661
0.49069688322 0.89137942249
0.077052970675 0.098780346321
0.70847729077 0.97053840923
0.33839727688 0.86750230028
0.96541920096 0.29020164049
0.7392734611 0.81608045193
0.89490498486 0.97803897914
0.79985535857 0.14910087516
0.0085029514275 0.32201589819
0.99814564233 0.14494504347
0.61602194719 0.18176364796
0.74611894915 0.23553546545
0.8407637452 0.70147060951
0.35047683072 0.88912713474
0.43435421501 0.16794013875
0.21003853118 0.27740643938
0.099737654938 0.46251503496
0.68500174516 0.12753904371
0.19821393706 0.38998211419
0.52201120178 0.25703725047
0.33814633717 0.74910424699
0.31706233857 0.1470179484
0.13929356492 0.96808883648
0.58624201941 0.58243230692
0.45923927859 0.42009030131
0.11487588031 0.27299271601
0.11262682746 0.13079270461
0.28393778934 0.78785705864
0.070776219871 0.012245336486
0.55660503033 0.34550874103
0.20060738727 0.4358880337
0.84506897024 0.95495465451
0.69360360492 0.58207416816
0.15958871996 0.74231005571
0.53478951841 0.7075466414
0.43982634802 0.35918050122
0.24676173911 0.042758218176
0.60661266023 0.25586958324
0.77359864099 0.49020049534
0.028677041402 0.061771599428
0.062629031937 0.40064026951
0.02595193243 0.97008003839
0.95899284907 0.18035399476
0.047875457961 0.78355280828
0.276421626 0.52385860049
0.59168801351 0.94746076215
0.37482773412 0.047226446557
0.624935473 0.34359784105
0.38543775175 0.061174854376
0.044280519147 0.13529437299
0.5351042677 0.083023036258
0.52542878321 0.35018174982
0.085889997191 0.47322426906
0.59957208853 0.16618431033
0.70998881801 0.92633823744
0.94156132136 0.86044941042
0.5474286164 0.35893648524
0.97206870011 0.33779299595
0.84965232963 0.99005112692
0.5708726877 0.096459767407
0.47200975243 0.12122148139
0.41191499022 0.29440389459
0.54602447342 0.76877703834
0.11166754329 0.87302291119
0.28070458865 0.064081584001
0.12778830026 0.34159364913
0.44439904103 0.31346673726
0.33341243874 0.57754607412
0.29230271842 0.92048586623
0.31332771109 0.99707163331
0.79854545419 0.68058544503
0.89903421125 0.99198157025
0.54340205473 0.34029342013
0.13357868543 0.13521629568
0.96410783858 0.73960928411
0.38458813724 0.61761422638
0.65340853853 0.28898988776
0.23939663593 0.11642880436
0.14593129563 0.49877840879
0.39564205062 0.66031255207
0.78881383683 0.83759751174
0.27464451511 0.20491148854
0.41908930422 0.17094876444
0.64065664104 0.94546043046
0.40534030846 0.054675839686
0.0015815001494 0.2519914892
0.59407156265 0.86113489581
0.92672605696 0.87692044378
0.28540877719 0.42317618948
0.6776040789 0.95115320106
0.62138950245 0.27478983977
0.1868092623 0.40588472676
0.98799306649 0.99326605233
0.18516814244 0.58460618432
0.39588921516 0.38655647999
0.26621231925 0.43669729896
0.68860647377 0.82833088083
0.026039840013 0.051562264541
0.90556470787 0.32506450563
0.32456751053 0.54415659297
0.050869952102 0.30451057535
0.3496555337 0.15317469591
0.17905642968 0.31077644362
0.48588261583 0.38836070557
0.17194248738 0.38135976487
0.43710218521 0.083189740996
0.26242442969 0.32786612173
0.25973696666 0.046064615404
0.06447283958 0.33063750131
0.25282027748 0.24950350097
0.40605970034 0.31625179761
0.82105775156 0.24685874632
0.06575503644 0.36781267018
0.6870816932 0.88554676141
0.99100783953 0.21280469316
0.15256991887 0.11755296667
0.37826421446 0.35734076609
0.78324838366 0.033867540884
0.32670287537 0.4424661476
0.708474135 0.84998646066
0.58648015334 0.34862189311
0.097290252896 0.3813284461
0.35329550351 0.62004335356
0.75137330196 0.036215115553
0.5277088624 0.86673117072
0.45486660847 0.24284237296
0.50186729616 0.10850932178
0.72270355016 0.21881749138
0.22721003483 0.20219148271
0.68234491327 0.23383436711
0.29499820553 0.6207319279
0.14950284784 0.93041626601
0.29492701161 0.020779994771
0.11862145366 0.32605110163
0.68838023803 0.98557510378
0.82790661759 0.19242023243
0.57548368397 0.18203836074
0.63210423688 0.26524474123
0.7444009058 0.89613221422
0.41817355722 0.84745346471
0.45974970933 0.070956540557
0.83729639733 0.84823052421
0.90414854384 0.77170153109
0.89681487525 0.85555873208
0.15983049114 0.34962689508
0.85100144841 0.641326957
0.50317446558 0.50735962363
0.63698773824 0.25114302459
0.92427687198 0.22094238809
0.3806567737 0.69883063618
0.89876236456 0.26862561043
0.2909266446 0.21227240331
0.91006234462 0.23533829322
0.59351697617 0.93874182101
0.21142974447 0.17626354999
0.10913810301 0.15269501503
0.49046540306 0.020605997266
0.76303912066 0.056922780768
0.29624103975 0.63787677828
0.6927235078 0.043341612419
0.22793684627 0.45493658876
0.40135374578 0.18149079358
0.27476339201 0.4462413761
0.2437527113 0.56452422702
0.22810990469 0.36234718203
0.95558169771 0.77727848609
0.43919830729 0.57011525717
0.018678024291 0.071459504983
0.23777427345 0.84155867995
0.74013753894 0.85205673766
0.95694418648 0.32682778493
0.022538661566 0.4295359068
0.39967372719 0.9776550596
0.17837539946 0.18937505126
0.54042837746 0.38485357504
0.17239706815 0.21473733745
0.81290884177 0.084587513329
0.81969968966 0.28447009727
0.33021089753 0.26283854629
0.60860299318 0.12365116993
0.49285506004 0.046724691836
0.24118567789 0.77727939035
0.65383462139 0.26276399857
0.71671269708 0.87194759198
0.095597162245 0.17321174679
0.98276493393 0.86248509659
0.0051115497254 0.18584588745
0.24354761656 0.17539466257
0.57285982366 0.28282715805
0.083334645989 0.12904742641
0.31450494462 0.31571868378
0.2852923233 0.46972813818
0.1860464168 0.43514085664
0.29725490282 0.21368207595
0.4975777314 0.31361266342
0.80517224289 0.11776709396
0.37550486632 0.54296072584
0.14928423217 0.20483611766
0.33460773786 0.10308197328
0.81878328115 0.87187493025
0.39315322025 0.37635696538
0.53837401283 0.94416906776
0.039019576463 0.051153477286
0.23631992067 0.72302421549
0.65915446821 0.067904272288
0.2798800135 0.021732163052
0.82996316469 0.25277100672
0.19980285601 0.27431458184
0.86251025714 0.24259521083
0.013784327226 0.25200647959
0.85059382481 0.91122904205
0.67060002599 0.28497971859
0.54281831242 0.33492406746
0.52673734364 0.012156220398
0.71720180717 0.23459198642
0.32142255608 0.25953563525
0.026637591217 0.9957967658
0.94128236214 0.78433221761
0.06128838111 0.19884121822
0.86122773238 0.15833560049
0.23842206885 0.59955263745
0.6129409608 0.1729225444
0.35972242186 0.6862953515
0.38355898915 0.3694896233
0.52099513567 0.072026945267
0.89804621164 0.30493706393
0.3881127324 0.32283487908
0.20670757361 0.83870232889
0.14320341703 0.11401602141
0.86335392167 0.27338362604
0.75382650956 0.88579885295
0.31691052188 0.85563132392
0.80342044934 0.51259912588
0.21055463022 0.969219921
0.1618527783 0.27440789743
0.45733901431 0.31219472384
0.8808816746 0.89589722955
0.30400807338 0.74877896513
0.42925679501 0.30330517583
0.26177066918 0.85123938725
0.4242026377 0.4415084413
0.28771254014 0.77741253635
0.45415272474 0.16081387996
0.34942528298 0.8820205675
0.10386819488 0.073418852816
0.22309305263 0.20910293565
0.63823937675 0.20161161832
0.34938588298 0.31478661902
0.42362898351 0.7375086712
0.53506342529 0.031151714134
0.11180206308 0.3698818454
0.11975663347 0.39062830953
0.045339730352 0.33733022187
0.30149508568 0.55908811879
0.65363741957 0.077686812751
0.36967784869 0.73296298888
0.99026541005 0.14849382385
0.37866686044 0.47503782822
0.50673063429 0.41961026292
0.52883193894 0.12590004435
0.80979339314 0.96617146297
0.13622182534 0.39930444984
0.22519806117 0.73808900429
0.52813717424 0.30872129855
0.60548337029 0.57479116449
0.20221832656 0.97920172597
0.28204907725 0.047272814542
0.13363234539 0.66779084365
0.93861080217 0.88250966086
0.53316137891 0.36550155554
0.98668711873 0.81736946022
0.2405095884 0.42715051107
0.57432623547 0.012665693099
0.94197356296 0.148837801
0.084516074797 0.3398806845
0.6938157579 0.78439577908
0.574976951 0.24222351905
0.37344601609 0.62475004415
0.74572657715 0.2935483964
0.672479918 0.30351826457
0.86177884016 0.49572196371
0.63990602958 0.46652451345
0.48084611951 0.71826620252
0.90305355145 0.2606947424
0.66797878425 0.9615257364
0.75060808824 0.18106746733
0.68687918897 0.33694840677
0.7017860629 0.77005198258
0.019164843755 0.11683881069
0.10917782831 0.30654260981
0.23660139064 0.45607718219
0.63099435224 0.8394468739
0.88683521173 0.85229509499
0.30159372992 0.73878841271
0.83996338894 0.23213924211
0.4920880737 0.25130601491
0.3667254443 0.68058731693
0.22628347707 0.19568147221
0.088918322372 0.42345065101
0.46325467304 0.30740810793
0.26403456571 0.2269856162
0.33286267395 0.23393991778
0.83981476941 0.35018391752
0.26019907134 0.41946184586
0.61329696138 0.3485471585
0.27663228446 0.35142337594
0.22452287528 0.59172229799
0.12091737172 0.31001480544
0.72494773879 0.21181164988
0.96383223473 0.10583909141
0.45948752131 0.38083436531
0.51872717379 0.11572835864
0.70389092243 0.1144425904
0.82375198287 0.93873068961
0.90323842968 0.78543181159
0.73140248514 0.32861853483
0.021686419462 0.7804134162
0.16421827554 0.65474216792
0.32903312115 0.70689650157
0.80353624797 0.45316787797
0.48341896889 0.78177978946
0.69743595354 0.026975488615
0.32196288258 0.3973775699
0.99731261234 0.85190908338
0.2184240026 0.04067835884
0.82788519788 0.075812794171
0.45645929502 0.29566088317
0.3394936953 0.76512453385
0.36205332676 0.85285019885
0.3148802867 0.47979514827
0.61768214486 0.63948723601
0.2679017058 0.30807107251
0.6244996727 0.19188001611
0.33579622263 0.79697597241
0.98835467668 0.56026256267
0.92738402194 0.59628687961
0.30148771856 0.072425270873
0.28358849015 0.43709751399
0.93438396586 0.34265530788
0.12395623556 0.21134844285
0.052142013893 0.62824490824
0.21830218718 0.48687738411
0.26862175616 0.28949082505
0.1279055383 0.10500413792
0.90127695823 0.28458935838
0.073199797574 0.40854311817
0.48163447488 0.17202291121
0.18986418692 0.29628611289
0.15830628202 0.40073836233
0.20953318864 0.58034927124
0.39315980622 0.7876131261
0.51207930154 0.18209729923
0.93830313945 0.72582020258
0.27088568205 0.26637176982
0.29393862546 0.19562131447
0.83332920356 0.027324192906
0.48623189735 0.7966275312
0.28460821659 0.087234382357
0.95860753102 0.96578765016
0.33071209916 0.55532475841
0.048601500969 0.48316816569
0.38675955356 0.7674017148
0.21480962099 0.35526719059
0.36164548231 0.303477769
0.50584903876 0.40134042479
0.70416544579 0.20735111025
0.33278371864 0.29868985562
0.75826734537 0.75080086036
0.2997828138 0.78292896572
0.4080496622 0.045977022594
0.52485230559 0.063382100324
0.4408593863 0.37723120368
0.12488260871 0.32981639544
0.99503051903 0.90273940922
0.42295984531 0.77458769832
0.13210706987 0.5195488243
0.49593060873 0.42613209502
0.37745352292 0.48296760636
0.36036756197 0.084469828852
0.088821081104 0.44717653834
0.97348511511 0.023514528711
0.40320869377 0.55866150621
0.55111553479 0.92444812747
0.7780746233 0.064960030253
0.60827298141 0.42491900308
0.54549769726 0.78612498497
0.98439227527 0.34506980672
0.93201877275 0.91090555924
0.31196183173 0.22423484669
0.29383293317 0.84404515071
0.44352616681 0.47836423975
0.89921077465 0.0017139128278
0.29511345552 0.60294954492
0.06358802484 0.13236608259
0.23034362491 0.57070000674
0.78234505282 0.36394505891
0.18002220194 0.10388211262
0.05405608231 0.33443050186
0.67985294472 0.33354516068
0.33875483818 0.98516762008
0.94590427224 0.33867471666
0.60598860291 0.052721482067
0.8490728551 0.26752505987
0.93754048408 0.29047307086
0.52585916337 0.44298677756
0.58791432931 0.33090985024
0.0049301533159 0.026526789352
0.79736651182 0.47535031687
0.082524489738 0.08244558842
0.31492255569 0.47059882418
0.85787624423 0.59163549064
0.8718542854 0.84343125959
0.14437058003 0.35641586372
0.35619632014 0.93403779932
0.079257219701 0.36459696515
0.35101760624 0.19959823536
0.91661601688 0.78685169751
0.3476396355 0.12018342008
0.23606068601 0.46381904777
0.11711990323 0.62274509879
0.24327906611 0.15356194815
0.24592364358 0.47913008997
0.57074374815 0.1652407765
0.2278975225 0.40999284174
0.15008610078 0.107661625
0.65168553077 0.20973079606
0.83540265183 0.91883233931
0.80108962217 0.66596197765
0.58125216338 0.049214207024
0.86530357856 0.94363207272
0.34385489878 0.93765874077
0.57426201537 0.65567043787
0.25981302774 0.27543312927
0.67512137176 0.10044706966
0.61589567858 0.31674901795
0.69931873817 0.27181396603
0.49641388459 0.43662471359
0.08917159538 0.98813259429
0.30043245429 0.16702606115
0.63309269531 0.2079792549
0.51573892768 0.010550444235
0.65415035178 0.89267802538
0.37104441017 0.45350025873
0.385854154 0.32781510792
0.45362981797 0.88350213089
0.45200433248 0.31227370525
0.67755537395 0.16444200696
0.52309277248 0.32683135406
0.43344110469 0.039950731646
0.77683711243 0.5218783601
0.43327722388 0.17980148731
0.67210441544 0.042213399304
0.80953651359 0.048330876376
0.024292451295 0.1608259343
0.10921758134 0.0032237101551
0.95043633421 0.27022563235
0.51229858758 0.80247684207
0.78540879677 0.25843166942
0.72104430582 0.7644929486
0.033447745305 0.28072829027
0.77350745749 0.25820241081
0.54817897905 0.044628199637
0.56000216313 0.3150879244
0.95399805765 0.19542887907
0.70107433293 0.90743685038
0.73571539008 0.54421886275
0.706370137 0.26197906391
0.16128251457 0.69720753425
0.18516059755 0.038907886768
0.2129266717 0.06389799217
0.55135815354 0.24900940251
0.57057876443 0.55818349529
0.020820713811 0.12543256986
0.75251175804 0.79109147638
0.50404333392 0.82948085249
0.92521882576 0.23139236939
0.30085206409 0.27658699612
0.31078243276 0.34376565537
0.10011322433 0.48951277876
0.85940294701 0.97470597797
0.45814954364 0.50764100552
0.93848499044 0.28394775589
0.27901461761 0.93956113647
0.33291834001 0.7364920257
0.73847638924 0.012404795157
0.1055873978 0.37856533154
0.84423746415 0.17854624905
0.42120905818 0.18826652185
0.8097015164 0.24308107492
0.6085352659 0.26175753543
0.41143147639 0.34074494479
0.85201817241 0.3107878993
0.64672372711 0.079007316431
0.49027807894 0.27556053666
0.4298574142 0.19913981496
0.56501748406 0.63371105281
0.13385874311 0.20867299779
0.19048655391 0.19644136429
0.79850871926 0.0041722218975
0.39178117455 0.43160796103
0.41640225296 0.23935419778
0.14012858803 0.33256971101
0.2680528341 0.17438235718
0.86996377472 0.60375252364
0.17573079096 0.46086338612
0.17114896015 0.31586898875
0.87431440036 0.77669376461
0.15692152201 0.63907972248
0.12031025686 0.27956170415
0.29311839215 0.824225192
0.058718711975 0.17913252981
0.98774962 0.3317245635
0.2349777295 0.9412250464
0.78317192883 0.11425559119
0.322972799 0.026653311696
0.90324708971 0.11062254055
0.40930019323 0.35498642033
0.37512811471 0.31732353534
0.48843390104 0.31762897337
0.39729760002 0.16956725603
0.047931671779 0.29593452164
0.77253633194 0.35047398259
0.54435330637 0.4206818605
0.27073936501 0.33005373566
0.80916501425 0.17815830774
0.42538858775 0.27713341439
0.50550391461 0.39159513175
0.32225399673 0.58979727416
0.78421026783 0.023510492228
0.78953957827 0.12211156812
0.80938184095 0.055823947601
0.81849658884 0.21617129571
0.24974738683 0.089657773641
0.51915582423 0.73572624442
0.56541118854 0.31495390093
0.96969723749 0.91987435896
0.22820885615 0.42411111103
0.43883277055 0.30585814328
0.77196881754 0.95495066144
0.72915952612 0.043649206151
0.273444446 0.99300853514
0.88482639558 0.30585639887
0.90008052225 0.27727312858
0.4722570736 0.38815991024
0.20806228329 0.14086810341
0.54844822075 0.3891890983
0.1653569117 0.71344057476
0.43848743845 0.46340227919
0.37773467415 0.68165736928
0.73786323907 0.45085395821
0.59138899701 0.2139365392
0.44173443852 0.2958604738
0.17534706381 0.41505238106
0.61244493748 0.21482074245
0.49979306972 0.72272766903
0.92533598848 0.60787224048
0.74089640268 0.74959963259
0.70934023158 0.19806936472
0.051618300613 0.069380160828
0.6453418262 0.17364628336
0.17939924613 0.087639695206
0.38866882624 0.68797307997
0.34597889662 0.051324385444
0.30656422738 0.44625498712
0.96118329574 0.059376027242
0.01963974387 0.85001902236
0.017539176602 0.16445224308
0.014199882223 0.31963411273
0.35741748621 0.070172439069
0.80197583676 0.23543095986
0.54647599783 0.13971090067
0.017103882235 0.21533659444
0.73545072531 0.27429149505
0.63752289817 0.33050243192
0.57109259083 0.43309281527
0.28958974464 0.56645060598
0.23674988346 0.88953335223
0.18570261389 0.19254337556
0.80523402339 0.87167848475
0.68456669978 0.43478200901
0.86413057259 0.53718783469
0.70836638039 0.18722869795
0.69165939099 0.1376258467
0.91266420232 0.20211228679
0.27096904529 0.53627803941
0.4511659046 0.11961395876
0.090770431794 0.047870069061
0.064094036598 0.31049451206
0.98715872608 0.21964085247
0.51504805303 0.92470262571
0.59036909602 0.68829001962
0.011777275373 0.18211216559
0.93644866382 0.99778492666
0.3082065353 0.15092645948
0.3455860846 0.27344918606
0.55190937684 0.35376454363
0.97367175338 0.17073070559
0.098771420715 0.18279932275
0.14226087094 0.25751829193
0.66698143848 0.91516197976
0.4624003231 0.30280716092
0.71446565807 0.11409101729
0.69714645555 0.36437199594
0.68962159145 0.91320781127
0.33235914744 0.72195222168
0.73615993937 0.5923569871
0.54296601247 0.04722004848
0.71381513811 0.30330547156
0.19679078337 0.58945100619
0.5639715165 0.1892355012
0.81084556668 0.21782484799
0.90961317484 0.80030072975
0.15848043157 0.160483303
0.91604334979 0.088826136377
0.60303695884 0.30567121317
0.4352880304 0.92367197565
0.77654027264 0.076611777188
0.28945125645 0.55110501978
0.075801183374 0.10963533551
0.0039401254456 0.41814500438
0.052196458583 0.034968437025
0.21222051428 0.35034129632
0.1917034458 0.33519542122
0.99732233846 0.0044567254133
0.015861537992 0.036457332543
0.83808939548 0.12576910254
0.11392206513 0.20872488602
0.77452435885 0.10876518425
0.37461273475 0.7788669788
0.3728573312 0.25645766231
0.94280970016 0.0092925928135
0.78355270292 0.30175894148
0.9613595193 0.023338017079
0.53625399094 0.1867218522
0.79564127877 0.18660894914
0.44891327016 0.41654799628
0.63791961648 0.26694192489
0.52213369965 0.29369138926
0.1953256814 0.13527123527
0.30211256192 0.26127735712
0.090078259161 0.07807866481
0.64604278292 0.073343437747
0.8962198839 0.060169991431
0.17202806921 0.3726520325
0.884126275 0.83733531993
0.91815997934 0.86681279004
0.54858211401 0.71866072385
0.49074563184 0.23092282203
0.9644932061 0.31890503078
0.6617706966 0.22064957709
0.63515844847 0.36044887155
0.22864427452 0.35269123496
0.73480488904 0.062583844415
0.47967912334 0.1831041196
0.3464240136 0.68144279002
0.47762834723 0.10929445183
0.94455304795 0.96978573682
0.21373566464 0.60109576813
0.60654500112 0.34848437909
0.34002905649 0.3969216233
0.52915570594 0.052152315159
0.9628489042 0.93098569748
0.89701282852 0.037940413925
0.91086646196 0.25274688463
0.686140071 0.21855370629
0.25004233519 0.21926814337
0.19218877216 0.72153605473
0.42100383144 0.68325466742
0.21815005539 0.52609263901
0.90502666053 0.93348818183
0.93409706043 0.083620833174
0.22494702477 0.011758857433
0.070537399976 0.312367059
0.74412233488 0.27822165132
0.10204542854 0.19542751835
0.73318913625 0.020169125757
0.830042458 0.88250955705
0.97568711065 0.12980324688
0.11141199832 0.071620214823
0.25043765258 0.27470262687
0.44885210641 0.18625979699
0.12342901892 0.065136212863
0.98459408059 0.7839417564
0.24147404053 0.0060399422505
0.18013270113 0.62262069593
0.92882033774 0.37084700417
0.81094437839 0.26233606725
0.587423086 0.3724250856
0.44421029635 0.30103863387
0.29314901674 0.38238389762
0.018959946367 0.36353908501
0.45989509227 0.488008074
0.87254643156 0.25753124651
0.22016287547 0.88935964127
0.63072596308 0.3288577807
0.36646715418 0.91564851146
0.17058597208 0.1990166097
0.032320942007 0.084033286038
0.96666871094 0.90989845259
0.48193753265 0.046089631547
0.37055461443 0.47309396415
0.36709587887 0.42867627185
0.16059559705 0.11738151798
0.87437147056 0.62475135488
0.74201329843 0.33084502773
0.9516836611 0.85648642295
0.44390818632 0.41984332528
0.53666013062 0.26364656718
0.070338538024 0.48478621104
0.70139220925 0.21397563846
0.49278280065 0.85458480288
0.36256809966 0.16411633071
0.16889964727 0.20758361031
0.75910856697 0.23943797963
0.28918119096 0.31262684598
0.88905751054 0.20627740658
0.48308089963 0.44501231131
0.26846887945 0.20523922559
0.9032479858 0.0099330640388
0.32416234028 0.018552613854
0.032189786099 0.31236458875
0.59716440566 0.49413172306
0.41883091845 0.28089090107
0.59469514813 0.22960756216
0.36304918317 0.43531728861
0.65334125151 0.32201389121
0.92632551924 0.20606522941
0.18852346456 0.65486339888
0.88431247022 0.23108631015
0.8603721491 0.21818661058
0.067249969136 0.076717832036
0.52115877951 0.221448682
0.80582449397 0.57944054382
0.83135919601 0.67200449735
0.21543098218 0.5103736888
0.86798450162 0.17003496038
0.29370013467 0.15587171693
0.24961552587 0.52224561139
0.55635437737 0.21065019212
0.53717271163 0.043415475308
0.017465637277 0.39193521582
0.17766729802 0.29213334807
0.43816552604 0.19705387981
0.22967115714 0.56335032113
0.10873199122 0.50291254951
0.35091064045 0.75108831058
0.54482946592 0.41157874046
0.04666905816 0.2874908867
0.11780001399 0.41677326884
0.92754190019 0.79247715427
0.67172707979 0.72559100827
0.59547505731 0.30447510824
0.11858479609 0.29985801358
0.8258460751 0.57350374772
0.65894905103 0.63346250405
0.67557126872 0.18666000322
0.031398097429 0.36134792563
0.71662181471 0.9407309985
0.80790355081 0.008223023747
0.40543893693 0.99637689752
0.055221525834 0.49115535279
0.79126853874 0.99816008744
0.98697877544 0.74954815488
0.29252806935 0.25408736906
0.33766688589 0.64455554583
0.69468800429 0.80185377993
0.17278058845 0.34561313718
0.51951625726 0.59733270486
0.15737203723 0.17701488812
0.56600413319 0.017055734701
0.96848741825 0.03482273827
0.32373993971 0.37695733362
0.20567577279 0.95075765778
0.014953039785 0.19842842919
0.35338977364 0.25687931765
0.91213369183 0.84569602151
0.072614579978 0.064734065501
0.96429263295 0.25307715347
0.11315628992 0.25500527845
0.63960114461 0.22516553987
0.12240189026 0.3994503984
0.20164032253 0.30386539404
0.59204430317 0.74785394229
0.36239377883 0.31480048921
0.2472889715 0.2650761518
0.98453677945 0.096160179804
0.40832497327 0.37076127463
0.56287968616 0.054178383493
0.31493724276 0.28459678186
0.86731703726 0.18994232412
0.065881180902 0.35417855154
0.33201704452 0.64268566949
0.49503350741 0.37407147049
0.50737000519 0.046804296204
0.079671070927 0.67459015307
0.43327650017 0.22426134432
0.15357412178 0.28957443015
0.89081295983 0.27115424507
0.18048961712 0.27984978962
0.72387711093 0.28947381156
0.52431653065 0.23407662288
0.50764796006 0.27666019545
0.57177333762 0.58989520484
0.1925646878 0.45577767498
0.76972070883 0.26207278684
0.76701809574 0.68131469669
0.36542437188 0.26270005724
0.66381552441 0.083873067275
0.75089592551 0.87458331909
0.033690102718 0.08991912753
0.88952861152 0.69408904501
0.45594666703 0.94220906024
0.64598752021 0.67063004227
0.59016558469 0.073409365817
0.99636587865 0.037606772633
0.56473745076 0.68287404974
0.5364192964 0.20875638406
0.32896763767 0.42641281466
0.41476851718 0.048721094068
0.31842334624 0.22390900551
0.3725060895 0.31035565672
0.52072710737 0.97124247497
0.18448626836 0.31350317032
0.72693607412 0.13789024553
0.16995240289 0.51560139683
0.0051258176562 0.046431348311
0.54900247449 0.087853273544
0.97376217433 0.30909135812
0.0039161038932 0.016123085321
0.63092592284 0.079677049712
0.84516968657 0.072045662351
0.9193618308 0.90698785089
0.34785443565 0.029580771708
0.97452903874 0.27457715115
0.43991413396 0.68787806759
0.10206963412 0.49516685193
0.10593526056 0.54072486979
0.24051375607 0.3314004026
0.37408382811 0.33692514044
0.80013126674 0.072444533804
0.97337348303 0.90876656469
0.16574155539 0.1431106627
0.667372802 0.33438088009
0.70618204327 0.95630511787
0.79612694388 0.27049685982
0.18361770418 0.41482718259
0.34112426624 0.35373833904
0.049073059816 0.37530667922
0.96019128838 0.28189507275
0.73100475043 0.88655119335
0.81392843604 0.27370055271
0.52082194864 0.36031695792
0.43403536641 0.20865430307
0.68288000331 0.25952975931
0.65820735327 0.24022561022
0.41745404493 0.039944700245
0.21789166255 0.26065546087
0.79847617922 0.38951432523
0.63687874915 0.23162679109
0.5529173535 0.1968233223
0.38619314995 0.47126177387
0.48311150876 0.40139725966
0.66944181693 0.099295126539
0.49255914191 0.91815466901
0.87036276026 0.054088000458
0.072150115713 0.16273948481
0.080071499415 0.23116425713
0.10010204933 0.44611984174
0.82868940223 0.018465602106
0.49966259313 0.25869451926
0.061625790675 0.4992762004
0.83150309955 0.32049258431
0.14613565705 0.94404824113
0.98049097423 0.16764546655
0.51236917524 0.25675539611
0.86701783584 0.14010804059
0.10195032925 0.43480780205
0.21559305596 0.30900124367
0.87427708563 0.18614056592
0.34970625185 0.6129013537
0.27796393786 0.17433055348
0.21095044277 0.54709724451
0.66173822542 0.28118699022
0.26576093386 0.87776023386
0.058651681505 0.36581556232
0.29997482222 0.0025171963957
0.7977722697 0.045069771228
0.42835897731 0.25913933304
0.6963358534 0.23672683401
0.38666444323 0.50106529309
0.15388234874 0.40976581944
0.31635172992 0.76170002978
0.81726329663 0.032308489427
0.15465480617 0.023760204249
0.76981490117 0.10349881043
0.89049671382 0.99731650818
0.65622394646 0.29390072484
0.48490362152 0.31340096032
0.7564339266 0.1518004768
0.86472411207 0.33886231352
0.18515616676 0.30125590159
0.8190593146 0.92218319317
0.35196858193 0.2182405551
0.81202814508 0.77530701455
0.5059228877 0.37676008091
0.40869797133 0.78179643177
0.35466054336 0.32840002934
0.48374792087 0.19262202613
0.45447426235 0.060067014917
0.37114690595 0.4336179476
0.61351992722 0.29474349712
0.75673336315 0.29833316135
0.92828102101 0.96371132522
0.54059764247 0.98379714434
0.73744062745 0.71679487835
0.4944523144 0.92734242882
0.68909250601 0.1661994996
0.34356162942 0.87167544117
0.077201904492 0.44652120194
0.68319583871 0.61575657384
0.82285113907 0.2934730909
0.44619296021 0.34739662054
0.92590643028 0.14109480852
0.25721039778 0.87247685578
0.54026520012 0.96756592284
0.82302195072 0.20625886206
0.73858829802 0.23538031669
0.58450562068 0.53391210134
0.59836515466 0.31531249915
0.49174463416 0.21453788886
0.88755545344 0.18735421017
0.98792781951 0.25628586695
0.48163849434 0.20285147487
0.43030666675 0.077576158771
0.31724678382 0.017292147392
0.21999443076 0.11160470059
0.94853752301 0.063543807441
0.38905061541 0.71433567614
0.88710541609 0.93520219951
0.565155277 0.41620257818
0.86075613663 0.20482849633
0.5798498866 0.38411258251
0.19290109692 0.2067759907
0.79986550491 0.035503990032
0.2393919129 0.79617217767
0.68812459602 0.97308703687
0.81370932114 0.83069162594
0.12008413786 0.1628060538
0.49678997458 0.38810778872
0.21261278829 0.26848381665
0.33073379921 0.3994391165
0.083407009853 0.42037254136
0.2168169231 0.36810563468
0.61347949423 0.36787125996
0.33786480571 0.28196150913
0.93912093281 0.044457971284
0.87021329027 0.046842236372
0.29825996725 0.33631382041
0.26550348461 0.59908966374
0.74240507895 0.25463457585
0.37734124678 0.26743619421
0.44067722282 0.20689375546
0.85885151997 0.89865008375
0.75511840405 0.31039000645
0.21967888726 0.37947694059
0.88466207645 0.74925327143
0.24009018383 0.53868166531
0.16517752876 0.45659209577
0.6183764183 0.086896866391
0.70898156791 0.16507178372
0.080751104859 0.16602005869
0.87760282392 0.9710562851
0.69969011794 0.051692270147
0.99651719037 0.27007083008
0.31709127584 0.10786444211
0.3130823608 0.33076071835
0.45334369118 0.039220765357
0.863537857 0.060784555116
0.56067143769 0.43427666755
0.29064083912 0.99419715262
0.37326117237 0.42235392935
0.78920200044 0.35210558485
0.99390977637 0.30629452108
0.82431424799 0.32563504108
0.35208638646 0.58757938451
0.21853051205 0.30300652772
0.75568555921 0.25941147979
0.68342129467 0.38318270091
0.50756750771 0.14344562387
0.1610723385 0.51793443975
0.087954536558 0.41634831512
0.62049621019 0.35938530207
0.067963689079 0.20620524558
0.58189163036 0.22533632213
0.57074762717 0.13446132899
0.70304990855 0.81059196752
0.54257417496 0.85408550426
0.54735197411 0.19874257512
0.23703737556 0.58210719977
0.36227216209 0.20010324496
0.33594766326 0.044992062508
0.10603873131 0.079039034873
0.66750797992 0.74471130065
0.1032381343 0.11046168743
0.66094929629 0.68507757853
0.56163708152 0.96046889319
0.1463053547 0.43757310207
0.0015371805029 0.99695897964
0.02733402914 0.18719912045
0.72779220101 0.95782102003
0.40794432112 0.94982546463
0.34692965768 0.45727582863
0.50623859523 0.42971762042
0.33233507039 0.43327429312
0.59082620877 0.32162454753
0.51936594792 0.66693658268
0.68017972464 0.34255745629
0.34399364161 0.07610460094
0.21097950167 0.13366322646
0.16003153313 0.86183327182
0.99430857865 0.72505681604
0.59624348571 0.97422233518
0.47004843888 0.30423787489
0.78760533847 0.24087169144
0.40679899041 0.72379671314
0.41165224359 0.45361985922
0.28754524729 0.56001994891
0.44674375986 0.45687862361
0.46871600822 0.99167302077
0.3996127324 0.36633934769
0.24826853506 0.29809108972
0.32407980447 0.84024159321
0.71752876059 0.36892956886
0.39394595144 0.77770773809
0.035654017827 0.44082924122
0.31506100916 0.052764051874
0.028905738691 0.20085919912
0.3035888102 0.19618598039
0.024520949802 0.099709328526
0.055115276527 0.42809100938
0.18371728065 0.44427376346
0.69963214269 0.072439168599
0.85997331347 0.31411651731
0.62854228384 0.6726119707
0.33384125634 0.40800839224
0.28135144682 0.55494800048
0.054371504687 0.12596531498
0.2318550461 0.18960923743
0.25760182982 0.12252262722
0.85023080618 0.070844598599
0.92261702499 0.12035551755
0.20413886384 0.40862520066
0.43744832419 0.31247502798
0.54617595794 0.26707765739
0.21124702521 0.55616194645
0.22679731808 0.38979347733
0.071523240259 0.22225824115
0.97916261361 0.94265935097
0.74889520858 0.69171652276
0.77918521349 0.26330059344
0.74236985828 0.28779328585
0.62399424398 0.88485435016
0.65908868241 0.20719369763
0.082907372087 0.35695602324
0.76763420823 0.98365298457
0.42194062834 0.35524825326
0.32054123613 0.44217176835
0.48821154898 0.43154850393
0.32568749248 0.57814762739
0.39627817666 0.7702678933
0.84714807662 0.42707806241
0.025451280277 0.068197739812
0.5086435156 0.89343261355
0.89984365467 0.89827096267
0.17991342199 0.95890776084
0.36494994709 0.86621265045
0.35988100384 0.37887324158
0.93871678121 0.33455715738
0.11133511564 0.084840927318
0.026069007949 0.30194858204
0.46447348431 0.15945459043
0.36251237355 0.44922222891
0.98011785263 0.99587658686
0.40899117542 0.17582264464
0.84206114719 0.079645314099
0.61011640222 0.70896310087
0.32100692302 0.86256064154
0.27518173629 0.4189708403
0.43089076437 0.66306580216
0.095536719852 0.1923380941
0.15203290938 0.29605985991
0.9767443106 0.15639908652
0.33689353086 0.1448216322
0.12202442119 0.1951396097
0.028197027143 0.30820850071
0.42269159214 0.63735626877
0.76840293969 0.3023895435
0.57438925447 0.33250958197
0.81457783195 0.20442422004
0.37769331291 0.41392208036
0.79653026407 0.2193751906
0.16998109732 0.056177244809
0.99456970045 0.25323644853
0.79021824403 0.25137895426
0.62312410267 0.54222915577
0.59719468134 0.054018529857
0.45604310284 0.4691971817
0.51181801115 0.40465984534
0.4349086637 0.27500598304
0.3333645488 0.25597183957
0.78117967021 0.92186733897
0.4454395023 0.28907745412
0.42547275759 0.34245510991
0.52930249836 0.89281410381
0.4146547017 0.76540059101
0.32671444008 0.43474511985
0.47569145217 0.90156788775
0.74774128437 0.65527528854
0.12095806681 0.51886455763
0.83867834989 0.045486600668
0.66772078739 0.942321436
0.095934863547 0.47345992155
0.020901140937 0.35584672258
0.76966429637 0.88699293948
0.075829556642 0.20616184636
0.53566288787 0.43876847674
0.32622919327 0.9035110202
0.48032245046 0.7638648489
0.82211452329 0.11352005432
0.73742918016 0.097755754211
0.59174132988 0.84727384629
0.019521785476 0.27795893237
0.093105496807 0.3597706113
0.93589081387 0.16622619869
0.074460158987 0.24026802023
0.35629627313 0.20612457424
0.9229478045 0.99246186418
0.84204747958 0.16290241499
0.57152871586 0.23593908166
0.1141208576 0.96794184599
0.20038667235 0.4688435395
0.61629315038 0.11566263454
0.66544819472 0.23720487001
0.50837005518 0.5561131889
0.39570255239 0.19942522659
0.71860219598 0.075717301293
0.60709059946 0.39564896507
0.76528467505 0.78585128979
0.13108611101 0.3714017183
0.60960807709 0.105407956
0.67272028654 0.31407975863
0.53994201829 0.83141474852
0.58626035092 0.77517743523
0.37967429943 0.55561152406
0.048992605543 0.15086103246
0.53270235909 0.45912115549
0.94239771156 0.01629407818
0.77671187629 0.16950302797
0.54126702649 0.36394759636
0.97118390637 0.26102816357
0.81632069788 0.17301387022
0.99815938248 0.2806031885
0.11952243201 0.41277752705
0.62232993971 0.18412024078
0.87993306029 0.49793730615
0.2487205968 0.39003258147
0.83903915236 0.18342528834
0.080806113749 0.15808283339
0.26311169096 0.30335413072
0.17583968511 0.84144451146
0.72771478401 0.029256053452
0.72001164353 0.2660563271
0.011613374571 0.12195479517
0.70763493455 0.91482355161
0.80077015126 0.33544191229
0.8827638366 0.40426574424
0.67075110705 0.32850910249
0.29374513361 0.36887531115
0.03748065383 0.38772299158
0.12207900641 0.4266655373
0.9049429046 0.73558875504
0.17990804564 0.34673298702
0.076469924583 0.058878084147
0.70019679461 0.18368556169
0.46433027322 0.36593253894
0.73454856641 0.97901251152
0.11761155073 0.34889638434
0.023348723243 0.88993666676
0.57746322073 0.43735657017
0.61386710869 0.35611101399
0.50857760381 0.30645307964
0.7982289025 0.25466804094
0.41758283289 0.21018524018
0.37706279308 0.056800241467
0.22725498087 0.26762228886
0.53946362801 0.91102113156
0.62763195074 0.053373966692
0.24212285525 0.97713802454
0.38939398169 0.81402893692
0.68942674021 0.2617867419
0.29927174583 0.41306765906
0.66762293043 0.070194457831
0.064916405912 0.34850780147
0.92659910919 0.88676774157
0.16690186815 0.043189276798
0.12129621516 0.20537794187
0.28719377536 0.21434005607
0.26348732721 0.28413310847
0.67093163463 0.3812887385
0.2613633972 0.11382491343
0.78564242834 0.64691170961
0.24083996008 0.51663300456
0.34238391527 0.18611222038
0.97194715856 0.79174272015
0.007666528217 0.10691804674
0.76587245235 0.8182663736
0.32456899584 0.75826561051
0.50622446163 0.010558012645
0.30734597332 0.78612097323
0.8057692171 0.26018948408
0.52175454036 0.79358893075
0.67818077833 0.21734220688
0.84655214466 0.22352731033
0.051912355628 0.18314288394
0.13827738957 0.35591282146
0.1243987334 0.95250553343
0.50656098125 0.16226525899
0.31678019095 0.42284353091
0.27707937677 0.26965605762
0.85373004624 0.1788357066
0.97843425198 0.21895510843
0.69216928344 0.85933527245
0.0017042223558 0.92015148272
0.35549641139 0.44732949422
0.98022382531 0.22744608858
0.17033348622 0.52624135662
0.53928865345 0.17505429586
0.9564959172 0.29510448563
0.72158911551 0.96769164486
0.99559818726 0.98024748938
0.97587594805 0.10463229097
0.40903335771 0.24912810644
0.94538347275 0.91876815862
0.29170582631 0.20148919304
0.99773654247 0.33735443321
0.091296176023 0.085755708566
0.91049839633 0.47133444
0.21026447054 0.3715305272
0.33323729085 0.58794595841
0.55255365601 0.2754019499
0.44449185819 0.039072377204
0.017840076191 0.1896328129
0.30666036815 0.36751455477
0.68015770825 0.37324720755
0.3905858233 0.71959279735
0.16641221411 0.479007258
0.86312613321 0.9306804299
0.11279323936 0.14355638834
0.99401790449 0.46895764057
0.43289288645 0.86955738046
0.80295049155 0.7634157957
0.95825613542 0.28805513787
0.33473847572 0.12935835723
0.28955380428 0.38698336096
0.6949472911 0.56515431949
0.95743419401 0.16892311453
0.6794114998 0.94183212241
0.57466853687 0.9239489548
0.93709232271 0.034107376374
0.99543211721 0.99054508235
0.94679542174 0.24958221828
0.11701326475 0.49960869783
0.11926958878 0.086034842705
0.73802275824 0.29393613553
0.80065492329 0.59172833859
0.96690810135 0.069157872796
0.051103443221 0.32875909149
0.067971094274 0.44336791258
0.47142914909 0.32158150519
0.32123591907 0.4312576526
0.22753586449 0.55629160152
0.15259948193 0.18818413715
0.20808762084 0.51671814804
0.28050087772 0.2118500013
0.99720347779 0.20170192727
0.80530102011 0.029745198797
0.91579606761 0.0826500547
0.34856610583 0.29698909709
0.72234566685 0.19712906973
0.7760388352 0.057002379615
0.62235207374 0.96135444851
0.57080914748 0.90048408064
0.61703637662 0.80642897461
0.092879857394 0.48035189613
0.20022961919 0.59778823571
0.91270528421 0.33869116677
0.65957011926 0.48438244105
0.36326114596 0.63464367374
0.8470306094 0.0053370669095
0.37399918363 0.036035765527
0.56426581676 0.10743862741
0.337103266 0.66375209393
0.75936875695 0.25217714376
0.94589536811 0.93005586287
0.71377818242 0.13371695193
0.20337199808 0.55908146917
0.28203991575 0.2300816112
0.65652062462 0.37682122579
0.0398916369 0.20812003322
0.72621988224 0.16933380914
0.80174981412 0.22800295393
0.42092542608 0.53902990128
0.55602180327 0.89234004548
0.20491860048 0.2292339565
0.89252861454 0.80911108959
0.39326380157 0.45783201959
0.97337889256 0.31637265052
0.39773993113 0.26041694712
0.07810903298 0.38945797545
0.87740987523 0.99563852514
0.047244255828 0.060543043168
0.91036115226 0.76121803198
0.45564534634 0.11326140569
0.26106524354 0.52662708705
0.91160013024 0.26272802005
0.16850025196 0.28017127394
0.53190568414 0.38874927222
0.9538477583 0.5775742707
0.0020318313606 0.86378279364
0.93802909185 0.1139548984
0.72506150782 0.26379363565
0.25149683138 0.81136125185
0.63156712485 0.24351306138
0.39592598524 0.58020992816
0.29753071819 0.80633626425
0.33811351761 0.34188683554
0.10496582749 0.18049426751
0.2290957797 0.30314150322
0.48534306832 0.28174661909
0.26790080504 0.33533569342
0.78378117341 0.3285066486
0.51814328892 0.99088174024
0.74806568783 0.2282222413
0.18558721598 0.35373618059
0.43442357486 0.29937754592
0.0017531469647 0.30348331788
0.19895439879 0.1201529485
0.86121868688 0.021897158615
0.85882264859 0.12591934254
0.059329099521 0.22419596726
0.02329197313 0.28358470992
0.26982082343 0.088688349001
0.79128369902 0.76187266385
0.052939375676 0.96350753448
0.80575668289 0.28587016139
0.92067464574 0.071327611716
0.94384740279 0.27002831684
0.69292574407 0.70187545443
0.66384401628 0.18464731733
0.53956153469 0.13286578862
0.83548396719 0.82444886657
0.43222404748 0.455976908
0.24355339703 0.30249842301
0.22927183372 0.4820282885
0.82787900029 0.96215315215
0.97029941744 0.29498190944
0.75293494746 0.25074771245
0.97359374651 0.38755249612
0.14233722511 0.15329979035
0.77396323916 0.3411371522
0.27416345461 0.74768108463
0.33047902302 0.93247476156
0.99128384105 0.0025526699302
0.4063931089 0.39747627222
0.70902278673 0.39617275818
0.65071696924 0.11616243266
0.72192181147 0.018713223145
0.68140324117 0.92960140144
0.97953526842 0.25243686181
0.37709169472 0.67072709945
0.76685407653 0.51031482167
0.099905719935 0.2408416662
0.25209180619 0.41470691273
0.70913044168 0.31078921145
0.51909882244 0.16223491125
0.23531610767 0.015231608168
0.7910477605 0.73650369195
0.84829928552 0.33025192309
0.22312456709 0.27716246029
0.10995428995 0.42338563448
0.5724841894 0.95028902111
0.12424684467 0.11464023822
0.2893650464 0.2775689918
0.77608956461 0.44019337513
0.18058841211 0.67085910116
0.3952459462 0.63315121616
0.4952268315 0.2676748973
0.41854135945 0.81001183816
0.63997741608 0.2570449492
0.37902134006 0.33179039155
0.93951338648 0.76548756605
0.57212231311 0.10579981688
0.28376578106 0.099668266453
0.74436263503 0.036659498079
0.40730063543 0.42907504471
0.67351133199 0.14442146909
0.077766997068 0.40103369399
0.60148329725 0.73219655217
0.15143180931 0.40473066993
0.062505066811 0.16470626899
0.42011337771 0.44596526724
0.66382108148 0.35952119492
0.43141347278 0.21749239157
0.87136648038 0.4581962482
0.86794183209 0.27893474002
0.88726537575 0.0056240538895
0.3590069354 0.46984102545
0.011157063606 0.24272384157
0.3071271937 0.77413458638
0.40357649517 0.49932537857
0.63931260879 0.13001870134
0.28578653378 0.29985483875
0.26116617503 0.40188007018
0.034317267119 0.16030801114
0.90382237776 0.12973595546
0.62731688259 0.24890345364
0.32468429677 0.52016680671
0.4788017864 0.087944883378
0.062485229292 0.39007530091
0.86247935182 0.84096540843
0.33805699642 0.42989693124
0.7469813158 0.25312456871
0.67968565728 0.072848976299
0.71438576514 0.77572537523
0.45232333851 0.30049659937
0.37801205561 0.28396413387
0.42903614068 0.88169107295
0.87470648212 0.023190508816
0.14848600377 0.38528709328
0.046373194852 0.21284349795
0.15471319527 0.35728651688
0.26198569659 0.53498195599
0.1141025078 0.38802819774
0.065014766156 0.41652021715
0.096287664131 0.53428247065
0.043041421039 0.40801503739
0.79475130131 0.86694243083
0.90375291979 0.96869319298
0.67970757114 0.91467292663
0.98701190995 0.88982685464
0.35417670324 0.80885954015
0.10894927459 0.094811573198
0.07580068998 0.13226272297
0.8806386138 0.16407629705
0.76785708893 0.0028546113446
0.091675264142 0.062906301625
0.34471124785 0.35945669272
0.79471909047 0.8316728269
0.9096221283 0.56798317659
0.67228887037 0.24701739223
0.84133694574 0.034531942446
0.21447742115 0.2905941821
0.91616178645 0.36309977215
0.83640053235 0.22120941225
0.74421152154 0.063698912865
0.19361980098 0.37242851231
0.71205629469 0.25654650331
0.63609960507 0.054761426523
0.46605100374 0.78516228558
0.96525422098 0.67700528609
0.60505763138 0.11440409502
0.96404831961 0.20775286043
0.17062716054 0.32559598811
0.39159880425 0.37248126783
0.19000605566 0.39369818607
0.32928184647 0.60631341092
0.24176495047 0.29282037266
0.16432243368 0.95020978184
0.62030156958 0.99746875135
0.83489748864 0.25809222886
0.37210444021 0.61339608552
0.76480966265 0.29422180816
0.63038403576 0.82131168579
0.60573692434 0.93708647464
0.34813966441 0.28713736367
0.7632358325 0.7626680646
0.24983741908 0.0094181956207
0.15550690617 0.45245535697
0.45893951582 0.21892182748
0.47970896332 0.28253272617
0.054718983818 0.11674283839
0.30060501614 0.052809297919
0.34156585395 0.67140983653
0.83184134224 0.81094661127
0.69000849523 0.1864887162
0.78593011495 0.15209147129
0.39879188651 0.41944913496
0.50615977791 0.036272157575
0.16014091202 0.2817121295
0.66285831783 0.2575956952
0.40909249233 0.51384074487
0.26584328146 0.54614879043
0.4335066968 0.059002850652
0.74162222546 0.20387016953
0.58751140931 0.9656599579
0.51290404819 0.49068775454
0.52803504903 0.34297823666
0.3355257634 0.38421138743
0.30041625826 0.69248469281
0.40069464269 0.40362504942
0.0089379088575 0.46825658168
0.96838388452 0.13608446518
0.70174274457 0.086722896353
0.67292942261 0.29362229652
0.028653553823 0.27612498926
0.22561804529 0.1095021358
0.47906682115 0.81385282994
0.48034105484 0.62437915363
0.043952664678 0.44329326405
0.25712148962 0.54148403792
0.0030507496143 0.17614728447
0.76887137354 0.71076595269
0.67530946185 0.71251033871
0.65937709695 0.16630939736
0.3881528067 0.19089730722
0.091596141151 0.12386407924
0.97500632709 0.28365497449
0.064624443885 0.52057660095
0.38568836898 0.66156104719
0.77482009509 0.35866342194
0.069994714256 0.33742188705
0.86236306895 0.77270908952
0.45360105756 0.35457879896
0.36922134485 0.21721564973
0.93294236259 0.075213657501
0.95694055561 0.94419075647
0.18593581613 0.59083836801
0.12444649067 0.36681361603
0.84928319958 0.2558143762
0.34514384291 0.66587658026
0.20708107805 0.52969004355
0.96207723393 0.87898140996
0.36839180236 0.81021176287
0.24321062961 0.035065003447
0.34571619492 0.59654874685
0.47989269734 0.92486605355
0.88823448643 0.1621474724
0.63111858062 0.33725541843
0.23255541599 0.57513967568
0.89964400023 0.61151271768
0.73918489736 0.03038627154
0.33857256794 0.83775824391
0.42854302473 0.99656673537
0.87515074144 0.2187142456
0.33994731255 0.91525000994
0.9480508569 0.75506399799
0.29199952923 0.74763299268
0.48247326685 0.38412720695
0.29727376194 0.31410652843
0.54904961414 0.96210720104
0.39713201703 0.30398845502
0.42840484461 0.23410760695
0.08679319607 0.010953358841
0.42756378142 0.51311295292
0.99761321792 0.93970525387
0.51932739269 0.31026387505
0.25378377786 0.30349064706
0.040793986141 0.31960797017
0.57283619585 0.31868093844
0.88753829521 0.27603969563
0.56328241797 0.82497436318
0.64465421854 0.82155457716
0.89231277623 0.6733158112
0.29424233512 0.52828977759
0.67304162632 0.076050937733
0.63334312824 0.25852596274
0.69378646334 0.17742160385
0.14904451244 0.18134775843
0.58637586859 0.95496510806
0.49841494171 0.36936115629
0.89237518354 0.16534827105
0.087422721211 0.2931994648
0.37209546945 0.44042995637
0.96400327687 0.86440424084
0.56518166418 0.30018613173
0.57888919833 0.16290954231
0.21410596733 0.051023430111
0.47366972798 0.22789479008
0.012154845066 0.81323498806
0.18104126615 0.42319263153
0.13490371144 0.70424356497
0.19008146249 0.10348973016
0.39157259707 0.64918587468
0.96904053862 0.89342973328
0.22096923695 0.33893502633
0.32439159 0.46870058691
0.1169467819 0.17905085915
0.35704506508 0.74640851907
0.49364340131 0.33038856569
0.35979645279 0.87577865118
0.37698700703 0.12037496127
0.24299948802 0.33586064582
0.13131261088 0.9106217127
0.420490607 0.45393814884
0.81525513394 0.14632557899
0.1529597547 0.88636716863
0.92911184236 0.2611292091
0.2505397334 0.55746324495
0.063549475034 0.47696992163
0.068135322286 0.3433344078
0.24013889865 0.22367432035
0.27253330016 0.72932989506
0.38535825202 0.63184735755
0.52912812746 0.042764035581
0.74645949783 0.12731494744
0.24863211988 0.22639549047
0.82387528468 0.27464281686
0.049556010593 0.11319553847
0.15630917654 0.21212162972
0.84162821859 0.090919922995
0.91274086244 0.15688669413
0.63600032105 0.17286028559
0.60535505108 0.32031814058
0.36378010704 0.34642019244
0.12709396486 0.095447921018
0.16991872808 0.36674077758
0.76364357302 0.34482543229
0.12035031618 0.12226076456
0.19836357216 0.36256201247
0.85139736719 0.028353384138
0.32310663043 0.80591285697
0.91845181191 0.97092160619
0.78104628686 0.24315258301
0.40745111119 0.30415834939
0.9033574873 0.0886255661
0.29419924607 0.045968036541
0.48324715517 0.34890883814
0.90589070756 0.30897685287
0.21986858852 0.45917149813
0.48790487008 0.24087297964
0.70732505411 0.37014388433
0.4853695238 0.26648221024
0.1652868934 0.31668496049
0.8152735149 0.11872924403
0.99744781095 0.67902997181
0.82085654321 0.013957391292
0.22469566355 0.34554223662
0.78797837982 0.78757726399
0.13303316184 0.29744378106
0.63985197382 0.89156046639
0.53405920015 0.45045007158
0.68626052955 0.2399448839
0.65114374811 0.35287013664
0.22114484521 0.98123335461
0.093715953967 0.16187521179
0.090370492024 0.097546589517
0.70656176733 0.28417448426
0.7035335586 0.31642411002
0.23831642361 0.30100715657
0.104482532 0.043780490617
0.36523383333 0.83873686524
0.32751664832 0.75169922617
0.47454137479 0.09889340769
0.2435448902 0.3722329815
0.997375152 0.18100421025
0.64721470432 0.80310516038
0.023055795636 0.62334057988
0.1277083543 0.088451296131
0.39938855875 0.39380982326
0.12409215677 0.31510294579
0.95937266014 0.95405795712
0.963047498 0.56817862769
0.36628220697 0.32838609146
0.022692323041 0.42260552652
0.40802704126 0.18797019955
0.62578925246 0.89558410678
0.45884825062 0.32049176885
0.14883819736 0.64680989487
0.095501684655 0.46711575684
0.92047993615 0.21090021575
0.33350785855 0.80838604361
0.41581200489 0.93824952175
0.61512195076 0.33441705826
0.11317783989 0.34362613463
0.64990920096 0.23267589743
0.0016118614257 0.10072810346
0.89816008937 0.36523208574
0.44738181025 0.40034393915
0.15475901854 0.38312388534
0.27442882333 0.89567165523
0.095828078006 0.86824201577
0.12249407118 0.33499289021
0.94601813839 0.29828466338
0.88065687903 0.85977339646
0.043056296978 0.32571377668
0.47773799431 0.34865240473
0.29482740537 0.098958148504
0.94801546536 0.98493793923
0.3593214131 0.69359375929
0.47422311076 0.28993216495
0.64992447403 0.25501940749
0.38030094256 0.31230190867
0.32963836353 0.31114620037
0.48187415246 0.32746242287
0.81624303594 0.057826948689
0.0938992889 0.43802979132
0.34737033355 0.821725387
0.44536992742 0.25473055833
0.35489896021 0.30018718813
0.48158298481 0.64618216436
0.13226688897 0.14619169093
0.089082108057 0.38446634425
0.93253220786 0.55762378084
0.31471314168 0.93570673815
0.92190703752 0.66749832609
0.36361625492 0.75898533452
0.16275423643 0.26539859778
0.35642622843 0.36332731735
0.46311818963 0.97552887345
0.97463679971 0.13586638455
0.23636685618 0.24903508428
0.6925881551 0.40984527553
0.23723510891 0.34906214649
0.70000938432 0.25625341632
0.58509886579 0.19199871619
0.972340921 0.96474240281
0.27505124514 0.21849326656
0.46369739794 0.41520450692
0.37187767437 0.77306990033
0.86829479106 0.56535202602
0.035329510099 0.064124855194
0.71645587524 0.81242711725
0.30138168784 0.37235226046
0.074125461866 0.27393185065
0.39909417832 0.43531191768
0.52772058733 0.31875816191
0.46710574624 0.35881258555
0.56896645486 0.19663536466
0.25372799845 0.39677384979
0.56459017308 0.40924430591
0.34332141186 0.7700995941
0.87515000404 0.083617063727
0.92900283723 0.097638533304
0.57759867575 0.19673973989
0.38573327519 0.56815983244
0.20014676343 0.1310704624
0.4554010657 0.12892888228
0.54406615202 0.26114244345
0.36657836828 0.69823189071
0.53053292448 0.10723916083
0.42660521752 0.12477404351
0.20250125346 0.57871997884
0.44728688121 0.39391648016
0.053545248305 0.097085290563
0.77004976448 0.052249675749
0.271996652 0.960402107
0.85431223817 0.081348855396
0.31585052257 0.75080668791
0.1486146482 0.3910853015
0.80574471628 0.25282821594
0.32007611375 0.84714966685
0.4054409661 0.4220812067
0.43392471209 0.37981024952
0.18469505256 0.25896236944
0.67565024824 0.84008457813
0.56572313474 0.94611044756
0.35063801696 0.5280472566
0.083001219606 0.2755102213
0.33868270829 0.74051030073
0.52520155757 0.64474440365
0.11819059338 0.15450020255
0.67204933469 0.25256150163
0.40507017229 0.46850410184
0.93978968381 0.1261104049
0.89490642169 0.1218800042
0.5795052242 0.40944661338
0.40239437193 0.49091629102
0.39440995372 0.46931703399
0.98019547764 0.29609135128
0.8169034092 0.88651755435
0.19030400968 0.60939201089
0.20287524977 0.50641839134
0.67805292672 0.78040799202
0.87881228919 0.34102223661
0.52768458724 0.2006953624
0.32900352429 0.52825251681
0.15093329345 0.47156807755
0.064478870012 0.093809598026
0.69102772455 0.30615774704
0.92986993488 0.97334886232
0.41296037933 0.92326999876
0.1145728225 0.51392177572
0.54821446876 0.16194027164
0.38904874354 0.75282599621
0.40948045854 0.48219869028
0.18806491985 0.98258311967
0.99484534696 0.87935574485
0.012127104009 0.29128147694
0.34027145365 0.022607800965
0.84065920265 0.53505477997
0.31232714311 0.21245311998
0.29756782442 0.12542466771
0.63706694018 0.30166918676
0.32545527444 0.12364823629
0.33687083863 0.49356996387
0.14387789308 0.2828815987
0.58544121373 0.26656358021
0.8733818356 0.43921750759
0.73142225035 0.24039026921
0.30696624759 0.92438312267
0.31155472613 0.82530997228
0.32956422093 0.94519835506
0.58177656945 0.17108258074
0.098823491349 0.37379941983
0.54820979946 0.1738262216
0.10047131872 0.16172804782
0.8270421782 0.063013725679
0.265073214 0.34141504119
0.491248688 0.18687609322
0.089561726902 0.34241635862
0.23484507498 0.52482041224
0.1668561215 0.34804119346
0.51518544883 0.84653341226
0.98054164602 0.34096115396
0.53737774897 0.19889554701
0.027483019231 0.076486165209
0.33922722797 0.369992316
0.78348668439 0.89389357563
0.49840003983 0.05837682967
0.94096107959 0.30393010346
0.99255242609 0.76058364074
0.99301517736 0.92533320909
0.90938378008 0.087468352909
0.2586694115 0.22327916737
0.41914703978 0.40529085844
0.6008177116 0.25831984851
0.69474584707 0.22415011307
0.1050094725 0.79304805668
0.59730910108 0.83561848378
0.58447639455 0.41346544321
0.022945661888 0.034449670239
0.98202476971 0.89634460722
0.88400141914 0.70859823274
0.87034941443 0.20168960541
0.93275016804 0.27897455554
0.41505403136 0.22100534838
0.19102275663 0.15548241482
0.085218929873 0.50872507055
0.92085781298 0.69507110233
0.51382719998 0.36433157948
0.58438340784 0.004890533441
0.45298973543 0.14068382294
0.85933265155 0.78686634343
0.16755482324 0.22996745622
0.55437496964 0.3790467692
0.58630283293 0.11807362161
0.2784286396 0.33421294336
0.50666206199 0.61564785954
0.90166163711 0.076988439765
0.14022107481 0.429315739
0.62815790748 0.86225023296
0.55416373548 0.76418175036
0.65858354226 0.93706743241
0.9078774137 0.74981870339
0.19532734776 0.022328167487
0.67015947232 0.27529646007
0.20112329487 0.028888715501
0.23173817592 0.094733544131
0.789479791 0.90274361038
0.6999782127 0.20352387614
0.3438221244 0.10729541862
0.036373405949 0.1474442056
0.22221495842 0.53967137935
0.11758729947 0.46868856878
0.077237780879 0.02183005369
0.38643026839 0.39063901519
0.6103058354 0.87923881961
0.50858086884 0.24789360457
0.080331092166 0.048554039444
0.39677437729 0.90848960596
0.034375415253 0.25510436882
0.44041493247 0.2656412498
0.9791466598 0.29020344645
0.8724740261 0.54975718135
0.54599574131 0.49950219404
0.019744069949 0.40119265757
0.94016929381 0.15715049327
0.73823342575 0.036508743996
0.7571698403 0.26457395544
0.56133564529 0.15749621444
0.80868548674 0.97629988616
0.17989007465 0.43408673569
0.38988139385 0.40320879233
0.21444095449 0.39131396655
0.19015157474 0.42194958129
0.86814001486 0.37010015262
0.13827139364 0.31032551881
0.73713522351 0.22571001894
0.87340896413 0.17056002683
0.38390494588 0.49101598842
0.37554994017 0.13436855462
0.99686686628 0.61274475641
0.99459869072 0.80244380997
0.93657804108 0.37479471918
0.10043761107 0.38693198991
0.18054477585 0.21422125696
0.63330968545 0.37085867909
0.36506420201 0.82181777215
0.30181041199 0.34066328168
0.95350888384 0.42353561942
0.85751519307 0.52213252585
0.31844503119 0.16114582907
0.45759235139 0.59355821221
0.55122595546 0.80300094732
0.58304131629 0.3063286857
0.47954961378 0.99746342731
0.31969521225 0.41699221039
0.082567763233 0.19535424538
0.3505014755 0.57598234467
0.24931404518 0.31647497107
0.68163373927 0.86258994194
0.41486410676 0.15242999378
0.1871777258 0.39845177399
0.73611028658 0.89884287537
0.24967180838 0.54042226841
0.75828024434 0.84355451129
0.44407763653 0.18205103011
0.15683810137 0.060705787853
0.94813784666 0.35100571282
0.73422471826 0.0021079724705
0.19994009895 0.66761590516
0.077147692766 0.39501293124
0.67568631516 0.79846360442
0.31064043793 0.40797407041
0.16638990473 0.022904464203
0.52488217558 0.13151079612
0.34463412918 0.035894248538
0.33869402259 0.45633318508
0.29197992742 0.45878644501
0.77286922651 0.30618559897
0.4378888539 0.76551196253
0.36277937146 0.61369640578
0.40629688232 0.81814468975
0.4388849562 0.25995574708
0.51624737281 0.44969186524
0.14232283803 0.74955696377
0.4034392524 0.38804001053
0.54585405065 0.30674738302
0.43649711548 0.60223622245
0.13132310123 0.86922011935
0.51680747051 0.28453199332
0.20658350785 0.34510988377
0.18676398192 0.1445840306
0.16989522548 0.25585629681
0.60104386458 0.89697904522
0.17352938757 0.3407627464
0.35384388072 0.28988848286
0.37756012193 0.76481434134
0.64458581113 0.041727389559
0.66815268 0.21004873142
0.83599621177 0.24894564631
0.34575962547 0.19408762062
0.47607991947 0.22059231292
0.32283377395 0.23405691575
0.72009314632 0.050605333466
0.93582138032 0.14262087063
0.2736829907 0.51400204206
0.14289666981 0.186538104
0.37230170796 0.38926048822
0.334484876 0.21048708742
0.36265033998 0.71190282508
0.3708170727 0.58742237529
0.42474302238 0.40211219267
0.79388575103 0.88301530421
0.14550398728 0.40500110048
0.40707811207 0.74362080611
0.57990715306 0.28888475086
0.84505429686 0.028906225017
0.42382964316 0.38255079519
0.39289365513 0.30031630897
0.71772971423 0.82781563426
0.19207125791 0.0274941881
0.95577079803 0.7272877205
0.6460283642 0.066521782268
0.1510009338 0.16564868505
0.90663671004 0.079873869941
0.051007081173 0.3410571896
0.17522295591 0.61952825863
0.36679032199 0.38207045194
0.25629515209 0.25998789286
0.41953757494 0.086687124148
0.68160416648 0.35063992219
0.57001790856 0.36232511429
0.97196928213 0.25634028785
0.15684943305 0.39543629583
0.35811949873 0.61862816634
0.2950830221 0.28269786571
0.38556579793 0.74705455257
0.6440719531 0.56870710325
0.27957819776 0.45490878264
0.63739268675 0.85770535418
0.70309322941 0.32642124466
0.6493044687 0.19418932002
0.38949773835 0.55862055317
0.46344404085 0.023859446897
0.51467371308 0.26277602313
0.21166146074 0.20210849693
0.96980010221 0.19240116147
0.68016637589 0.96395943641
0.2853908142 0.0734329183
0.73106555009 0.2832798661
0.41191839767 0.39729858055
0.50492986465 0.11655643072
0.77668797589 0.22808555733
0.93258976707 0.75065402273
0.39159109556 0.39136462523
0.075093953218 0.035821162473
0.98922492024 0.27066448343
0.75689417117 0.55824162092
0.36491727301 0.3650372347
0.80449475268 0.80482564702
0.25543207693 0.26869972475
0.64364534034 0.18230867632
0.081678236024 0.40567555188
0.54347007862 0.23219373494
0.20108616559 0.1738247166
0.98055576831 0.18223420277
0.24294123092 0.59498515201
0.18508556393 0.28224514422
0.7440776652 0.0046727596014
0.49112421934 0.95636867982
0.29168484639 0.96224525527
0.41409078785 0.30782285397
0.95941517607 0.25195616505
0.17755078177 0.025540447393
0.70174804046 0.26394758125
0.332588011 0.81834957518
0.51059429464 0.97929656678
0.93359102241 0.35700833336
0.17523739352 0.061889879022
0.29497058519 0.68820733007
0.0042346699411 0.059310857773
0.94476989508 0.29192830664
0.7059196354 0.88875689046
0.34994004746 0.368724717
0.3157280497 0.46354610006
0.0073360853568 0.98069476602
0.28634658849 0.45279162643
0.65521770101 0.87888944261
0.15231987923 0.79557558579
0.49059382647 0.042012809132
0.46493030579 0.42639937004
0.83241225125 0.11065089284
0.084005125288 0.49771636786
0.35539384682 0.13242394077
0.45974128704 0.38893191161
0.45782777429 0.17701608433
0.048485625629 0.34821985002
0.080999102217 0.34625682837
0.10363679458 0.48246100205
0.33703608979 0.37876705387
0.27103757152 0.66847421731
0.32216148995 0.7726530862
0.51088494321 0.19694398213
0.043416443271 0.1213749871
0.86893663966 0.42237346037
0.56108598589 0.16424905732
0.99559838095 0.2637633204
0.50841641083 0.19036044985
0.47319324975 0.18582399801
0.24351794808 0.063175613783
0.57179095727 0.34808205238
0.16871189084 0.14794318356
0.2300033681 0.064354418194
0.37988387557 0.21137026513
0.54913295738 0.15405591823
0.34175896672 0.42366476307
0.40297167782 0.34036429341
0.45710370998 0.85515358976
0.8141246928 0.68748594378
0.12272365936 0.18405268334
0.39920941075 0.012701990335
0.60845599167 0.91336711081
0.27361150049 0.46454815626
0.98897576623 0.31913009409
0.55758666643 0.30563065735
0.11447760008 0.1988402516
0.0271425024 0.37563636233
0.33604027684 0.53813179421
0.9362050572 0.93497552233
0.48812869131 0.090552095473
0.50944603617 0.17218127192
0.064622935476 0.027430534043
0.56450522994 0.37557927927
0.40902980234 0.38023756634
0.033364672501 0.026718450621
0.58172711169 0.056470568285
0.51646397769 0.34356905582
0.94414042138 0.31776131087
0.36709550607 0.33883377172
0.33718871425 0.70670954913
0.18412538229 0.36446479927
0.91842275655 0.82122732583
0.21584448104 0.56238608031
0.94423791606 0.35753137804
0.94005960981 0.69021816359
0.23806507676 0.21691606715
0.68698834696 0.89869866696
0.95252135341 0.10551351975
0.98765181611 0.30434089205
0.36473834895 0.35449385028
0.77854247649 0.0021236318959
0.2211808895 0.2984038446
0.73184022707 0.32027688456
0.13799984843 0.30043343299
0.83289598127 0.2971990606
0.70206277238 0.52934642121
0.80776469476 0.29887563482
0.05978341331 0.34636400773
0.93056905594 0.28926305606
0.39907092092 0.52398416006
0.88905810042 0.34884406162
0.019281920971 0.43861756058
0.67973785842 0.22359440613
0.70849740131 0.0018651700661
0.32084488907 0.78062616227
0.3645596297 0.46509520998
0.61993528426 0.24516605922
0.8439764596 0.73367178029
0.69663058187 0.63595299722
0.0164823352 0.44697590172
0.95531282298 0.24357013735
0.19543413804 0.49768406724
0.11811273221 0.36513175155
0.88169718929 0.21263869553
0.31881596086 0.31129593611
0.19104087612 0.53921218473
0.77862317865 0.12327573905
0.94495122412 0.11734780022
0.26862011658 0.31441479397
0.53545362071 0.094845163872
0.15508722459 0.088328723692
0.21481955543 0.10395730741
0.26672234824 0.052629379474
0.6269360118 0.12207309769
0.18619822336 0.24077071962
0.41150674723 0.44459073938
0.98392527236 0.9309220809
0.27433462077 0.060174656615
0.54049902714 0.24708920052
0.29583327207 0.40329415765
0.6079866433 0.094932354277
0.87603518493 0.1471603837
0.49726226048 0.78692315594
0.35158045157 0.96855390554
0.35554527759 0.60907489855
0.7035990524 0.23738017127
0.54473397066 0.037530981492
0.61517954683 0.2802537273
0.085174049651 0.37899579414
0.41491913721 0.42366783035
0.58916856242 0.080753726984
0.16436486497 0.21575099514
0.24364332433 0.11209120274
0.72989026463 0.69383283637
0.71005444189 0.21358129966
0.90247396299 0.33471027151
0.31444868674 0.028511967715
0.13064835952 0.35317826154
0.89226745682 0.17859908313
0.34398506469 0.064403629294
0.55308959755 0.29428246186
0.20032643083 0.21008692366
0.17739722454 0.30054091335
0.60234263527 0.65392172403
0.081672618013 0.068207653504
0.10257851133 0.51369381675
0.20549713242 0.85609948461
0.46459639538 0.28050951475
0.3619965507 0.59992961482
0.12995987802 0.21865981967
0.74279160738 0.30613180698
0.13997222946 0.38551075298
0.61748132639 0.055816925864
0.079248751782 0.41208519812
0.51096063835 0.3396402523
0.3147658831 0.56491097201
0.62099394233 0.32796250328
0.64080124107 0.83922566529
0.27863842663 0.1649991458
0.27131386588 0.91320575919
0.61143773425 0.94801889171
0.42742930859 0.50052730587
0.03508254143 0.078005502139
0.27607810652 0.30878775114
0.14034178658 0.046483006825
0.98617897798 0.1625494567
0.77995671894 0.27149812167
0.41256194147 0.38821138832
0.93590206112 0.060252955029
0.96655883573 0.30791433226
0.25073481075 0.1344157856
0.58536662524 0.78655779049
0.17539039755 0.3195515049
0.38402213369 0.75212438751
0.21574707387 0.36231882804
0.96264547918 0.40794514862
0.65082858461 0.17544269893
0.33632888941 0.61972382099
0.11616673397 0.30915576569
0.33870213973 0.035930690671
0.74700752849 0.028375133005
0.27372400534 0.18803905334
0.39525054005 0.43758533123
0.63645090906 0.19402382377
0.2747687691 0.16135938201
0.79882563999 0.17963066959
0.19750147834 0.4867937324
0.84831590961 0.18302815223
0.9220404758 0.26245144778
0.98774366137 0.60426586942
0.87269622722 0.89954723871
0.75049156219 0.2107186172
0.25514286953 0.13002969083
0.89306617818 0.32580653531
0.92877426719 0.86445018314
0.23066867035 0.3746798328
0.96932206235 0.95493392604
0.39208920422 0.25310316256
0.56968829504 0.32692556257
0.10186979812 0.21340552628
0.10427863479 0.27690324552
0.34284920692 0.44764195273
0.45063543831 0.91215597593
0.30747199325 0.17212045506
0.34333698243 0.76224258441
0.55798511291 0.33745909791
0.75679396774 0.85926756815
0.55774897439 0.17573335125
0.46975396045 0.32935959976
0.59055555525 0.2783295112
0.52104049228 0.31778912231
0.70167548668 0.16995597131
0.72567590028 0.23168982956
0.23399110652 0.18380933565
0.70406548477 0.30500465089
0.48345651374 0.27424015622
0.76567362369 0.16326151712
0.93215908389 0.95451337379
0.21707792889 0.59392144998
0.32911230711 0.3268248751
0.17850971846 0.23004777268
0.54500356191 0.37012609109
0.89625308112 0.17308130247
0.1465735278 0.483396079
0.61832836719 0.86954892771
0.47027309704 0.29558702548
0.67155902055 0.76960844679
0.010684795932 0.35269726669
0.9846729189 0.043800085607
0.059675324499 0.42123465573
0.29065049612 0.14889026947
0.94287034856 0.45470411829
0.95313973261 0.97494478097
0.76659888043 0.32934859581
0.42098020832 0.45880424212
0.050026461225 0.46318228956
0.81472051978 0.1319591881
0.055826728982 0.25204006707
0.068041701347 0.1025604817
0.99771102406 0.74163008924
0.37974307453 0.024263636945
0.95618858113 0.26400558182
0.58180736497 0.80693345342
0.2142961603 0.31565979743
0.51351082741 0.31776244318
0.74500146422 0.072840805491
0.21039648444 0.45524223952
0.37205668593 0.9589368966
0.86856891102 0.15638242065
0.067034871111 0.18441201165
0.48135667462 0.35585995616
0.03529226674 0.42627069585
0.33321934388 0.59631947361
0.57106715879 0.50696757332
0.46390345881 0.81971214633
0.63374409361 0.18229120139
0.37058185117 0.55821280648
0.38445290971 0.04364062621
0.16866952818 0.39718794849
0.72146745585 0.98951128403
0.35708374564 0.44142116075
0.18296339702 0.77793977141
0.23878049577 0.10550850771
0.35078071885 0.69296583577
0.13765224382 0.21745117692
0.88795983462 0.46165316078
0.30441754894 0.13173926278
0.67600320878 0.89931710592
0.12840383816 0.27520748939
0.21109574489 0.088532220088
0.64107998433 0.3587658665
0.90051104619 0.72206280704
0.88250226214 0.050302440956
0.20041178271 0.11374157683
0.62348188736 0.31352817423
0.68520501718 0.35758736194
0.5508606568 0.99532425434
0.71899088592 0.52563687613
0.47484530863 0.46594334343
0.64399568309 0.3507455024
0.35318916196 0.18667816663
0.4810170033 0.060721566304
0.32594131684 0.50435717052
0.543577237 0.79581659581
0.70302464147 0.19381408337
0.096515280503 0.2744970901
0.72373328029 0.11092024489
0.28590531196 0.35911849264
0.20922359094 0.41368171471
0.52601351677 0.030046133038
0.65515018029 0.22772485638
0.23400957508 0.23625915265
0.24856833577 0.14243525161
0.86757212644 0.24768883079
0.10387259648 0.35448975751
0.13442715977 0.27943511322
0.15920400039 0.65621329054
0.5604950626 0.21990918594
0.26754834437 0.44609208447
0.54901944944 0.033047036963
0.25430168198 0.38089433567
0.99534634044 0.28973064607
0.089639579736 0.19716361517
0.93729263594 0.71315508019
0.69577713205 0.019127711404
0.75158680329 0.20291022779
0.67414597346 0.99653994749
0.20272929348 0.37473948266
0.11249340786 0.32202652099
0.068819171851 0.37664059246
0.38972837253 0.14404719318
0.0070038706281 0.52349951282
0.11487061283 0.90309163577
0.10498655837 0.13858311867
0.22027835069 0.45190881793
0.25675600944 0.33314736795
0.20164041762 0.017459479178
0.97129076205 0.20459772426
0.81318483029 0.75590082745
0.96052801803 0.13100327134
0.35772463034 0.33548974184
0.78154079809 0.0090953072246
0.8713681564 0.76463783871
0.13510084682 0.77059790064
0.49404926267 0.18030811602
0.46964529579 0.74769032353
0.91010813115 0.6054385997
0.33516970387 0.42309427009
0.32709194932 0.65757607316
0.45815463516 0.32697420303
0.75372332523 0.80869596899
0.8555756247 0.054580294256
0.0033404937171 0.34887430137
0.33052883695 0.76240008625
0.91264467017 0.34634371696
0.2531897283 0.18566338401
0.59210120983 0.81934019991
0.66499009644 0.26599298148
0.69704957415 0.89613330617
0.074835871159 0.35280443064
0.52340446753 0.15060761947
0.47237393554 0.52448198807
0.23437141514 0.32542140288
0.90732002628 0.64881940632
0.99715232485 0.16374121815
0.48708051425 0.83485538639
0.29687833536 0.71970480591
0.81583735815 0.79355538575
0.28076649494 0.2857350363
0.56934232196 0.86457893986
0.11173510522 0.53405810493
0.052677572126 0.32065003058
0.96253435699 0.0085172653213
0.086240723494 0.28105469196
0.28401591637 0.40475533393
0.19199788365 0.38192680308
0.67705311129 0.085094099635
0.91126600717 0.68433623246
0.34390044525 0.045795660144
0.88933189625 0.73122610811
0.49633909116 0.3991906909
0.30563572165 0.43013499273
0.20211373538 0.19979277056
0.1663837958 0.40349401735
0.65945753658 0.15158823979
0.31216287183 0.37563704411
0.3896760887 0.69400962384
0.47632120728 0.026539924706
0.27210895761 0.13556061675
0.62442017463 0.21979106083
0.57685013413 0.71782793525
0.37119535823 0.32735745196
0.27411240546 0.39188483321
0.26231164642 0.081586728417
0.95810156789 0.55074686988
0.51118167458 0.38381966778
0.168382532 0.0045036479418
0.13894139374 0.44695231151
0.52472516261 0.36515924126
0.58128392465 0.10305963637
0.97968977331 0.6537401008
0.46388988077 0.90101109623
0.29414123171 0.082508561731
0.51819241662 0.26808441159
0.25797386526 0.4518457714
0.012649409022 0.2824245202
0.38259406536 0.58874420425
0.68760761922 0.31941475232
0.73007957139 0.61086194019
0.1848648863 0.88942511014
0.58826534575 0.67369296431
0.99572095386 0.6648297078
0.043447378565 0.069418762362
0.4042268369 0.44986296507
0.44330376342 0.062108772329
0.96917734973 0.28554278201
0.36073301324 0.75474251825
0.92788207262 0.28139607505
0.967852382 0.15309949973
0.75335231827 0.53301839062
0.84788494079 0.77707800184
0.135831653 0.33713099467
0.23220440603 0.15830666179
0.88645220229 0.22173369748
0.29141692059 0.87932707064
0.55136705263 0.33886473065
0.33054903084 0.37433892221
0.36827573716 0.81713076473
0.63630211459 0.21860696177
0.5384589022 0.4318786735
0.94429944861 0.20050924039
0.97848389098 0.71379948008
0.29722455215 0.23298403654
0.86228891802 0.91522074966
0.72235828311 0.29666736047
0.24066900791 0.95547449289
0.22969834759 0.51552482474
0.022862174523 0.49573041983
0.51222308286 0.21052580157
0.42969674929 0.98402865508
0.97557295939 0.47787015233
0.71874219367 0.78863301054
0.25938845581 0.30954680825
0.1352572771 0.024924058936
0.54924582685 0.28052944854
0.035978696593 0.33722078878
0.66375416045 0.23061415498
0.065813799603 0.070403296657
0.34412595362 0.46404118183
0.073596785827 0.079554938324
0.24839901641 0.11887104627
0.96514342964 0.11865423695
0.17591317644 0.40459753876
0.46926017281 0.34664588668
0.38323864891 0.72261905314
0.46460697471 0.18779481008
0.33235745177 0.038074068523
0.12466565581 0.17536653967
0.39263849176 0.39808523812
0.98976437856 0.97305648263
0.41262243221 0.36101408433
0.83864427329 0.40424062527
0.3785644269 0.65549357018
0.59927062003 0.43060407897
0.60111723472 0.33378225795
0.64734727876 0.00996517215
0.26173887326 0.154007363
0.11160568035 0.39752566504
0.61808472264 0.7690542277
0.75839941477 0.10208795272
0.013189119992 0.42513433568
0.36793992895 0.2970991199
0.32533653273 0.097077698615
0.3192441708 0.29207527458
0.075042347388 0.28485819231
0.99231128825 0.27535569858
0.38743183783 0.68247296466
0.97505249525 0.84991876731
0.16121477947 0.82329364946
0.50551493471 0.34128585653
0.64762840782 0.76353881158
0.27177721216 0.61710592648
0.33561303511 0.17777265927
0.002548393767 0.11678529349
0.8261148382 0.024624208575
0.55548119842 0.043543191828
0.67075246478 0.08558712329
0.52545692874 0.24559381687
0.89143115609 0.96648796279
0.53133614152 0.19285866878
0.97987616613 0.35424366828
0.38604572817 0.66806299901
0.20761497994 0.68766138706
0.15823205511 0.13824064639
0.67055875832 0.10709856143
0.51929869492 0.24982964073
0.20852787557 0.14891963442
0.43879811247 0.43723527375
0.073128250654 0.17107650797
0.12632183742 0.44056357468
0.72135745072 0.84966773403
0.88074256426 0.25101422347
0.31111461371 0.3596295916
0.69983939444 0.29476622879
0.66273532097 0.75585344755
0.19647779256 0.24052218724
0.6244659509 0.33784010753
0.29319931491 0.42142772008
0.93121320714 0.020097134074
0.78509909357 0.38669218401
0.20455235005 0.60821347306
0.30229269215 0.7000791013
0.40053205735 0.44632868938
0.89619705224 0.3136534254
0.89825788356 0.74779151494
0.18500876794 0.86344647186
0.66180226343 0.01159123648
0.68823600057 0.2282608159
0.93231013871 0.19985832232
0.39646973805 0.84607320139
0.81677984978 0.48561418119
0.50652342476 0.41119611014
0.33903827842 0.41432057192
0.47138431139 0.1631808392
0.33491500785 0.35347196317
0.59861714177 0.34677155102
0.50637883318 0.861916301
0.91415703662 0.18835697778
0.5833698408 0.19781064774
0.32489947344 0.29928867474
0.21284103554 0.29534308718
0.28362367044 0.51584083828
0.54522090514 0.19204282309
0.13399817958 0.38962565022
0.17042134022 0.41006313716
0.72654110319 0.27680269134
0.32993749632 0.3910522584
0.82188218894 0.35007063509
0.42121847691 0.41522909049
0.4369545646 0.90508597358
0.35132993654 0.79421851479
0.12986331427 0.36014806483
0.47746144889 0.68187417842
0.3881586934 0.73396581708
0.53658219429 0.87955085219
0.84275382405 0.2535612569
0.33034115607 0.022954728538
0.64551019752 0.25819956998
0.029473079893 0.44757081937
0.12724029324 0.46473464475
0.36822437963 0.31977696099
0.6786479882 0.75011689153
0.97994198796 0.9550050707
0.77999727683 0.827368217
0.87495750081 0.98001805791
0.0016913429166 0.14843381428
0.51621208103 0.93388878375
0.14681050697 0.08596832918
0.42665519851 0.43010370571
0.35799527801 0.057400059904
0.23677365707 0.31315465671
0.69773530145 0.34802994778
0.7909740623 0.29455069292
0.38573786267 0.76191599999
0.066047535216 0.036770799147
0.20135811383 0.5520451061
0.90665774596 0.8548631196
0.72254410518 0.032395050918
0.86013814987 0.28360059636
0.17494647232 0.98631635186
0.23362526957 0.53576229499
0.38807537802 0.6408418412
0.96470390572 0.97290820693
0.34763563734 0.81511351707
0.12083998121 0.3440372293
0.13198943034 0.18874436414
0.4199420335 0.34490219021
0.8575425031 0.22297188535
0.053459801763 0.29458458434
0.25735561308 0.16160390347
0.43016011018 0.41327207679
0.38056236184 0.39115083497
0.61575700379 0.16672180624
0.29642374566 0.32679092609
0.69477680716 0.29045269875
0.1836397851 0.02431768096
0.092022206198 0.1818720236
0.85769427602 0.1761734164
0.92213189213 0.083256482128
0.92314331805 0.34912485899
0.34578607289 0.024648998574
0.97707034802 0.031571399511
0.49387665054 0.24359852271
0.49274961615 0.20264106317
0.31008090888 0.41881641118
0.33035973736 0.15517533649
0.86892477629 0.82989303831
0.88517438581 0.14369860257
0.41311380822 0.3315149779
0.48586373127 0.33137173201
0.81953045306 0.4667308181
0.20037703058 0.82014004668
0.38158029894 0.53137114439
0.22386164733 0.39993903211
0.13002644951 0.12504831871
0.91816548506 0.10104582762
0.43823995702 0.35280118568
0.85938950488 0.65354775769
0.4275153951 0.33060694287
0.3370339329 0.22349174694
0.59011697935 0.027507393025
0.57492481138 0.39166883399
0.50155339649 0.77246519642
0.91300505668 0.88478386788
0.16644444316 0.1698996603
0.5301327838 0.33759522914
0.71204920954 0.20447613364
0.2765445594 0.19582468015
0.9277369905 0.94622572441
0.11670929327 0.45122127417
0.061208891323 0.45988866718
0.37023389206 0.63302332445
0.22281875395 0.35968518943
0.65682671709 0.84687365196
0.080251170055 0.46419093581
0.28872209538 0.0022450005362
0.5547474671 0.2883312624
0.40877602846 0.27891130752
0.44267195025 0.48739733171
0.45067845528 0.41008724965
0.58169445152 0.89225764155
0.13513546687 0.41921484299
0.42906168036 0.37156303492
0.8676696046 0.10799956415
0.55506466491 0.73265676502
0.93391826381 0.9277004904
0.46753341812 0.17474878334
0.33120790963 0.89460899205
0.34986548869 0.85602694582
0.14873513376 0.91598891311
0.76076172395 0.30585267901
0.881642921 0.076441321986
0.56190315229 0.91695632606
0.68643683177 0.37814786115
0.48795045832 0.11266854897
0.60436584122 0.29544431083
0.517518246 0.19851161708
0.7821829447 0.087272461436
0.10185078196 0.22234617241
0.42560051153 0.29141977538
0.97606454487 0.21237820065
0.91345768975 0.94676234458
0.90799549395 0.54192393706
0.81241563867 0.23440549702
0.02477192216 0.01857968765
0.88597925704 0.16910793905
0.3674092449 0.80292349107
0.18577864105 0.13451678262
0.48668493187 0.30660396911
0.31202845084 0.3929672188
0.15085547802 0.15815215382
0.39853734632 0.3140875609
0.9553179209 0.50940798248
0.043856504311 0.30624611726
0.31374596868 0.30358762268
0.39901835066 0.25031664274
0.26033697951 0.44412185676
0.33486354661 0.62773586219
0.46285443199 0.098051522988
0.59512900766 0.91463734992
0.7640868585 0.87476453785
0.60428428425 0.22354372925
0.5001497927 0.2807824951
0.23196443369 0.14135468604
0.32602666477 0.074543637511
0.49352821278 0.33938730129
0.43036670361 0.39884902802
0.34361649257 0.63079954151
0.32980877456 0.53764541211
0.30615382264 0.066758313009
0.52629447492 0.18693340604
0.30580906154 0.30515401709
0.97706828215 0.089412300869
0.16505980298 0.90676431232
0.10230862255 0.29850181852
0.88970608498 0.98398839599
0.31254973317 0.089038286813
0.81063334899 0.31525086966
0.57364883958 0.088002608237
0.81157408076 0.55740835515
0.55543443305 0.37269299552
0.43445718183 0.42903128185
0.50436439577 0.25223213287
0.75649304234 0.82885312558
0.77414233693 0.7742570011
0.54089773213 0.22367445434
0.29486203874 0.34971870274
0.47293112713 0.25512402651
0.49751837223 0.038249056453
0.51996922832 0.18458667264
0.81272662884 0.60906092127
0.14547424089 0.21368330654
0.34417140766 0.88743066261
0.449981693 0.26975910632
0.11043810878 0.18238574465
0.12238293835 0.22893789885
0.27145140066 0.59557125132
0.22839771909 0.58378458619
0.75066299796 0.24316593165
0.83079581376 0.99538516122
0.91672544256 0.14422556363
0.043030162586 0.34806888919
0.12265854451 0.45965282115
0.35689755603 0.86264401737
0.44408342944 0.38573768213
0.92715643615 0.15021335905
0.15736992656 0.44129238438
0.61519400801 0.78500930843
0.97121611874 0.54928583796
0.57172005661 0.73511636786
0.66808706292 0.53003174087
0.53446458382 0.015680998966
0.6385678133 0.10685573254
0.62716057627 0.95159841595
0.35952081969 0.72861898982
0.34828258591 0.75651883267
0.35031762117 0.90995672864
0.53556001922 0.15827521169
0.3540040211 0.09572387713
0.35405157007 0.23010024195
0.44253422448 0.21526888529
0.18094772786 0.32741986304
0.3569556738 0.82879738128
0.79358927159 0.94020007092
0.45777866159 0.36772138
0.2354221889 0.81423875986
0.36856620968 0.99319469595
0.47132672393 0.057760287572
0.94150796227 0.94934913921
0.26996536448 0.42277790254
0.27149700668 0.28210638453
0.39005975944 0.30937060721
0.54881443631 0.46487702215
0.68698915038 0.27218672138
0.66076224576 0.28979755308
0.27976111507 0.42587062587
0.41014455385 0.073555501036
0.22977247618 0.0027022055811
0.69249762174 0.088004827832
0.28898106428 0.80795924414
0.36397714935 0.10556075546
0.99526161469 0.83564467003
0.84113814367 0.31227265817
0.39234089909 0.72765862417
0.49482714903 0.12725275178
0.88435145034 0.95862888684
0.64878512224 0.018021822989
0.89160950485 0.02443010054
0.58186461628 0.1118656068
0.86876543139 0.22834671706
0.91141181616 0.14191004664
0.62826444895 0.064608625404
0.51619344907 0.22979291836
0.28084035964 0.15253026665
0.11751627309 0.43609699547
0.84385344774 0.018445584279
0.0048878415909 0.35868022215
0.016532933759 0.26066467648
0.52707470378 0.035330672482
0.42063197632 0.32878979254
0.82386003137 0.051856015881
0.80247099965 0.31756561895
0.20643754638 0.87514243458
0.45322301145 0.25014686084
0.56924794196 0.073581512281
0.25654186529 0.16964447139
0.024988236025 0.11191566077
0.83788059326 0.446673224
0.23739723574 0.063464777613
0.12958220358 0.28255372813
0.13213268688 0.17242728546
0.24106343363 0.20251400235
0.6305800673 0.6484289183
0.66523150022 0.34365617616
0.35769158552 0.23858011529
0.96887205548 0.22186675484
0.48631398373 0.34017153864
0.73486061868 0.80372011596
0.26806264784 0.39309420829
0.18665002374 0.34004519183
0.11083228762 0.93770841791
0.5016422802 0.16640972694
0.15388454033 0.36578205088
0.24467847113 0.53113352912
0.4918346617 0.14662656409
0.99181948461 0.28523416905
0.60443725402 0.24108222198
0.13878251677 0.24128832618
0.76733494664 0.28426854465
0.73733730612 0.28445970002
0.19648359828 0.037096643095
0.36864782452 0.1379337678
0.71241934822 0.28036852028
0.70611362083 0.35793557691
0.027232940507 0.3419455509
0.78864035151 0.0028354565651
0.46361702736 0.34972594924
0.32648961478 0.85359051909
0.091778295217 0.13569068065
0.44847968582 0.35509302087
0.42503238608 0.32321862854
0.22034233408 0.24915510046
0.18586909285 0.0081776137176
0.70756902598 0.60606292071
0.66370550235 0.27710650198
0.9300720706 0.29536333868
0.0019358330129 0.075608086602
0.26824013189 0.50212357369
0.21611401048 0.5831697647
0.27628308703 0.3742524824
0.92354068441 0.76551969572
0.64295205777 0.33893596002
0.17358113394 0.43212349982
0.47280164887 0.17811336407
0.71999057051 0.27344178883
0.58892436692 0.8007152952
0.739838817 0.24871374734
0.9305353735 0.1683568595
0.76507821817 0.74070823813
0.17363627594 0.28700987043
0.12562068473 0.29624634817
0.20541088853 0.5990044952
0.13255810584 0.2659868425
0.48225707197 0.24805683169
0.89855094628 0.79756128847
0.56326639402 0.19987108136
0.23830198724 0.28643334291
0.76123119631 0.010594177805
0.12605254239 0.47412505484
0.73113711171 0.21747121366
0.93205987998 0.24997387228
0.27941491007 0.44639748787
0.6874353132 0.15474989567
0.072269358015 0.048092324264
0.058541781203 0.21227860906
0.18219245597 0.11093451889
0.2790039837 0.59775881093
0.12461041555 0.03269611086
0.73370990033 0.11098780402
0.36621224917 0.78759993634
0.33215969191 0.19060204316
0.052740101222 0.21563918308
0.80721954881 0.36025941543
0.79016687458 0.076571286932
0.69896734864 0.83931985756
0.91194078605 0.98726105156
0.140549527 0.34206947611
0.65289381719 0.062130067719
0.25370966794 0.0020411938869
0.84179486332 0.2121761089
0.53755142108 0.2917565956
0.12979206732 0.83060373474
0.66929649991 0.67636374543
0.45787948397 0.05203096063
0.18217343477 0.60756172448
0.58212487417 0.92937378401
0.19637271058 0.42929213629
0.69952618181 0.71171243858
0.50235398228 0.34705712707
0.002254823438 0.28968925867
0.90166100029 0.040237034038
0.32567373485 0.67446783309
0.36860472287 0.23235284772
0.72625153687 0.31260373034
0.18723498537 0.48196984483
0.55050672579 0.43681607772
0.25935489585 0.56012680856
0.33380447544 0.46093391627
0.80951659972 0.070704163856
0.39347845099 0.069521029988
0.036322087565 0.045419134102
0.81813529911 0.18349710414
0.054327397111 0.046884376902
0.061492436172 0.23583970661
0.095487332043 0.39911334653
0.41683429097 0.32460617221
0.70769653024 0.79287368255
0.37794598443 0.57499070665
0.31201037216 0.23670901093
0.0514908541 0.38146600014
0.53234993643 0.32660026771
0.86474409306 0.96714434834
0.37305185528 0.79194833468
0.93432172932 0.32466351766
0.059746966884 0.93561584141
0.91329250229 0.35618683328
0.15171661032 0.13593741343
0.64980492258 0.92123333743
0.078356524857 0.98741128916
0.013487763644 0.33112148223
0.012645101679 0.074601319821
0.20865007442 0.53794651217
0.66771209531 0.25413596866
0.45382861674 0.080532972769
0.060189449482 0.13836398789
0.31194968477 0.19134508365
0.10830187529 0.38335054167
0.22911854724 0.32230524951
0.66367821507 0.064647677079
0.89246496666 0.28180914445
0.021181321575 0.55682988809
0.036190609532 0.26524291901
0.89556213604 0.26270348351
0.22847872706 0.33694764281
0.27797879772 0.03732985116
0.38222413924 0.030553049255
0.64623381 0.68580029805
0.16628914798 0.13500774972
0.48379878873 0.25463359391
0.77984618994 0.13991993818
0.056110531142 0.2050074353
0.45043110193 0.43870217146
0.16196609807 0.38122870802
0.24136933556 0.27987296735
0.085938514311 0.43070126677
0.79928800641 0.10333429865
0.76642649746 0.26715263836
0.73804969745 0.3977904114
0.32007409651 0.36162479093
0.40914801744 0.88148590543
0.60854798453 0.8949478868
0.63212545784 0.18996627803
0.82577364535 0.60281916419
0.324755885 0.48023896714
0.71109754421 0.23619938625
0.25561394417 0.36071523334
0.38931447925 0.20775203195
0.0048180735118 0.19722991868
0.010276086314 0.39861933203
0.12465135197 0.37367454405
0.67056165137 0.93152602738
0.93565830656 0.19110813826
0.87085840434 0.79755596232
0.3345935199 0.76907265531
0.17976717592 0.072155480131
0.77938589084 0.19166324881
0.7226164691 0.27915789773
0.19075803171 0.41220343823
0.196543513 0.5733315521
0.34922737988 0.44516106889
0.28210825172 0.0077077995937
0.8818804983 0.32682950269
0.48838144227 0.73156621771
0.26335927556 0.0056112799246
0.32949778533 0.62013398646
0.14632275548 0.22222124734
0.24881103842 0.6720305158
0.2062038126 0.3320723763
0.91252458154 0.86039123746
0.20664523062 0.3799308978
0.26064686577 0.89946566808
0.37348376983 0.37044816842
0.008879724775 0.83442938211
0.96952490574 0.51674273465
0.31704097973 0.33815242282
0.90706539931 0.29226057736
0.83652430241 0.17485464663
0.21551912852 0.22637743609
0.058980211346 0.38257781338
0.56353646935 0.8093280161
0.83066311304 0.2338795437
0.40170195903 0.34718574344
0.29810226005 0.75860979031
0.702765277 0.33338488198
0.68852976978 0.6706037723
0.10177798681 0.41758854508
0.54205454905 0.072190691565
0.3002494715 0.42134004742
0.3229651437 0.53284586278
0.26764558065 0.5560877563
0.78495045017 0.71097266187
0.6547334652 0.83177011356
0.52017609265 0.35103122962
0.053023451826 0.13580855374
0.44242383108 0.80095333764
0.13954315114 0.29379834634
0.77342659344 0.094548934416
0.054425193601 0.99688411613
0.45347363218 0.22980507344
0.22645335214 0.95881094755
0.64730059953 0.21887190551
0.0024930260171 0.26977845331
0.53611179607 0.41553278848
0.21856157746 0.09840148303
0.34876113158 0.058738539562
0.66596397304 0.90601522957
0.22628844834 0.37962265211
0.69106743587 0.0046531464975
0.65113332753 0.10240054845
0.074045575368 0.19533158391
0.40054750514 0.76099827685
0.95920831572 0.91769219392
0.96467592275 0.18991738839
0.63448369263 0.069272016189
0.19775716385 0.40850361399
0.057833261025 0.2839677033
0.88043225301 0.185601328
0.96051337323 0.22294756603
0.42077716922 0.89760913164
0.42014325141 0.38743220273
0.095033450286 0.4306845671
0.60521777752 0.35896621188
0.86036692061 0.26736631338
0.79602254765 0.34792105672
0.73157458719 0.84700323606
0.44628230647 0.67641973642
0.66745076184 0.29055590423
0.054393834219 0.087248937124
0.19476345764 0.29045452694
0.082697158672 0.18134997336
0.51626861309 0.047093233527
0.63501208833 0.90542487309
0.8239908115 0.82147126864
0.048132205072 0.27773080999
0.23791163991 0.14742511791
0.85431462916 0.0084651448853
0.49955031733 0.45354027377
0.18220636877 0.2966707775
0.017597157232 0.13998229993
0.6921070408 0.35321981617
0.42916523141 0.18993333628
0.39498306134 0.15957970613
0.024656155237 0.29041195774
0.44743822601 0.070652928409
0.55061134483 0.82795350553
0.48288799486 0.16522538177
0.68143692689 0.2693487434
0.12101146932 0.13183356056
0.8806204882 0.87126306937
0.60767436247 0.30225655617
0.13752400104 0.14153394852
0.37020779848 0.021747193178
0.87185300663 0.7015121639
0.84247662641 0.51567027158
0.09941498552 0.36574763574
0.088238122472 0.1908683647
0.52168687191 0.77914267452
0.038098452013 0.11573832522
0.59701673567 0.28600314701
0.43081550776 0.40786046078
0.63990735016 0.09149827657
0.33147699862 0.27539714753
0.4792323284 0.31651466837
0.83460314819 0.30843891498
0.25269939157 0.29429611853
0.64279069828 0.3759938561
0.71663930967 0.039198899996
0.71113824679 0.15397677492
0.23238661735 0.40006129552
0.10336302088 0.40216701561
0.29611540347 0.65576324179
0.57432512532 0.25399713971
0.031787714496 0.41812077567
0.81113502321 0.037181685728
0.28017865322 0.31532027412
0.35928322486 0.1400406701
0.34321962002 0.23978429671
0.32759788808 0.035270580615
0.34966287524 0.70806593672
0.67994309822 0.291770052
0.24842711733 0.92024627445
0.33512824064 0.85605245288
0.64240053839 0.87422929857
0.12131010175 0.0062689856954
0.19364992694 0.87774813812
0.13786853844 0.89367608854
0.94676556722 0.14303398574
0.50524520332 0.28712921735
0.1947674146 0.29990650708
0.66154193566 0.40353210229
0.15233652798 0.42801272614
0.034861302226 0.18502930275
0.64982491189 0.12622234793
0.98482373037 0.07681495458
0.28360755949 0.32983609371
0.37193921687 0.20217526451
0.74212156318 0.22170526513
0.24217276067 0.14349576834
0.97739193822 0.20424708101
0.45901265507 0.43589124199
0.62921185539 0.56710936735
0.15092596793 0.30249980513
0.26592380485 0.25245370397
0.75300333185 0.47054508385
0.44408956476 0.36332226883
0.14357882207 0.058394856996
0.39828637355 0.33450950292
0.97667431788 0.18584287634
0.25732176272 0.76619073864
0.28392789412 0.57692514304
0.98336451799 0.11775870914
0.49847994639 0.18718804306
0.8385254853 0.066377112158
0.2724899431 0.32367822394
0.73232556518 0.68006972274
0.8736893067 0.98976848411
0.6933153242 0.3426264473
0.16061561631 0.41750336416
0.84220699021 0.34012691813
0.56436354042 0.28407254179
0.4719439044 0.44340464761
0.51496086361 0.29986791693
0.47077719739 0.10844916174
0.44679920977 0.14462383245
0.6767286934 0.31073850465
0.63717070107 0.95512991661
0.34462867804 0.64132759224
0.43173913573 0.81305407914
0.21069580472 0.12554337291
0.73324420955 0.14825502626
0.28329038194 0.37250753737
0.11342121154 0.35588183518
0.30610710782 0.4143364887
0.78876077021 0.043827243566
0.13226121575 0.24977143156
0.58266351445 0.64726800146
0.8109038723 0.64323872613
0.4374140158 0.40522115408
0.4246179414 0.33745238856
0.51691727384 0.057102427127
0.7268511414 0.24578800082
0.21710517364 0.99650158182
0.25028451941 0.33673609085
0.2755605071 0.3835612784
0.9831292008 0.196592059
0.24894735041 0.10666524366
0.14291135938 0.099940112171
0.14287744221 0.41903946086
0.508153599 0.99732430876
0.24898511927 0.89535694234
0.86019842457 0.35280257492
0.82274228892 0.73104857398
0.053350450037 0.35454243763
0.76932509781 0.83563093677
0.54207339177 0.35074639675
0.46210591051 0.28707073699
0.27846170024 0.57898926558
0.13431037376 0.92533923462
0.5242585919 0.047437525372
0.15289325296 0.48636063715
0.60015038419 0.12208167457
0.29716604346 0.70259979627
0.5677694038 0.39020333718
0.61786035016 0.2569536975
0.94498114919 0.84789136704
0.25622539975 0.013885175541
0.071043976247 0.96873744987
0.5632188284 0.042888380787
0.44342030699 0.70510466617
0.086415997049 0.30613053071
0.44275834989 0.32159346392
0.80938773627 0.11307643378
0.1240137432 0.49482257673
0.7771752294 0.81562727392
0.16434617445 0.41253381456
0.68584252819 0.79360968735
0.044258270475 0.14324204475
0.16541581583 0.6326815264
0.83516944594 0.31556859533
0.59068670203 0.0165200516
0.35809498441 0.73673374246
0.98618395201 0.94823371224
0.93871269273 0.79427363438
0.18096846527 0.40170249309
0.60383224501 0.26686084182
0.95449474056 0.039812757292
0.77156661384 0.65467228601
0.23102861299 0.92780882478
0.43636194945 0.47635816869
0.86484378897 0.31784460591
0.14633981582 0.026911854623
0.56586744475 0.047556898789
0.29297874899 0.2244992031
0.30421345496 0.40852141148
0.57040114357 0.97945954821
0.29653435018 0.70815709704
0.03676591443 0.8494513085
0.27201282639 0.35886984215
0.89478543391 0.077118784699
0.85948964727 0.069765648617
0.35487226858 0.48657155493
0.038133095308 0.80428064026
0.48180691621 0.12981810815
0.36673400668 0.44352707322
0.48696726912 0.88091421481
0.81446652181 0.027054928088
0.91026159431 0.19653795304
0.5176529965 0.3331700702
0.90959928725 0.51416868873
0.58949974653 0.092716261108
0.3582591031 0.024733067795
0.70824200936 0.17688270864
0.25492400924 0.14817905966
0.030452102256 0.33616088388
0.35915876137 0.3932459294
0.78360496875 0.1803299747
0.068085512197 0.422861364
0.23970076934 0.39763106717
0.32292203428 0.38198702768
0.19417702339 0.96683984787
0.15498217767 0.075709448672
0.33123854224 0.78629540912
0.82208561753 0.2531028401
0.81981109316 0.15308383927
0.3380478359 0.31516430479
0.37654917289 0.63784217184
0.45064680646 0.97647122142
0.45450657833 0.39349505298
0.73574766437 0.10553421389
0.099099761637 0.82015551159
0.6712683951 0.97396347726
0.10697539545 0.85002402356
0.29826127697 0.38761374342
0.30024127764 0.44054754848
0.44930616511 0.09691538618
0.14828597436 0.073219711068
0.25186358735 0.30817618612
0.29416021181 0.058392312199
0.74143331701 0.08085759783
0.93520366907 0.62393893157
0.073438681476 0.34616695635
0.63003711835 0.0097054930286
0.99786619311 0.13478928175
0.39448682439 0.51304522536
0.71557636321 0.10516433072
0.67785266731 0.11010552789
0.33987115467 0.89988178503
0.085577623241 0.057798629719
0.039995100095 0.36183921859
0.053755511125 0.02797039819
0.58004236941 0.20725006713
0.35235270062 0.60255717034
0.55776322136 0.74903237911
0.81506232918 0.011383377335
0.49908922311 0.087666550428
0.39127096831 0.29142706014
0.035214585708 0.32838075581
0.15616091515 0.64932075636
0.12200243823 0.50645653505
0.34345974655 0.23295591067
0.47694938179 0.038966974297
0.26767924171 0.014294091615
0.10510994773 0.39586148938
0.59867494498 0.55671008883
0.66854159424 0.11295064544
0.65998652055 0.052111888436
0.16775738892 0.5023519217
0.4543430097 0.27429241279
0.0088975250756 0.3420926134
0.32229947647 0.2157422227
0.71556087596 0.29464539267
0.92622934356 0.37751794131
0.4535113922 0.20298856781
0.64525123615 0.73421321745
0.38584167234 0.05253060962
0.35491179979 0.049101007017
0.81055152548 0.90448123533
0.43920848147 0.97779385319
0.41786475572 0.96411883909
0.2553263198 0.38687208237
0.11071852953 0.31527859198
0.6979805107 0.012483028312
0.43832530257 0.38671439514
0.39102787242 0.62014838548
0.33813989163 0.33289851505
0.45122298425 0.71264557443
0.66588167726 0.19022376924
0.041188975318 0.19961856194
0.74042457837 0.87428824853
0.40644387071 0.89420024901
0.95223654089 0.0020140313379
0.74466303464 0.019893352723
0.5623786561 0.27853182514
0.24415540348 0.31024036658
0.92596103112 0.077777677375
0.17509293659 0.79746916862
0.85962749972 0.029179172491
0.22755994904 0.85554836134
0.33186983548 0.74520788507
0.07172171486 0.51406226273
0.15051986743 0.83971469467
0.39360537966 0.21604311571
0.33278099492 0.34165072841
0.46071770543 0.96175346454
0.14519022751 0.34657706246
0.12202677397 0.32230536869
0.36471704827 0.02697452848
0.34751953529 0.78651001002
0.10957833682 0.10901124413
0.056353934716 0.80915194353
0.86791394733 0.90658277146
0.10558970144 0.36134436234
0.15899362284 0.28791535313
0.31835106076 0.43615752231
0.47566641757 0.063097927982
0.50125594608 0.7457650717
0.75994557193 0.17391856952
0.21228096031 0.34191938195
0.60333164127 0.23361047477
0.25772465674 0.57420971917
0.78213249788 0.16138595674
0.99497413261 0.23779759479
0.93129021379 0.10621462219
0.14931729764 0.26800328278
0.28634349553 0.2877813556
0.25075200181 0.079503030364
0.3706840637 0.4158950209
0.73056340595 0.91501636154
0.21272516694 0.32068002402
0.3476303723 0.89549647926
0.010468289432 0.07923768014
0.57273164336 0.043868777953
0.74472586844 0.10140471227
0.92219349813 0.28479315058
0.92048692956 0.97963131658
0.43968809141 0.11044295471
0.089314935789 0.32631053721
0.30145122796 0.38169247735
0.3049745221 0.37719195573
0.58637 0.23305832988
0.14834975327 0.78015456823
0.25467244734 0.32651905577
0.361277764 0.40307284851
0.98187116159 0.13836790962
0.34875047353 0.32258675942
0.62854910247 0.42181678687
0.0087388294056 0.75063625485
0.58752490506 0.72595514408
0.26578383536 0.46461468328
0.90034243013 0.5225467576
0.6161467891 0.39947026447
0.19737279298 0.42248197424
0.38869040569 0.88403887357
0.28890086295 0.32049728225
0.60351043585 0.05974045566
0.60835793844 0.28053441312
0.93803037533 0.87175142511
0.20992188364 0.21803006753
0.42408574551 0.032686572988
0.40509585198 0.41324193723
0.42686980029 0.34994696384
0.22663800292 0.39458291027
0.064225972417 0.10696213041
0.25122847176 0.69336949098
0.44055203808 0.34647405221
0.18440045074 0.57642981899
0.35545022243 0.7569521853
0.91947781472 0.95586553622
0.32984442141 0.36233367468
0.70618709746 0.22146842314
0.94106458914 0.83985734652
0.58798864069 0.05535394605
0.14655982634 0.44651103606
0.47543851308 0.26141814356
0.037155908693 0.17825212693
0.56211107916 0.3635334183
0.20586947397 0.068983578308
0.9673780559 0.015123435749
0.45877267252 0.3989286039
0.40580553076 0.105747716
0.33035620386 0.30509829372
0.35286693731 0.64355562334
0.39428461271 0.052604797522
0.2666183749 0.043668542293
0.18345698923 0.56573238245
0.68522162409 0.31096874527
0.99838958345 0.95567136281
0.14154801273 0.20151448208
0.69836582184 0.080928963457
0.61085386308 0.20225947124
0.40320722152 0.19156089908
0.46409648648 0.72032363784
0.65763786211 0.96112272948
0.075822399359 0.36052609475
0.84240721563 0.8923364444
0.040772054641 0.18747466006
0.93873084847 0.26558967442
0.24233459715 0.16686778308
0.9680912702 0.77000909441
0.40434694806 0.033253151405
0.52915455141 0.28001441941
0.20575468319 0.4263659567
0.75002335859 0.27484535167
0.65723862149 0.30968447602
0.48036371915 0.48883953632
0.32448945787 0.34051802159
0.23065208918 0.34511654396
0.98694827425 0.26501179949
0.57806116952 0.039959935166
0.6583189623 0.7058938328
0.26717077769 0.18891414408
0.45072819828 0.82761912308
0.88943572269 0.036464804405
0.6089781059 0.28985858913
0.38272854525 0.10518317806
0.38375062436 0.40794636489
0.77541967673 0.46086754485
0.79904530361 0.92480942176
0.79686481248 0.63728496424
0.59770652405 0.042369828492
0.0067648862737 0.33074684188
0.025709182752 0.43666593721
0.59666322518 0.26654715419
0.58957043262 0.25652835204
0.59146056434 0.10421611872
0.29968378522 0.18033913675
0.07004250869 0.11276365932
0.59692641804 0.36455322488
0.55488159874 0.41933831136
0.39371243414 0.15090756856
0.66717165719 0.83018558018
0.26848024928 0.29545794206
0.59938763377 0.96242462735
0.67825744752 0.17508871256
0.53226160793 0.40951661547
0.76113568194 0.2849338746
0.22073320166 0.4198692739
0.045472885709 0.19406569413
0.16361839385 0.29937863359
0.234832356 0.20754802431
0.20804153861 0.43793902637
0.72611104936 0.3642974061
0.024256316063 0.089748023401
0.39779419726 0.23113802203
0.13486659041 0.11639201745
0.35583155073 0.42252424899
0.88149247706 0.15850858267
0.64299978531 0.52397038609
0.35297832699 0.46386069757
0.87610365584 0.20015691439
0.26054927711 0.75009892853
0.2554207803 0.40407666474
0.25768565219 0.46651392253
0.75152006038 0.32563569292
0.18810971897 0.30843490314
0.030362588659 0.3276775461
0.93288108602 0.52569201222
0.65829109206 0.42100518875
0.3417708467 0.19843522467
0.34377899742 0.55915727941
0.34622941255 0.25131856314
0.96689399133 0.69701596829
0.97407285918 0.076870546176
0.27120864375 0.3461880183
0.11070053583 0.23414726991
0.85944697726 0.32549656008
0.079530454527 0.32838565749
0.0028668547563 0.22235569928
0.17173419006 0.96499320994
0.74909246177 0.26066141198
0.52310731063 0.45371289199
0.71784275685 0.24181310318
0.23614681291 0.3783629433
0.88368536328 0.026472017601
0.46873355578 0.91682368004
0.3613468107 0.81239928554
0.7561195497 0.023383169316
0.067821999412 0.7894117249
0.049091308759 0.24378161209
0.53985661789 0.25359622363
0.35492880027 0.5967432343
0.629053087 0.29944204798
0.067037955451 0.21359324408
0.45417224953 0.33188743051
0.52309843907 0.57307948026
0.46997207667 0.091155881172
0.55357119329 0.18869834086
0.72560651054 0.18820878844
0.84570224072 0.29458993325
0.16861518705 0.3544677321
0.40878906643 0.1671749733
0.99744029952 0.31272382405
0.42493836161 0.49082043479
0.19626771066 0.2827955298
0.33594046492 0.84351003539
0.45447620321 0.0064037699104
0.082241269492 0.93753743939
0.60944024038 0.79699008231
0.016885006286 0.3809984765
0.068456412196 0.19345368843
0.62256093945 0.26224676275
0.66399589197 0.16221577876
0.29193515391 0.066726875745
0.45854453813 0.21241046902
0.22226461313 0.048916380701
0.78509798116 0.54254138294
0.10277722859 0.2916999709
0.40207676246 0.045884170114
0.38426478752 0.5617454732
0.3630189646 0.65442305733
0.52224427224 0.2639680111
0.92427150367 0.17837698641
0.35837093397 0.47640702732
0.079482462333 0.50466995216
0.14210087563 0.81819526865
0.14830619048 0.41948806254
0.15605483346 0.33380159647
0.57663498299 0.36859966301
0.16029423272 0.36218390848
0.49327909842 0.077143918874
0.23469294969 0.29422592059
0.79476842407 0.1665310638
0.97214045412 0.59791974685
0.15837720704 0.30563724668
0.62038739882 0.90642731697
0.0039111810297 0.37654582683
0.074988934771 0.43138871252
0.86943764445 0.266131501
0.439468954 0.42142430414
0.58439492484 0.28533902922
0.53042846881 0.25145441106
0.14566326154 0.4274294271
0.10283689758 0.98168039878
0.12336045017 0.14037075247
0.99839355552 0.1244379659
0.82418852375 0.84334055248
0.49130857123 0.37894300967
0.95937763095 0.99798775806
0.48767092185 0.60662854784
0.16714747338 0.46710788693
0.79196592704 0.31498620672
0.41559472198 0.65378143461
0.36442440323 0.2867286516
0.16719791651 0.15937349837
0.30971133738 0.33589576999
0.23454136364 0.13525852029
0.60321597362 0.28673875961
0.15855794434 0.38875541805
0.31229955181 0.11732363553
0.34536935207 0.99552524273
0.48486145088 0.37651218506
0.38577023237 0.35081103569
0.84731695063 0.16845134452
0.61138068748 0.27370210039
0.93535485858 0.091462261022
0.83422434779 0.7826394365
0.19628843639 0.60749200808
0.59035777535 0.30058068252
0.26314881052 0.51997100343
0.055303263241 0.84220469881
0.35495226513 0.78767568661
0.012026287125 0.14830204363
0.35169133942 0.845567393
0.95338783627 0.24972139559
0.56091481496 0.23869176644
0.70452089701 0.29347950241
0.055670168556 0.054605190524
0.69891020931 0.4490376106
0.024266498864 0.72027756679
0.042173550192 0.22293991683
0.31445488618 0.45006576474
0.40946814506 0.26249713389
0.081324082559 0.3218732521
0.38239161904 0.71509018043
0.6963504499 0.17087884012
0.024929062695 0.042364294064
0.36882826561 0.30573742561
0.18405740375 0.37343860893
0.71367629319 0.43935216634
0.88535334504 0.061624337721
0.85281486687 0.92217826284
0.63293111693 0.97422264805
0.3834610369 0.41896344827
0.87621538343 0.23024978996
0.079499540346 0.42592716512
0.51900455472 0.43448215737
0.33147285594 0.33266252098
0.41604721259 0.37725897781
0.017588095687 0.2055501707
0.55930725135 0.13119850138
0.27709743058 0.049154990599
0.091699632903 0.41029074145
0.94562066767 0.64139667504
0.41148214007 0.29864052655
0.22117615601 0.90835988112
0.46495078098 0.24556627322
0.68336559289 0.1081986979
0.84731372324 0.30700318833
0.82048004823 0.97576467202
0.58942073018 0.14850378485
0.24390174175 0.3525917915
0.37609981063 0.68795116765
0.80951232348 0.34414481413
0.0022138407379 0.64447262517
0.85493845771 0.26562152325
0.34883028049 0.84179083598
0.65772394796 0.61348430765
0.64277350005 0.32667955408
0.39711967923 0.50369247972
0.80618867026 0.82890010677
0.048658171647 0.09248209419
0.53286958906 0.92374893658
0.3573768248 0.34114727754
0.98877975337 0.20548732101
0.91598144067 0.2883899464
0.28136625511 0.50111054302
0.036009438391 0.34404179109
0.33949326785 0.44079214787
0.33740809169 0.6009844086
0.89384967151 0.83265687374
0.32476384112 0.11085091673
0.32519327145 0.046275474057
0.18687558943 0.2110997317
0.56550865289 0.34020928064
0.22171368222 0.3151707448
0.85843120506 0.093936774462
0.26489003407 0.57316946379
0.50920684754 0.29728989179
0.65354974605 0.64988303112
0.88743282365 0.016754818942
0.860330765 0.71017311729
0.084629385744 0.10255176324
0.82360580965 0.26063739431
0.42521876653 0.2458340427
0.68126606503 0.18968172555
0.20566825758 0.49701989509
0.8558517732 0.81218914568
0.46584258527 0.38836185149
0.37027503145 0.014718123572
0.74001625033 0.37267757831
0.10538959314 0.20687082251
0.46742175497 0.40104477377
0.59811921075 0.22479807966
0.092866369392 0.51746901303
0.52693366993 0.62591200857
0.3574117639 0.35276548042
0.40609534425 0.35952091181
0.32639702659 0.63040582727
0.33263379809 0.47579531471
0.16670545756 0.11281241579
0.60867897018 0.2685675765
0.58296387909 0.91223383844
0.38712757983 0.35579997613
0.26821719824 0.38369369815
0.012437590451 0.003210923389
0.44850540643 0.37561882134
0.47890190579 0.33788546526
0.186955698 0.31869801525
0.60581063784 0.33866926235
0.71976850941 0.83756444542
0.27240708095 0.58218163403
0.33850810002 0.16125969483
0.92678886517 0.31885389857
0.96769079722 0.94475357554
0.25609713178 0.31920656931
0.66096445605 0.31475269953
0.7631885342 0.19271288304
0.30455528214 0.16062085048
0.80139998055 0.74521944126
0.42339043369 0.4800723742
0.34398008246 0.71121441472
0.61266240455 0.39201500143
0.27511557347 0.55332799696
0.98664748394 0.27930683917
0.080467048379 0.21478107556
0.48331181494 0.4085302484
0.043479645707 0.9420418316
0.081585857882 0.45354001128
0.73684067055 0.2590130755
0.20219551389 0.046707992546
0.54729727994 0.56674585377
0.44793448227 0.020351010618
0.70515442942 0.98055755635
0.99859649476 0.30170785066
0.537940668 0.27687726335
0.86393928609 0.15152734305
0.09455176169 0.76191162262
0.91848650555 0.0043254456236
0.86049995084 0.25285116922
0.1565947222 0.015174284473
0.87739093158 0.055930225971
0.33456364182 0.027888761069
0.5398215432 0.32414362286
0.71241039423 0.063081943195
0.86407240309 0.29482494426
0.97066444275 0.16185580251
0.66268829551 0.35318096204
0.7614875554 0.077804559738
0.27070752498 0.45658824759
0.34296873129 0.79162692216
0.15373663934 0.22192335034
0.30528473088 0.28112263676
0.28458716993 0.20085514132
0.014384981838 0.35955169618
0.14333681619 0.12776557397
0.36338570815 0.58832954277
0.11208177343 0.36193769297
0.98651994394 0.17767001062
0.5999844957 0.78262091432
0.35522078056 0.41519464854
0.66950246306 0.29734120304
0.25552861558 0.54817728847
0.26423622584 0.36385983182
0.73399446811 0.19057609452
0.091545261254 0.49331420779
0.38763972184 0.65476736081
0.21215971319 0.57142072606
0.50291629175 0.38157967511
0.28873858019 0.44565430386
0.024281600559 0.20719245054
0.076969415395 0.49347349522
0.26537801848 0.36982444801
0.69846276566 0.11700090475
0.91246353654 0.13109124143
0.77065584587 0.32069376528
0.42555044871 0.17711219799
0.05317178547 0.35993026778
0.3184308543 0.21062918262
0.27709165194 0.29103246558
0.66933745752 0.87360314291
0.68269291029 0.11617502423
0.02037045891 0.26596376305
0.49960117817 0.23611631179
0.42887607636 0.14395040464
0.60944079106 0.18571828026
0.38455188689 0.82517838144
0.22671469668 0.47318515798
0.44676857628 0.86399628709
0.32730970646 0.91583892637
0.33194773889 0.41646885428
0.69007746287 0.32926369828
0.27368196734 0.54531900956
0.22534416953 0.3097339172
0.12408442956 0.080916812899
0.91130244939 0.31118782933
0.91064988237 0.99694060287
0.69650986256 0.97125177049
0.15219797923 0.24363910445
0.25018817396 0.2041759939
0.61705921236 0.85185190292
0.34184792559 0.65815695163
0.30763432472 0.45344390109
0.33271098924 0.96202072641
0.70243479336 0.75249653666
0.048335950291 0.1073915565
0.38849448077 0.60245224948
0.62566999116 0.27010926959
0.98126265881 0.10664892391
0.88715765262 0.24862854963
0.95484323791 0.20671521286
0.18011676482 0.47154339224
0.85377515233 0.19704618345
0.73885754311 0.62514384015
0.30094593938 0.24055354535
0.35194487205 0.27743220835
0.4470459304 0.36847971888
0.29301771079 0.27344691942
0.44908988322 0.7829504089
0.060808709155 0.27129418659
0.45031374675 0.33746661006
0.003685491178 0.39452216
0.35738355898 0.58985263119
0.83787512748 0.38091328429
0.057272037983 0.34080178036
0.87993770445 0.66915463961
0.90788561586 0.42455225193
0.14387219074 0.23627201201
0.18611633587 0.38850432764
0.5232805803 0.95034952266
0.36962694507 0.18682773936
0.24215351627 0.82786696822
0.50706898649 0.96423724634
0.065597213757 0.76427012837
0.75200094735 0.28940474804
0.24596288648 0.41285130029
0.38185904756 0.51962144253
0.81778025726 0.040948460309
0.3946040897 0.54287915001
0.34292605888 0.25863608468
0.38921408482 0.26273414858
0.31171823287 0.75828405589
0.90253685836 0.35298142352
0.44931288288 0.38243701361
0.43055315574 0.35451122888
0.21971669799 0.14670030525
0.002034477328 0.68405479243
0.2308599768 0.59916978181
0.057546969538 0.44941346657
0.41669519745 0.46652681479
0.38084270472 0.43675916258
0.98798271491 0.14027080924
0.17161970172 0.62516229024
0.84841109201 0.87995139747
0.79184836902 0.0514559377
0.77953122163 0.052326380621
0.87780032597 0.91439203993
0.78740014023 0.62445784538
0.25978798233 0.30073869633
0.29524713075 0.7430081526
0.10423670424 0.47314249557
0.75020719858 0.92936445709
0.19379945695 0.3064902014
0.87399131687 0.2088775312
0.79254281955 0.37888177868
0.44259784203 0.44593348732
0.74365407272 0.2697819124
0.4205661979 0.36321612213
0.51171348745 0.35874639104
0.48133844777 0.36449269754
0.33581970333 0.2775934732
0.91105503935 0.072323689435
0.73322932126 0.31179987886
0.55183681455 0.97663999917
0.55163242767 0.31135482374
0.34371934803 0.78101836166
0.28556876328 0.46051823653
0.66249488164 0.02387824905
0.76327121213 0.12279504547
0.57116581484 0.30097275059
0.73524910068 0.30568691346
0.78658480185 0.60265535979
0.76126549934 0.11580498797
0.94522219042 0.04931216955
0.083127953546 0.17197368238
0.49140565595 0.10659781601
0.16523117438 0.89436032948
0.10110139759 0.31472488887
0.4916652039 0.9905307278
0.091262803523 0.28509095794
0.1951443588 0.9303658703
0.40984229189 0.31109021908
0.5406105954 0.64144129836
0.37337564665 0.71979096411
0.39969593624 0.41077613871
0.64292849692 0.74722404729
0.033472208697 0.39842185545
0.30159145187 0.3965883288
0.25385521986 0.43810556322
0.1430514593 0.95800812088
0.94508227884 0.091227336757
0.90030092072 0.95767788106
0.11832097446 0.80830633727
0.46131249438 0.61175082513
0.02526158881 0.17785736669
0.22635937714 0.18792116985
0.95727560472 0.79839805203
0.93006718162 0.13179847965
0.29435518843 0.58286051356
0.75599272277 0.064031417911
0.026634758876 0.14122919515
0.57886445092 0.816306043
0.063762052116 0.94699024391
0.33048537209 0.68095899571
0.45230379761 0.27901671238
0.98048753325 0.88065179748
0.93512389243 0.77608631681
0.21828746468 0.94261334665
0.13422190565 0.30882887065
0.2648693148 0.23305657863
0.028463911436 0.40711522918
0.20186388976 0.44736414595
0.99375234033 0.82494987775
0.3558215665 0.98832190239
0.20669516617 0.39302070466
0.70583538595 0.86971105425
0.11106254193 0.28397773547
0.85117984123 0.094773525296
0.38418500093 0.1966893807
0.77974805885 0.67837746784
0.13739816101 0.27041107904
0.56784775506 0.27389560764
0.83392391455 0.19957762244
0.6234122187 0.11256102726
0.4919664314 0.28686800175
0.31525784135 0.043967092497
0.56897148255 0.25629244631
0.52869170971 0.98323171375
0.38565538756 0.30765461165
0.18935328534 0.11058371178
0.48710270158 0.35564071769
0.29591515829 0.62840978558
0.23991359649 0.053164719676
0.86366824073 0.88579114028
0.14418105223 0.14706408952
0.083893826123 0.2976950534
0.58926910588 0.29316529702
0.60897984102 0.044775348496
0.30858681351 0.34956837286
0.23801150197 0.90845712866
0.71503650644 0.22402960714
0.91247252597 0.65982721878
0.43073380042 0.38808990799
0.095513972439 0.35370640745
0.49433043916 0.28133095515
0.33210406304 0.66976390167
0.6543380386 0.86496129217
0.8541325466 0.8513655492
0.30977697802 0.45949049912
0.75816698406 0.29194195158
0.39301256811 0.17786984427
0.38773681577 0.98444415897
0.59746154797 0.27496312247
0.17934937328 0.38476127064
0.84209882375 0.94599315821
0.10367407384 0.42812991792
0.89469747609 0.25575239417
0.04068612731 0.093273438192
0.23664426922 0.48629274344
0.03170698762 0.75915693194
0.91700936652 0.93292038615
0.71121226949 0.24218692481
0.7978418105 0.26199950849
0.72513595588 0.2047731858
0.068787423253 0.38950911374
0.94040116459 0.96056826844
0.26206389344 0.31446006864
0.3909831243 0.50617606774
0.4986299015 0.068316377785
0.65200713039 0.31230075313
0.6278315933 0.23417212854
0.7355765684 0.77808418108
0.012067519233 0.34655278609
0.66681534322 0.20287595113
0.64017083366 0.24353086011
0.90986732226 0.33109757984
0.67275619295 0.052426346874
0.97184388021 0.22649022014
0.24441019935 0.45046989239
0.83226121696 0.068534396145
0.37125234367 0.054552972329
0.31992784226 0.08311627703
0.16561304908 0.32849063569
0.37819004194 0.45710259146
0.91256442188 0.81254885331
0.45055020019 0.31997644376
0.61854310559 0.23013152833
0.32828764178 0.83397315419
0.81951847736 0.89827282786
0.24088815049 0.46978515377
0.45056123732 0.65348758287
0.22819009182 0.6869555341
0.71260015867 0.026086397693
0.41376435023 0.34780241036
0.53816408582 0.1251747544
0.41782641097 0.20617078656
0.46522330888 0.19663478598
0.24164163751 0.32465102269
0.36976531609 0.24219680719
0.80966964537 0.35379186644
0.90668233609 0.58537071923
0.28383113923 0.54673346389
0.61385118325 0.38076743634
0.018334534316 0.088440264867
0.37922109712 0.93465923467
0.60364313898 0.82283064274
0.7508971421 0.31588334708
0.85054172077 0.82071532962
0.78305423454 0.37459462402
0.95398022824 0.99030566823
0.69173911056 0.094802785946
0.41719546849 0.33683096732
0.56977638836 0.9081696734
0.54870678914 0.096532281657
0.91024299225 0.91356846488
0.19256805339 0.59528434183
0.20096398616 0.24614118423
0.081109224925 0.52654447317
0.24533305236 0.57945149388
0.68444731925 0.08052437525
0.12912216088 0.42531273937
0.32576594701 0.19430856283
0.014357707367 0.05329199465
0.41686497572 0.19531169561
0.77176133999 0.37264531939
0.0096311046438 0.26559807573
0.68653436107 0.28794929404
0.4337624176 0.33888101043
0.74021827965 0.58081382545
0.08187457849 0.2607632963
0.87905590854 0.28485579472
0.41470785427 0.26942004114
0.82961334707 0.86115700549
0.64812809876 0.24812410249
0.53465979082 0.24157196293
0.3349774986 0.36628240394
0.21313142614 0.18747945282
0.4910928064 0.32275852953
0.95955513091 0.89437035614
0.66694163882 0.98714316616
0.31154494413 0.7373470301
0.23239377164 0.31747093821
0.6843955984 0.50305962838
0.88347278572 0.88463775646
0.43976714967 0.41231928737
0.11084896116 0.33670708996
0.59905370844 0.87370802492
0.41035068309 0.20400042728
0.36470162014 0.072309219366
0.10418787886 0.44082229861
0.11237257869 0.19079486768
0.078844418527 0.3742031231
0.082696214003 0.31576670292
0.75485338826 0.029499117625
0.30774291061 0.86970910983
0.43922463025 0.33524533783
0.54927394058 0.34780879934
0.47540137899 0.36590134476
0.19233454253 0.44694106235
0.053001576983 0.31381323754
0.24138418681 0.52511120098
0.14059426996 0.59720523638
0.23965725775 0.38772040958
0.39620940104 0.091557262293
0.53140641428 0.26758596796
0.37042156887 0.76077551851
0.78002748491 0.045063929534
0.57181073056 0.84049640227
0.70842083903 0.64535705271
0.10067351161 0.64382161993
0.27825881551 0.81855008408
0.91499318675 0.17054744309
0.86076729194 0.2616763368
0.67481004232 0.16909157678
0.98842140744 0.39771998067
0.81623552702 0.74327992971
0.12892226257 0.41047578407
0.49521002159 0.31841809953
0.037894357524 0.071695657397
0.43862891602 0.848813308
0.8641210372 0.036510758198
0.48952529461 0.57567260762
0.74746156281 0.84083812116
0.027190545161 0.38531232627
0.28647456683 0.58405626284
0.90805849271 0.093675045526
0.97559041622 0.26559442254
0.015390320926 0.31145410801
0.92346937482 0.73439934043
0.31432776522 0.809158625
0.7924328048 0.039218844457
0.032727347581 0.19451557023
0.35234712122 0.39794451017
0.24958400762 0.28733190609
0.88644357271 0.90953150924
0.23712802562 0.26811251126
0.21830637291 0.32568638568
0.53394613985 0.3734932461
0.8995756738 0.32112809027
0.27181216273 0.39964914754
0.70301693973 0.16107026094
0.85320446206 0.614891891
0.70482430824 0.10426798345
0.64569084538 0.84884729338
0.62292810261 0.7420683767
0.9924258432 0.32596301198
0.37032640881 0.74888962792
0.71629286599 0.21649312128
0.5924112957 0.27161479466
0.80165222539 0.89266433591
0.94958060754 0.66046782504
0.24926377475 0.16853269532
0.55905506562 0.39496725618
0.24918917691 0.27986308253
0.9721971987 0.099659316223
0.46942085981 0.45626000948
0.20039927088 0.18429794506
0.25747129678 0.28223608529
0.55377119644 0.40565699555
0.55584845138 0.33053700128
0.70842021204 0.9362817287
0.89499651682 0.14749609766
0.046568823814 0.39358763857
0.22873122496 0.25188554653
0.19390200669 0.69771109072
0.16362606508 0.30747782719
0.43403385641 0.3171893096
0.3615660761 0.84627920668
0.18333177791 0.27512658685
0.61016612626 0.51484502164
0.83779886507 0.011351546784
0.88624282063 0.15367007775
0.42102137548 0.30909424922
0.73085186535 0.82433916063
0.28463290038 0.37808388494
0.86847240044 0.82104561884
0.04559770415 0.35391470837
0.77066119149 0.84825266177
0.34474037132 0.34247624524
0.97073780939 0.2491054754
0.035020255404 0.29664498886
0.64052030366 0.98802239774
0.087081678334 0.36084283928
0.035676282454 0.87018113342
0.69445245586 0.60352893163
0.24305634508 0.36310827735
0.060182458239 0.97878046206
0.6097906258 0.60195749703
0.59713584128 0.29445804145
0.39091981408 0.1856938202
0.076604555999 0.10382403692
0.98061544925 0.27251072329
0.44080181858 0.51187682892
0.038504017764 0.39675029265
0.62274830128 0.28598564844
0.69138560826 0.16068664389
0.042575812202 0.026961737478
0.73275171956 0.20987464759
0.37598436213 0.22240728107
0.88083030033 0.043264280932
0.047054963274 0.36768804827
0.21174012315 0.44318396662
0.60975617256 0.98840490787
0.31655554493 0.95812354349
0.46418449557 0.29441073669
0.9739320554 0.78178666204
0.67672740755 0.63761608199
0.33676005502 0.72716129478
0.83452149186 0.095989139202
0.48494042305 0.97244753581
0.62813865854 0.023814402246
0.57427636097 0.87494040898
0.035631223722 0.96125811639
0.94221192912 0.17275210423
0.1206902967 0.3799578786
0.76921605572 0.027653095374
0.9974098461 0.96637235733
0.17003502933 0.27400957165
0.1098375131 0.46935078585
0.27459959364 0.83720472062
0.56870637568 0.28974385543
0.26504076849 0.78223583568
0.60468874455 0.13477226621
0.52505913149 0.30041119379
0.5701103713 0.21703601217
0.83160851474 0.89746048821
0.94943455883 0.078513861428
0.21986458087 0.13559937791
0.13772727278 0.79829247255
0.014961242379 0.34112204055
0.25284215082 0.45066992959
0.041397587408 0.45346620135
0.99744796364 0.1553266999
0.35630525303 0.7652838217
0.28491286401 0.19256400188
0.070031729823 0.08823889102
0.61096876412 0.23168263593
0.71634062241 0.32386790835
0.077250630248 0.3001603945
0.88006763183 0.0023314665495
0.34463836031 0.41435108598
0.22240350958 0.32173333549
0.16376104787 0.72946844783
0.58862709348 0.37756288105
0.87437077469 0.72173854648
0.83018972887 0.71116437194
0.24267867213 0.12887154974
0.29593323527 0.041439714067
0.60802214038 0.45152714329
0.77679942678 0.58507709866
0.65790979361 0.33548335375
0.11159854755 0.10276027519
0.29309861077 0.34113334361
0.058678585222 0.30181841651
0.61986268616 0.46283074763
0.59412250981 0.31004693731
0.6577524072 0.349599033
0.28037836917 0.94801092345
0.89370397398 0.19250656253
0.25262623296 0.34542269291
0.1001997943 0.34486492345
0.95301418142 0.34675970965
0.69893114125 0.30186360188
0.99654167728 0.17568212446
0.43246000077 0.42029637431
0.85314761754 0.76138375895
0.48710160759 0.36701277297
0.082452685122 0.5153031832
0.84546859571 0.23903752902
0.37988604876 0.3245847732
0.36092505259 0.80281454296
0.32774204556 0.97584239443
0.2830670384 0.31960062671
0.046978339414 0.0066861616104
0.59278960019 0.16527321185
0.11624608611 0.40326825663
0.57755094056 0.30854894953
0.88908865034 0.10336617826
0.8613223504 0.16734403699
0.35392033006 0.22391390182
0.92830606714 0.16002671011
0.72720427692 0.27018226903
0.26430190076 0.071459836554
0.99779564206 0.89314210154
0.45349309703 0.42342830775
0.26201675809 0.14557780627
0.55050649233 0.5469341167
0.160549326 0.47523701443
0.60689972153 0.31233043654
0.13547666978 0.15232719117
0.35007161506 0.4208101665
0.88181286335 0.79070891889
0.56951387996 0.20836791602
0.34531921514 0.86094607642
0.80466872297 0.021151412811
0.096471327539 0.069457283965
0.16433588454 0.081843251588
0.9510968882 0.86870626843
0.39452637431 0.53045803231
0.18733380031 0.60231348348
0.17935501157 0.20807217634
0.80367515686 0.07678124653
0.7610832202 0.034097689854
0.69356584404 0.20675158662
0.93898184111 0.20389157526
0.33964650582 0.56678693307
0.036430686916 0.41225577384
0.42863796009 0.043261797274
0.36801725829 0.62012787116
0.9185376279 0.16465885558
0.24861397798 0.1799329947
0.4218436543 0.22670671997
0.32526996641 0.42175101963
0.32771100815 0.73198530094
0.5875190919 0.36546820818
0.43722086444 0.74232656283
0.88157648139 0.0956719216
0.79304183156 0.32350596255
0.81091110896 0.72594822667
0.16127008942 0.33200746163
0.93851825813 0.53898162737
0.16086222342 0.20128676837
0.83073508082 0.15437692509
0.50285619143 0.02910275992
0.40553847688 0.13095426906
0.46405244382 0.11719739016
0.37807696742 0.86860304245
0.43994615767 0.88840637102
0.19176637446 0.62031707799
0.54956034598 0.90473792967
0.99518068835 0.64508010023
0.98672544255 0.12752797712
0.90003559063 0.23127162667
0.5240881908 0.10082307155
0.24706014376 0.32179782777
0.6469331397 0.33244106074
0.82856849239 0.33928854268
0.49885677698 0.13353799748
0.93587985152 0.80793869614
0.96215086943 0.24489537093
0.18492084606 0.42802766633
0.39497540558 0.34197521067
0.55909443501 0.0044563112761
0.61582984783 0.23783803543
0.31146047021 0.27635428049
0.32084311698 0.48533306302
0.31149963893 0.42920918012
0.26045558491 0.10284795989
0.19340748231 0.31668274495
0.62405710548 0.34877391745
0.3252155093 0.29125096967
0.39393495403 0.7420035436
0.89071346159 0.043402688133
0.41011231633 0.43488569278
0.059984628589 0.29106720964
0.25790884274 0.029876118568
0.14748588494 0.32236898249
0.18486936794 0.49515489335
0.13658214734 0.0058293336735
0.46515325099 0.83424077597
0.33531857591 0.7133318559
0.8607219945 0.18174501343
0.15947441233 0.029531417513
0.66255053622 0.10483643347
0.38820481626 0.53906114552
0.38629330944 0.24365916019
0.35394609684 0.37407673005
0.023252020613 0.19468057654
0.19290596046 0.34659018007
0.54554097407 0.27268373238
0.67402749954 0.23845214436
0.87372127036 0.33243793705
0.85426250682 0.87584363768
0.98619228924 0.1054929993
0.42445800239 0.20695753243
0.22621878847 0.12065478065
0.1677632343 0.29414984432
0.61118104556 0.96149091246
0.36127438711 0.25645890411
0.58432390967 0.15813157188
0.62553342678 0.088567235096
0.71348969667 0.17340422093
0.45203776859 0.34963993071
0.39899780286 0.47962056961
0.24177683469 0.1849332589
0.57292649564 0.15152589558
0.14639714853 0.12027755169
0.4963945711 0.66357067372
0.38080880626 0.26054199852
0.48316495825 0.075829545431
0.48014196252 0.43693179654
0.24376113691 0.54364603723
0.94508517797 0.39028530254
0.23322274676 0.22637817813
0.76667590242 0.1110762972
0.8059195249 0.69882283433
0.89634269787 0.24045108011
0.21193179107 0.0033814822832
0.56505004322 0.36863750359
0.40835793793 0.089565030722
0.95529947305 0.90609718962
0.04016022335 0.35613173253
0.34381495262 0.92512451836
0.39069393448 0.042552139963
0.93426776762 0.89486293312
0.68442256783 0.87525463714
0.085800869198 0.39616919477
0.97074465531 0.81732123906
0.92406331912 0.094277619307
0.54922815634 0.39924604098
0.17929265677 0.12927217238
0.73273572411 0.069400705808
0.12934573908 0.24036227608
0.1275616355 0.31006637879
0.37114068823 0.351997956
0.054506828794 0.27754908938
0.69506253544 0.95178792486
0.44259171186 0.15669305792
0.41935095168 0.4267492142
0.345652495 0.32986897771
0.052172420573 0.28768136252
0.18705009147 0.3294518987
0.091762351599 0.32195331221
0.5359793009 0.34495405688
0.04090813662 0.69610480703
0.35137557869 0.62787299435
0.11766255104 0.14694457498
0.75407384369 0.016069934445
0.3458504905 0.47501965703
0.29448285135 0.074775750974
0.48008793897 0.0020012670867
0.11743741591 0.92598008504
0.56900068521 0.028615419
0.74395044047 0.11508193137
0.13987179632 0.45671311461
0.47901261321 0.42382248928
0.85978252575 0.63039881823
0.097132234328 0.39226086866
0.30734652043 0.98225006886
0.17531867937 0.609985413
0.2899347218 0.74192238686
0.61929465986 0.91949392186
0.90823835428 0.3719085615
0.50371509012 0.26927403055
0.091419492442 0.35028515616
0.70772601177 0.046202452204
0.12226656094 0.30302637583
0.54393341145 0.89165246861
0.1765629641 0.45145012194
0.90395740122 0.25398566982
0.80333601455 0.20175682083
0.97448932759 0.19735832411
0.37395981018 0.72795935585
0.95361116529 0.12030993382
0.47994797193 0.39596136215
0.1475460033 0.27477551827
0.38006935081 0.89327274477
0.09112515892 0.3733263982
0.38521105203 0.46407697799
0.0066877541379 0.94112986299
0.74837006864 0.098239421813
0.58169363142 0.25280010932
0.5721299048 0.61327068286
0.30523012248 0.057472521577
0.40962527656 0.83595871034
0.034291708494 0.35091735404
0.89740878986 0.66359478541
0.14405224275 0.31264958197
0.17551279806 0.12291084892
0.49651011241 0.96979693681
0.27056993894 0.069794784435
0.2924164065 0.41237844852
0.21180655165 0.44997964579
0.97292096084 0.14513794768
0.31695103073 0.40307272365
0.63065658814 0.93058244858
0.058268053629 0.43849744651
0.90910020921 0.90265914811
0.3322484309 0.86187360987
0.31715978295 0.41241012358
0.44216602772 0.077741785921
0.64599079893 0.27839267014
0.84900548051 0.054077697897
0.21454019408 0.41979830764
0.097147821928 0.28154969981
0.020939427177 0.17098284268
0.26953655376 0.15436414671
0.39254602003 0.76369769496
0.36933238805 0.8573773635
0.36980334592 0.35927187772
0.97729637909 0.067616885622
0.81214028256 0.43493948904
0.24643905825 0.20860541666
0.57815011416 0.34527625668
0.35647849931 0.16426562922
0.49323199695 0.22246514911
0.24240913693 0.39195600616
0.26296777538 0.26848235082
0.26592492629 0.56482181165
0.034390385343 0.12962077831
0.41499304228 0.14218680393
0.55578145069 0.28266111928
0.5397379308 0.4068223349
0.20013663621 0.19315080277
0.80610975848 0.093575233375
0.79031153383 0.062353589589
0.3760021031 0.46342281759
0.81693850522 0.25330589202
0.41716188252 0.062763622078
0.66382147248 0.32787249345
0.29855534888 0.43463965564
0.83210784863 0.69108989391
0.24588506607 0.85933557574
0.22501410486 0.17617383171
0.33510598888 0.78953825206
0.17501486413 0.33544045708
0.30035159836 0.46146071264
0.90289474358 0.88722954547
0.36664685355 0.54438254573
0.28027295521 0.188243595
0.60451801328 0.1628704712
0.22339824806 0.35302832356
0.5548343411 0.24113990414
0.075465971537 0.17652796387
0.65200153295 0.36135633968
0.24047127551 0.57475221172
0.16044220118 0.12522666599
0.21218001608 0.61230853494
0.5269983911 0.16445644945
0.33102653719 0.5109892328
0.45270122198 0.42963683886
0.062591377161 0.33581125364
0.076280269331 0.30603468226
0.842147807 0.96532277592
0.87037754163 0.92735880396
0.87691673731 0.57584516801
0.39894681126 0.20920314994
0.53648030333 0.37962203017
0.80973175303 0.0028031879865
0.21544288762 0.55200734968
0.59875934897 0.081454123476
0.35104686146 0.45370839241
0.36301787162 0.14706490942
0.90615923431 0.02309203743
0.31967258051 0.34682992637
0.66358933013 0.07590515281
0.30652700169 0.21856295674
0.40103877048 0.42750784801
0.78615774005 0.33809860353
0.54356553606 0.019117808738
0.78039178965 0.3542718832
0.34002176869 0.57887947291
0.783067065 0.24953626284
0.55067672396 0.0077748844914
0.042257863004 0.4174454873
0.67515002042 0.13001603455
0.79167583219 0.26396642161
0.73803818841 0.90724431657
0.026755817485 0.15159858415
0.16850892578 0.61896342084
0.41117398219 0.23019979439
0.96434180215 0.75302864574
0.82406888977 0.17464861668
0.3290875951 0.64907179728
0.51056491565 0.27121503115
0.13888076875 0.030420854903
0.71936777297 0.74366697987
0.17356303612 0.17448296947
0.26313053427 0.1280971199
0.30564730287 0.79580508234
0.68665901146 0.032743043566
0.42333742415 0.97361224122
0.11067380695 0.43026430569
0.5138417304 0.53994306531
0.19820508137 0.37980364511
0.098446221031 0.93722068277
0.077569401699 0.90337868298
0.5531431268 0.22048257946
0.33097733668 0.32010517832
0.7158988433 0.31690646245
0.10062514425 0.95756400381
0.055077573151 0.74435243787
0.50847249643 0.33082557609
0.4741429503 0.33332273627
0.27143844989 0.57253543075
0.97631617474 0.050886607689
0.020262181802 0.32253380608
0.088442847507 0.84495801136
0.035664690613 0.011050949321
0.79451296775 0.15401459439
0.96415623572 0.15802118857
0.88417443116 0.17600423845
0.8529744515 0.96418684332
0.45367878546 0.36389884845
0.52962186654 0.42374224118
0.23428818908 0.44454056142
0.14226680234 0.50923790139
0.45443952009 0.89923698243
0.41328330588 0.40713006118
0.36154601469 0.19146352787
0.41861067689 0.010428431781
0.56246873523 0.061542911105
0.95988075135 0.075763128947
0.28039761575 0.92619080939
0.64032230518 0.072416284316
0.62810522021 0.16151767453
0.10205049507 0.28520713769
0.76544100238 0.36876731785
0.81753287413 0.10169821169
0.087952640262 0.16690262574
0.40404855662 0.37221081099
0.2186439731 0.41154979825
0.33160339809 0.28720165733
0.94832368679 0.15120479233
0.19139212768 0.5775118563
0.71149837048 0.24939754053
0.40727877268 0.47500199829
0.27191995748 0.17791627459
0.35782408012 0.042444903312
0.32888145129 0.050795752497
0.17959040658 0.51624990216
0.28548332837 0.44153525438
0.13836953881 0.47386756132
0.65013487817 0.16597877516
0.12067898833 0.35595138722
0.15512655576 0.036204521722
0.19273912827 0.14298154952
0.39662545752 0.29367912615
0.71031476807 0.29029309367
0.65860098655 0.77735739086
0.46154861371 0.26903698513
0.3240946183 0.32237682016
0.37489687306 0.36611061252
0.61274483396 0.049003442085
0.35675300152 0.67725922679
0.36576121717 0.62713541592
0.833710308 0.97843698451
0.2151552415 0.026947082234
0.50469534629 0.17577702805
0.82512177216 0.2670267627
0.5977687077 0.37541155
0.53326751639 0.061065433093
0.98106551768 0.30897111997
0.56657693737 0.33248749262
0.82394108368 0.76373413664
0.9100256817 0.96151048322
0.99849076526 0.25940159874
0.64947958484 0.087409656264
0.23735718712 0.86992603499
0.33742772358 0.11317723264
0.5639139257 0.30828681227
0.13079031439 0.30434908226
0.7640822417 0.18361949938
0.083648712012 0.24183491199
0.57951072361 0.3190101761
0.82120398591 0.51950143223
0.34680143721 0.30263012664
0.17408151237 0.43984285203
0.0032622997282 0.80050961165
0.57614727471 0.75279642023
0.28249608125 0.97291048688
0.68103895845 0.063231461259
0.76748257266 0.072372353087
0.39372712392 0.86747874221
0.39625101352 0.99630834056
0.27315363458 0.10273365907
0.92533061098 0.7160870367
0.28751150728 0.41407192787
0.64230954773 0.15449330305
0.054289988839 0.39889221003
0.32389237344 0.086949731859
0.25199294193 0.52952665542
0.30542650458 0.31554812575
0.73164418044 0.28890020337
0.35774182759 0.51955938138
0.28937914625 0.57485640331
0.50965959579 0.32257787085
0.26531518057 0.13991426101
0.32189708378 0.036938050679
0.22606685311 0.18208275135
0.21835586593 0.23395859106
0.4564481811 0.99070295544
0.15734299052 0.56281420743
0.20210078745 0.31498431645
0.65821962145 0.26691077724
0.11557296711 0.11031170337
0.53900687056 0.60848330416
0.79862863985 0.29782824578
0.86489739216 0.052239739814
0.36150063529 0.72181876999
0.066662883726 0.28936573305
0.31732026062 0.05689358963
0.84981852498 0.35554171741
0.99406372774 0.29666735851
0.42840845571 0.36289897521
0.54492034938 0.4305599752
0.087801570929 0.43933858364
0.72438730654 0.86316699184
0.35695119953 0.30901846895
0.75248678956 0.057325020888
0.67289506084 0.15947119009
0.75359365219 0.992885199
0.45540693852 0.80589354191
0.26373783908 0.42600517448
0.22214410167 0.078505554579
0.28679681525 0.24835601605
0.53794939732 0.74863628528
0.33809351794 0.3268164004
0.33595388899 0.35858629722
0.64618736704 0.31610177006
0.92873963783 0.33451078792
0.046705055512 0.098790010007
0.24118325596 0.43530340117
0.22485290223 0.5696797845
0.34182556877 0.799390687
0.37940000559 0.29956627954
0.12726011588 0.74438941262
0.1443701057 0.17344797107
0.1923361708 0.11929913515
0.16951249765 0.032631882712
0.52715394782 0.27255215278
0.74386744667 0.26390635703
0.90797394759 0.20972799227
0.49149371095 0.2947796198
0.5627826818 0.092615155189
0.1091444175 0.75106166199
0.66680017943 0.16973644081
0.26621548423 0.19633037078
0.21732813472 0.19959345225
0.62961902526 0.77241870505
0.65389231785 0.60110144606
0.1752511788 0.16257353138
0.012894734115 0.11300057434
0.70384061797 0.032905827907
0.92799418858 0.26853071728
0.70114278157 0.28482208032
0.89087516904 0.011623595836
0.22776649816 0.10294508122
0.37151298822 0.75366736354
0.5230700543 0.41889731137
0.69756218548 0.24983377944
0.24118168154 0.31894664281
0.17254288066 0.1421391783
0.17307212401 0.043199456145
0.74175992504 0.92145723793
0.96597879052 0.0035801668706
0.36779318868 0.21000385785
0.96337791095 0.045997934882
0.037102098255 0.46470885407
0.87704015774 0.24553934176
0.41604448471 0.031749928372
0.75869410963 0.27204408105
0.86580236812 0.25564442328
0.48644722069 0.0072350657714
0.82507244826 0.63047785205
0.049135239685 0.051399410352
0.32235881769 0.44988383728
0.32133808801 0.76346802838
0.088413395156 0.91342356521
0.25341853013 0.49727639822
0.87403743452 0.25228628579
0.53122764347 0.99461652848
0.21449402655 0.42902073681
0.083620993678 0.20579591381
0.11240914931 0.24248716117
0.93333027275 0.50499877304
0.19935653117 0.36946306553
0.66551864337 0.12544527751
0.20944077215 0.1968834337
0.47768985505 0.081591066816
0.94493721531 0.1070473675
0.85113344759 0.15818149945
0.032730413503 0.3033492864
0.17884253944 0.040179910455
0.38457511545 0.071813328205
0.64782995289 0.060930477983
0.43903726251 0.013362955909
0.95470447298 0.76646643091
0.26455770485 0.35787578348
0.46160722123 0.34176766995
0.13120221687 0.31650096998
0.36395527555 0.41446769307
0.98775272268 0.87505760467
0.76560590398 0.80093270952
0.42688487255 0.37732635988
0.36611271766 0.52439878737
0.55882914614 0.27228536043
0.69159583416 0.75282490024
0.26534012077 0.45516202133
0.63929090929 0.30735244643
0.82247051953 0.30561558635
0.39785928518 0.82875587924
0.92276709471 0.27527049798
0.92583398361 0.35953170471
0.18358204052 0.082626485478
0.081427245015 0.14300830512
0.47433154486 0.40042012522
0.15992645755 0.66246855391
0.022194394831 0.058605359991
0.5800614023 0.85292762471
0.46571774884 0.43185632156
0.75100515787 0.36442441806
0.3609589271 0.17184987532
0.69581494199 0.056948056703
0.46357139004 0.33575213405
0.335094801 0.48662335004
0.11240000042 0.16461364399
0.61449746741 0.69667546172
0.60293711745 0.28000778368
0.28559751877 0.48792588285
0.71154803835 0.33024342003
0.90084103376 0.15543561129
0.18528229312 0.17614370455
0.92195295852 0.33841170842
0.97659288713 0.30276540405
0.55746860571 0.25573288726
0.40803633909 0.34919651516
0.24404847737 0.60459324272
0.47042093534 0.24089261119
0.72704952335 0.30589197482
0.95221537642 0.68239434441
0.078118445615 0.2785712987
0.45464251274 0.92406640796
0.41576427342 0.31598635224
0.24016516794 0.75096380505
0.6555379067 0.0034245938257
0.78591961683 0.77577852812
0.53226883097 0.0053085303649
0.30499607109 0.96615747196
0.31836207351 0.3672343834
0.34158572522 0.7018084351
0.2899365513 0.79228707734
0.44972029296 0.46521424519
0.27133596122 0.12507565881
0.14397649838 0.092779724207
0.66547600237 0.24743925135
0.87092208702 0.068253694592
0.58324321492 0.27269090709
0.32290215553 0.55123542019
0.72209772848 0.17825579141
0.33301650054 0.013402552186
0.10670286079 0.45804990103
0.37958981064 0.94737680946
0.64736308418 0.3436116207
0.19404364733 0.25951900367
0.6927150201 0.26620816078
0.29109600909 0.75521445018
0.32986283175 0.20723539856
0.20232331108 0.15308639377
0.52406765999 0.27739580996
0.092955083789 0.16928291989
0.1553708166 0.27670518456
0.98614397169 0.85011461268
0.16590724345 0.28557156432
0.67041616281 0.22806563014
0.74030859112 0.31531697078
0.25730359889 0.34131235685
0.33671047384 0.30740123555
0.63211495582 0.7007527268
0.21939032986 0.18958783161
0.42030524845 0.318209724
0.69534321772 0.24232072864
0.12195845389 0.28507626929
0.72817851543 0.051728950147
0.62002928776 0.29915319447
0.87948453398 0.17034200605
0.3579990674 0.32078687672
0.2107729246 0.24620696197
0.25480516258 0.97895163269
0.86344730496 0.75168051704
0.56521115379 0.24874390006
0.96036349868 0.19279032243
0.1740939361 0.27953575061
0.01172945378 0.30783446644
0.8412315463 0.76619332321
0.37231479096 0.029208874528
0.31196286059 0.29481787551
0.23062341753 0.54347539805
0.43100348189 0.24988532716
0.81717593499 0.31970392939
0.30364206788 0.73026267501
0.44574774046 0.99270455932
0.56285620759 0.20811923243
0.43573659312 0.39770108923
0.35066483606 0.72048721903
0.51203199225 0.43890703774
0.34941037741 0.070373126108
0.96701322321 0.24144203205
0.024884170952 0.13463817049
0.45770956229 0.34712743263
0.39194879218 0.67941359056
0.16698846178 0.33715186569
0.20628378052 0.10537417182
0.60276201323 0.20850545416
0.86010940897 0.30444004999
0.42940405642 0.31825492861
0.15860423259 0.32438240081
0.44928314006 0.10617904785
0.17640051585 0.36220505671
0.4536924247 0.28289654261
0.38880007519 0.12955780002
0.92015417434 0.37277551221
0.76154596848 0.27616087628
0.39486623954 0.49695713119
0.71936751013 0.083214653038
0.020916168419 0.34932262369
0.47806660646 0.98136865012
0.32332506416 0.46176407964
0.45543124437 0.1948834897
0.58568329948 0.24449498894
0.61121607049 0.22393592683
0.89267644165 0.21704750608
0.27329761554 0.56445996451
0.5662889848 0.12413595074
0.17105102243 0.44614171137
0.32560973809 0.28341648875
0.22836777604 0.12952613431
0.049395234146 0.41425863496
0.16269972127 0.6477222454
0.62631571587 0.10160923921
0.41590506729 0.49420167879
0.13385644395 0.85302841919
0.52227448506 0.72186043136
0.65301487571 0.2224442661
0.19828746692 0.35035290847
0.57473970069 0.020613908117
0.51476627445 0.30928778098
0.079598390651 0.48541645741
0.94614415119 0.60801771129
0.5032350591 0.67749599396
0.48625831878 0.42399959608
0.16232875092 0.44819400549
0.93139000308 0.47537915901
0.33182830831 0.7770715398
0.63626633248 0.34332140534
0.7138577329 0.2694616058
0.74529062466 0.86088606136
0.062327653416 0.89179125007
0.11874083873 0.77668881783
0.27664990989 0.25930907637
0.40228314533 0.51156040972
0.89252862902 0.15487725173
0.070159523199 0.24894765994
0.28587378578 0.59330707899
0.28752193496 0.40231579748
0.92051857259 0.30858513843
0.70101372765 0.9432165194
0.42442210029 0.8306891018
0.8793975726 0.92244780806
0.12181928626 0.10222068734
0.0064448057805 0.30908818342
0.41465327079 0.27760892748
0.34027606728 0.80709682937
0.197158537 0.79764236487
0.27488737089 0.4049974016
0.31090467709 0.6576651477
0.41306246477 0.10172607858
0.16043559035 0.3710685046
0.59436836783 0.13056751251
0.22004594671 0.034768839057
0.23401192375 0.33428440458
0.05626754252 0.061584919711
0.61028208349 0.059731910466
0.72837592316 0.70644040053
0.35742842945 0.62842332038
0.26948483629 0.97681748715
0.009651081554 0.36749609387
0.25650773936 0.60122854235
0.4449496356 0.32986845573
0.5952575068 0.16037021162
0.11328870353 0.55020863113
0.45577557656 0.45043960148
0.37372557125 0.40746488432
0.72289157882 0.46973671119
0.75433652081 0.23316273254
0.66641881292 0.89530882324
0.82745055298 0.038690356039
0.30061094682 0.83652308765
0.98067991902 0.32697538638
0.98494304826 0.2996706182
0.80851203482 0.37335903942
0.12415143533 0.29069308468
0.022034539444 0.3155076321
0.29229102805 0.29887749133
0.4797007392 0.87394318649
0.0044584150692 0.96536536905
0.41886183019 0.30017297442
0.77813210126 0.33001388966
0.36236815014 0.64646386105
0.50399458068 0.93738724548
0.22021050729 0.54473818076
0.73840525595 0.64286030628
0.90570650923 0.24757025673
0.47061870009 0.54794422644
0.41725481751 0.85765438605
0.9516666917 0.81839067115
0.32506036938 0.79633033662
0.1437328963 0.29150464137
0.40062051774 0.22087054804
0.38744362424 0.4390801664
0.82862312398 0.17718961926
0.7272988629 0.49445474103
0.2062068779 0.33842687494
0.96434012554 0.84200176713
0.23806347487 0.99508487653
0.65205794302 0.99786036006
0.23698654781 0.40542557577
0.12135616554 0.64869000449
0.085113036777 0.091914477807
0.27144256128 0.30115376945
0.20474120462 0.57301895097
0.52145844478 0.09166320614
0.76781474452 0.04239400021
0.54334774389 0.27913656806
0.56052448877 0.28890237309
0.18149681834 0.28743214832
0.52726697337 0.39516102557
0.41028028679 0.46100296501
0.74615175511 0.29860752867
0.15765925025 0.62062215916
0.70993322243 0.27703925423
0.25912969502 0.59164529813
0.098720274705 0.45664380346
0.26718730594 0.41708875995
0.2563084947 0.56631050402
0.99387700828 0.066059313428
0.19890668114 0.46065459277
0.47646578363 0.38011650604
0.33699576925 0.5182087296
0.04552428017 0.67133131815
0.55221578506 0.31688376092
0.39099880123 0.34489824878
0.53699724984 0.42517992321
0.89887159072 0.87822153738
0.20372138545 0.090836090056
0.071685101032 0.3287647999
0.36386918798 0.77126661906
0.44306211124 0.54386294763
0.24864448714 0.42871601528
0.26550508982 0.16133178757
0.63109458628 0.31132593812
0.71555874841 0.65840255188
0.077698286812 0.31290177157
0.83123810737 0.75392092598
0.26613544388 0.11938804863
0.43416554641 0.36270232412
0.37697543366 0.16037650087
0.83997502844 0.9384709863
0.29267575625 0.47738891993
0.36032326104 0.27867845336
0.21567116452 0.14054096675
0.58900462009 0.40991733413
0.63651954715 0.082943431734
0.9921160966 0.050512392716
0.36985271544 0.84890323913
0.91418587742 0.24345669956
0.37790502025 0.42869808028
0.26042146214 0.059487480267
0.24247591701 0.44405010616
0.84879234881 0.46595008446
0.70068562081 0.2276869585
0.64571380492 0.2878064476
0.96220468619 0.26737722088
0.16870751866 0.42861601484
0.10503335483 0.12996068828
0.68407592762 0.65510531872
0.71456483297 0.26094055863
0.65327567031 0.29884500631
0.08525727302 0.74432032444
0.66474552996 0.2165535345
0.61062188885 0.24092682749
0.57925232928 0.83051159223
0.31974020844 0.32788782305
0.34107088489 0.43583556585
0.7055559086 0.50181033751
0.45931326944 0.46289652586
0.56683234683 0.26874166024
0.50910914798 0.37174397942
0.13682586373 0.32668769424
0.30977864791 0.26018598647
0.46206250673 0.22689393764
0.71667889059 0.190972186
0.68465842566 0.18062818643
0.88300025311 0.59176426714
0.97802691188 0.68281099291
0.094825823407 0.30524618881
0.66141003806 0.13668006489
0.14972709829 0.62030805729
0.14885845503 0.31022841351
0.33980298575 0.67689831198
0.85319016143 0.14657025359
0.30853889205 0.75431086631
0.33960849206 0.81526040121
0.28734618574 0.23221587798
0.37125802213 0.66140685377
0.57584284108 0.1693088393
0.58700133678 0.17658311564
0.40120596651 0.94021400348
0.89750398488 0.24775782745
0.98990975362 0.24901368338
0.3001611591 0.14943042904
0.95538104498 0.15623667519
0.34621622947 0.40359448143
0.76170792993 0.024753108815
0.34905241774 0.55098688115
0.40058192606 0.077578129837
0.38324821371 0.31732187308
0.60630882656 0.37230012708
0.59564767697 0.24123135981
0.91235500895 0.27300307153
0.27015547312 0.41057707422
0.34979587982 0.33616639589
0.47393849924 0.40725097958
0.67729234547 0.82259199452
0.56652078707 0.78684695413
0.87611258783 0.11554588291
0.92392672266 0.24723613919
0.97779251049 0.73778736342
0.90188065726 0.48373600209
0.2471355739 0.26991847891
0.18388295619 0.81041623943
0.98950275547 0.68684349101
0.086084381679 0.21939447734
0.74262647565 0.43075654531
0.73410062412 0.12760516102
0.14421416848 0.52349460114
0.88958764859 0.8414682615
0.976987252 0.97952687352
0.10349172543 0.3328490408
0.85153545397 0.74705536661
0.73790260125 0.36747529482
0.62740279591 0.17027665457
0.15814477053 0.31200039756
0.23544659207 0.58989537679
0.80281403651 0.3462239796
0.12302126099 0.53363087829
0.35636119632 0.8547535319
0.63961214988 0.021467111663
0.92732424608 0.84493346342
0.94261921069 0.25577039341
0.36558742666 0.039027537277
0.53870298817 0.27138137538
0.070022806781 0.65206803696
0.42784643745 0.05527729673
0.15997954021 0.15134784444
0.39300256788 0.33034769242
0.9682501042 0.094228441306
0.33639254038 0.45002535992
0.38751377795 0.27886644295
0.54087429446 0.10509620347
0.97552358241 0.0079178810545
0.70319848779 0.24494394651
0.18500181229 0.38041946073
0.023000687895 0.21914381914
0.30097668293 0.20366124951
0.3888581965 0.48068845387
0.033148229108 0.10539077077
0.87638930563 0.0098673799143
0.23383082956 0.16751806726
0.24787870034 0.3988347963
0.69659624996 0.33533513525
0.062422504024 0.36083325532
0.41314043356 0.79762039704
0.89093535572 0.89765417281
0.20058416351 0.33748800251
0.65892962046 0.55103056032
0.11913737956 0.027171295633
0.10286308788 0.32104859877
0.80143112276 0.9117604452
0.84750885224 0.036642433984
0.55100008203 0.2350180046
0.72388345235 0.24939311333
0.6800172624 0.21107552344
0.1465045796 0.28794776441
0.3396854825 0.30009849683
0.16339231174 0.20761431531
0.13398798094 0.0820910741
0.7877120867 0.80771264267
0.99238789598 0.33869492352
0.22238122144 0.43088123365
0.80979024184 0.12291274396
0.38381196093 0.17215659187
0.20498890545 0.76735067726
0.053580872612 0.15539452357
0.24325783735 0.58829431275
0.88054886571 0.27308048898
0.66500496801 0.19711630612
0.42911742344 0.311988701
0.28318756481 0.52507949199
0.59656022182 0.52227216743
0.65655424459 0.08280462999
0.85490184557 0.24975921787
0.053121460154 0.16490569057
0.0038053117614 0.31553564339
0.018340520037 0.4742441888
0.63873335689 0.16486435542
0.29485932247 0.45214143937
0.039724475848 0.16556021194
0.012625412523 0.13671566117
0.92998398066 0.98466648531
0.49762132516 0.98333687441
0.010399276946 0.37408050528
0.29305731217 0.0092640757313
0.56750063667 0.17592280348
0.25465181001 0.58244702853
0.74135843392 0.95033590844
0.5032012612 0.3028199874
0.62454233979 0.07206914732
0.89693035378 0.82145179251
0.79595380907 0.37195387556
0.17627171106 0.30683215271
0.37812070422 0.080013753684
0.89907138697 0.017579666754
0.012732837174 0.0441269255
0.52745313264 0.41219007955
0.20413525516 0.56651803558
0.50310057963 0.35685815571
0.94610893953 0.18968754253
0.13628122856 0.22435867015
0.55408443586 0.12270861981
0.41512944416 0.28727555972
0.53774532424 0.73547417883
0.72540372742 0.0058713123836
0.16660663365 0.19165283484
0.24804431947 0.71804146351
0.076498310446 0.18660956224
0.29090640554 0.051995681189
0.42375449495 0.3017659062
0.37849063122 0.75726608936
0.64064355337 0.29343126208
0.97284314494 0.23799111883
0.5349492508 0.16362243232
0.32425767159 0.27276205602
0.11663988794 0.31514988077
0.90614565415 0.27333353123
0.63046307191 0.040884827206
0.93650072708 0.0081039432579
0.88884964472 0.084477651795
0.62217730719 0.25313870413
0.53761376278 0.11697704888
0.31126985024 0.072272741254
0.37304727525 0.27535272671
0.97572405624 0.92550755644
0.33644581381 0.65254921434
0.67275372136 0.024384684763
0.067477596813 0.14388962154
0.15621913655 0.4969164875
0.12501438567 0.18974367513
0.31015325872 0.61899134745
0.52012665611 0.37070864162
0.10106103777 0.30645032673
0.9825457519 0.28447482989
0.79952085908 0.056930899812
0.34159298921 0.83353688437
0.037612695789 0.24644801298
0.18449896854 0.45644843245
0.54806476781 0.37543590945
0.25440229046 0.040566644244
0.098030800412 0.055812096425
0.92201962765 0.93931740843
0.35539035102 0.38194284057
0.30728152449 0.078649400001
0.84808197454 0.2070082206
0.45035141805 0.21693440582
0.75906503052 0.0025885888356
0.23610458032 0.55509202375
0.5100471011 0.22152024736
0.099074621703 0.20545142742
0.63997862239 0.060539447614
0.88938595559 0.29307905
0.69053028275 0.074685944085
0.72137477147 0.92158770539
0.74959765424 0.0069307418668
0.035670437989 0.37868548831
0.2818389638 0.56311015962
0.42077715072 0.91378499674
0.31093231696 0.1840902908
0.27310250172 0.36713281714
0.2359414889 0.51170274607
0.061997448617 0.15732196302
0.47232801748 0.28359883021
0.99728678881 0.31847528347
0.40834116852 0.28857753887
0.28763323951 0.34674520083
0.45852402016 0.44184360721
0.93928379106 0.82366070623
0.91801603503 0.016150510707
0.6761463438 0.47665192115
0.29748181441 0.89224167368
0.33526813707 0.61032631843
0.37609246181 0.80174332995
0.56103336805 0.42664630798
0.90514788209 0.059932574991
0.52234426196 0.17387953248
0.50376271958 0.099225495178
0.71890524912 0.57733398298
0.79648990785 0.81719139728
0.42142297803 0.065038996117
0.27168929523 0.042425436876
0.4555817387 0.28877248625
0.94845511935 0.18113252255
0.91168984984 0.065007503853
0.53638769634 0.28279250138
0.8307680229 0.1390014683
0.34821817871 0.72932327037
0.36192422322 0.052266375563
0.16825383753 0.48862317861
0.084311327755 0.33228777846
0.68730928956 0.19976209943
0.65868883652 0.27308167808
0.98484576927 0.44110639262
0.46221272119 0.44572519257
0.94565432479 0.26169455945
0.19821694734 0.099739869069
0.19423178052 0.27634641319
0.30254552527 0.35781392802
0.30021087991 0.50547212527
0.28870654286 0.90095272157
0.89252119548 0.20020072822
0.15527290351 0.51842088555
0.21631304005 0.33433641524
0.84287648061 0.65403821
0.31419642637 0.26626026625
0.2207086807 0.8687016815
0.55673731874 0.70553561674
0.20639322345 0.36674630674
0.30327761595 0.32238834544
0.19641310828 0.33170665859
0.99787101903 0.77397032263
0.91388646659 0.70613916452
0.11122194074 0.43923309012
0.13277424089 0.38104717677
0.69361304744 0.21831907347
0.96420319643 0.29881547498
0.067786421615 0.31818444099
0.21114421855 0.78749663093
0.76729538476 0.063262923025
0.84468941604 0.14853316965
0.26873858487 0.37742819396
0.32018438578 0.17417057307
0.15667105663 0.97416396373
0.28094414889 0.53697557436
0.62038448387 0.3660103922
0.70652482558 0.270665405
0.07974262387 0.4363908877
0.65458983124 0.98970517236
0.98152744261 0.62949420403
0.15659963551 0.26925204457
0.31666509547 0.78652504083
0.59539603687 0.2580151198
0.35433171799 0.7808427787
0.78026338919 0.74724562011
0.28873990595 0.67303733523
0.96144168798 0.71353419076
0.13312816142 0.4327712107
0.92271080948 0.91562816317
0.53402869185 0.85147820071
0.59766280933 0.39425655986
0.42155001711 0.051476705088
0.57596411712 0.29759480652
0.52195659125 0.40242483377
0.71963240883 0.25272814602
0.27885156704 0.32474850585
0.019527283174 0.29708784803
0.081211422346 0.28671271293
0.35830409287 0.42835812311
0.12355520997 0.10957029488
0.082447323009 0.11110653834
0.34922245719 0.39223333203
0.47497690692 0.19355483479
0.31578579148 0.91821806105
0.46524873874 0.37421263919
0.3325168678 0.44426533879
0.71904998448 0.30401263218
0.71952280137 0.098273902722
0.2978055912 0.66318225379
0.30459384954 0.21197570435
0.35463543655 0.26437200105
0.63358508694 0.87951962632
0.2633463924 0.3220278917
0.13601528391 0.40842388665
0.71592990191 0.88306289148
0.67892637236 0.24357443423
-0.00015372841518 0.58610204231
0.91489873148 0.72084971462
0.87505469082 0.15445269049
0.8464070735 0.045528247554
0.82573486517 0.95296212333
0.24174760981 0.075364167291
0.79373569026 0.338288175
0.34386887583 0.21653203577
0.1531278968 0.097838731394
0.42894805929 0.27186402432
0.67062618111 0.17714210271
0.95925533136 0.34241238201
0.15234776549 0.28291166022
0.94262530226 0.2446041423
0.81073667145 0.84654497981
0.43371169676 0.28794412762
0.47786633021 0.20888505274
0.71694633146 0.1206536951
0.73044690933 0.18015613918
0.36914376651 0.37660562389
0.99166419074 0.028803421709
0.54516742538 0.08052055856
0.82116798029 0.13019420395
0.50485786421 0.36564738384
0.83005066679 0.83395588154
0.40618708085 0.75761301906
0.62578312012 0.5893735314
0.56618885205 0.99581006147
0.98765868869 0.29194167363
0.32612175935 0.45386227686
0.73179895362 0.34601627718
0.3668846414 0.76697831103
0.19365272284 0.16640319867
0.66074572633 0.12165473228
0.29714089022 0.4286076621
0.7169266533 0.0093605921932
0.82439626487 0.095735339765
0.69651249163 0.10615682608
0.44995811608 0.73505059301
0.46419432417 0.64452835255
0.30969228048 0.7184789186
0.49000951479 0.41171894317
0.43672946951 0.48667802396
0.1744923205 0.39585950396
0.45649620343 0.37430898102
0.2999732256 0.47425609055
0.081060642266 0.53610398356
0.54597946807 0.18091661803
0.98450617035 0.011872425835
0.18046863316 0.33500941246
0.77696795943 0.38422240802
0.32095193142 0.40573660067
0.51566908422 0.39114086906
0.054529998111 0.38970534098
0.24787164622 0.32926256389
0.31178314061 0.89152687917
0.57539131616 0.057722799768
0.77666241827 0.021626630558
0.3709960524 0.34665768551
0.88663386086 0.60224388378
0.47065910595 0.20062692039
0.27685319368 0.53122682695
0.51469393503 0.81927452461
0.39492364618 0.75728965297
0.83364462447 0.87071182378
0.70097680817 0.85494776982
0.77215264786 0.24485183151
0.697900799 0.98848979898
0.38857070852 0.51698775968
0.73902800006 0.21552679038
0.79696870157 0.1175457111
0.13365552133 0.49538306123
0.99760462698 0.097638388756
0.93438255956 0.64758028646
0.84978099039 0.24578927377
0.95261450292 0.70383556441
0.47661494612 0.30890409749
0.57360140056 0.29042795107
0.65818058521 0.97829321873
0.40441026463 0.32187472326
0.13365768907 0.20250652723
0.85264100048 0.20862450876
0.50140090695 0.2739388488
0.73054420681 0.87463453108
0.12465856597 0.40660656465
0.35659573499 0.031535866757
0.38208189572 0.36182521279
0.46083385864 0.87879091371
0.77079906417 0.4000004657
0.42668292701 0.95114775102
0.73682462593 0.24302439023
0.030516918315 0.1166453628
0.92046237214 0.8018339945
0.3782750257 0.73647489133
0.86426784325 0.13567014737
0.36815826532 0.78188442023
0.15775874621 0.29916746598
0.55100650002 0.30048725262
0.99260659501 0.12115906908
0.72147135252 0.80830427011
0.78036650472 0.34544627656
0.069600143424 0.28079732014
0.49528292965 0.3499438943
0.4662383392 0.66737065797
0.75905973798 0.24644191666
0.046726599282 0.045389397658
0.75153704897 0.33475441481
0.21846953146 0.38680534982
0.057819021019 0.31944186883
0.10080009853 0.50513175769
0.83717219824 0.26641413595
0.42661745063 0.93066852411
0.54017904373 0.057321020999
0.93947245509 0.32675327893
0.52888123549 0.5173871968
0.7883057322 0.070208139266
0.27494878734 0.33874352931
0.23193991719 0.27060962293
0.62518202146 0.37111501802
0.38612575382 0.54697123056
0.76952504438 0.91072569608
0.64618285806 0.26593597783
0.59758193101 0.32580434967
0.002693374569 0.32326187131
0.98902854702 0.4963205276
0.25975227864 0.18251286061
0.97485499259 0.83757254746
0.38880132652 0.70929632293
0.29648031131 0.73022831389
0.098535839293 0.15153206409
0.12851274824 0.16081894963
0.54349174967 0.2059137238
0.25121892651 0.46951648963
0.46945796239 0.36802237824
0.53174568842 0.073598474526
0.4847707155 0.41664450195
0.45890369523 0.1841939169
0.33659216979 0.75451991884
0.3174539353 0.23100999493
0.93627671308 0.2130162213
0.55405689275 0.25991213754
0.45461178404 0.95217011113
0.63368704087 0.61978662842
0.99682975602 0.082422364918
0.63222938918 0.39698312734
0.64240429824 0.71138386455
0.37387681233 0.30336252006
0.17128726017 0.87300850314
0.32307315576 0.24545056836
0.2791276443 0.3619413026
0.5875026784 0.13155024599
0.29201620893 0.18017752096
0.39289812725 0.42378982988
0.46144412677 0.76687515405
0.2147628464 0.2817882814
0.055542642809 0.30858979925
0.12982614652 0.3221560102
0.13793310541 0.32108146903
0.048038117881 0.4018894529
0.91282452927 0.87559957307
0.1103832776 0.4119876177
0.86477387655 0.21273416641
0.29296112221 0.17133707033
0.88763492258 0.26264044124
0.27851981815 0.43234731262
0.43063315143 0.96099520282
0.3365863204 0.46787910229
0.85504676919 0.25736064809
0.16704792312 0.23996282599
0.2107457755 0.40101567351
0.22413424196 0.5191212004
0.79195661863 0.012385444697
0.18888426089 0.27781334685
0.30941342711 0.20123643987
0.98493552082 0.021403683334
0.0077818520282 0.065615071619
0.22816770935 0.54992762201
0.85997001159 0.85705064417
0.42952856944 0.13294022927
0.075819812986 0.82487728092
0.096514407103 0.41553049129
0.74765861958 0.13972488753
0.79611152665 0.23846612435
0.36498541434 0.064216837147
0.59041997246 0.61569256831
0.83069870224 0.79883432191
0.67822676368 0.36220964682
0.53584885505 0.81275151461
0.98166708241 0.90593268812
0.36588459229 0.17656521888
0.15098295422 0.580909926
0.97005610251 0.43214517981
0.54565424034 0.28623139666
0.50147539099 0.044878192075
0.29478272064 0.39472451323
0.097995228783 0.088508727053
0.083213412893 0.88154253567
0.23759897313 0.34045157145
0.81012403512 0.020659027808
0.69375713462 0.93483534045
0.83644152683 0.16651652672
0.88893498599 0.87749649099
0.13466223742 0.50795852583
0.93597513984 0.31250382028
0.10799676146 0.025066054066
0.54029210313 0.67621569399
0.78003009259 0.31259945499
0.2075513656 0.25759522343
0.98097228618 0.24714974767
0.35573323271 0.38704665908
0.1180621625 0.98405796026
0.052813533281 0.013535673144
0.62439820124 0.3220995712
0.68797007233 0.24475739082
0.91109761845 0.62842372628
0.3875524395 0.034567852512
0.28613332706 0.75593493807
0.3723002629 0.60508579874
0.83934192861 0.62422103485
0.67254874461 0.11950390316
0.87867440394 0.14031546359
0.067564229857 0.14997684279
0.045916784163 0.17638770501
0.69115908769 0.11088805384
0.99388517638 0.57304920042
0.56379341178 0.25698825397
0.97409051636 0.75802435529
0.27406510416 0.43902601237
0.74655324769 0.7292503938
0.21670590459 0.80965566883
0.85494653448 0.036599356103
0.79702528963 0.72280554392
0.58237087918 0.08548619436
0.95352620265 0.84077585242
0.83787486559 0.74418504988
0.70984809267 0.67102539772
0.26915537885 0.16768409813
0.91714097276 0.27722005896
0.33269098502 0.63567083928
0.37149202893 0.84421212077
0.58908988384 0.35694693555
0.31112726686 0.74747185716
0.75228449053 0.22296729137
0.50465186619 0.32367688978
0.73062380788 0.078150726085
0.17437433405 0.42125670026
0.17311502232 0.10528994563
0.4371147665 0.045547088753
0.62565729251 0.48234013108
0.51410990518 0.7681596451
0.21119964582 0.7145281457
0.14611790224 0.45978199943
0.099688856661 0.88495647228
0.4075987579 0.33600887402
0.22389974358 0.22452879363
0.54749025405 0.065781372576
0.30244726839 0.48180031602
0.43789507365 0.37078579638
0.64312481 0.23207173794
0.25845972239 0.6282158524
0.66648897467 0.51183062899
0.21806492132 0.46865413662
0.53208964202 0.96533979547
0.4892068214 0.81970113564
0.095398176576 0.5461731809
0.73365201604 0.66861549469
0.98188052425 0.96679478999
0.32492822089 0.35179558562
0.65332473463 0.34317064934
0.40204130301 0.29687113049
0.34881543499 0.83365906934
0.44502634339 0.40499247654
0.23805065004 0.4984385069
0.34957521269 0.43902316273
0.87268509393 0.13714359309
0.2760786775 0.2973581213
0.076406687705 0.86092468789
0.95275573908 0.33739836428
0.47416318947 0.70398734354
0.38503726613 0.39962753583
0.48784374109 0.061345785745
0.18685601647 0.094768501245
0.92868477286 0.81595142928
0.22454267707 0.14324870349
0.82885018656 0.2420216123
0.36675919248 0.82678468527
0.30809546337 0.28823998168
0.85790503097 0.94229631574
0.60929989039 0.013151891227
0.39241340533 0.41030881418
0.91920893477 0.55636988081
0.54098977081 0.033020607758
0.0044624532363 0.093822902038
0.66139647555 0.30404983565
0.19971416174 0.91673458516
0.043183826882 0.38402016775
0.23588914779 0.128873435
0.76629244865 0.14250371438
0.37446160425 0.40122317399
0.22004549007 0.37356931397
0.93596439525 0.49081137934
0.60348974873 0.66936332416
0.60399741247 0.38636092257
0.12862845943 0.19765270771
0.82992662126 0.28207009555
0.62101346773 0.38719950158
0.27262934714 0.23208524334
0.25639704345 0.96382269085
0.05941304038 0.084423412081
0.53268604181 0.21754223556
0.63781036647 0.35167860532
0.68041503027 0.19783908124
0.70729533282 0.1261058808
0.5849881682 0.3914869748
0.18735996539 0.26899784468
0.15577412601 0.1543765391
0.4047571026 0.23418891136
0.47054994745 0.95157321637
0.24522213321 0.45972300713
0.59803900053 0.17736666478
0.0091469911686 0.16470489845
0.47077969769 0.42144639601
0.4024597765 0.065163136722
0.83268820147 0.18727646716
0.35152073678 0.43260733652
0.16119439765 0.54487913355
0.60397626925 0.76335078078
0.2785907149 0.4148893495
0.070733479631 0.50154768825
0.1682396599 0.42133117847
0.27460209567 0.49107932226
0.12520763026 0.38405899348
0.36597926363 0.37322723265
0.39105466442 0.36391030673
0.087307028655 0.40600763209
0.90341508981 0.1635741112
0.44982657341 0.051263359894
0.69189842188 0.29682249747
0.24896245584 0.19491544738
0.92669843572 0.92212334491
0.85165064054 0.83720073714
0.77354278201 0.55729789636
0.65400189863 0.28071144563
0.13348126069 0.040133497294
0.5315860782 0.25996495288
0.38058959076 0.27953977562
0.25871900821 0.35418911178
0.93761837027 0.29841182129
0.31398202288 0.84625485918
0.19509793855 0.047535910294
0.058707040865 0.098769152861
0.19907967712 0.32162658949
0.60263493593 0.20028613837
0.31061860324 0.3250066504
0.59774209782 0.44042352094
0.55909430857 0.46486201504
0.4648372396 0.32027835707
0.22531786783 0.60638887428
0.087642593384 0.27059705475
0.4098707112 0.41678372535
0.12443972288 0.3610453985
0.68146686699 0.27971336437
0.21983925161 0.21668303516
0.49840115277 0.28902010013
0.17068392234 0.30780221039
0.67876408793 0.30071951829
0.24410276327 0.34452584328
0.0047765528477 0.46389184784
0.17858246382 0.35337968653
0.64898627756 0.92992826335
0.33479110003 0.82953098487
0.22103885386 0.12247483257
0.20272865812 0.29778350107
0.30630448809 0.94878710574
0.13038759012 0.45222207457
0.83105870638 0.26795103421
0.62907328033 0.22818931494
0.99146526279 0.78915073148
0.94139872336 0.34381868775
0.89505598798 0.71125359674
0.89816083722 0.00839063018
0.20314858325 0.034422404681
0.19455961167 0.61588952821
0.41019099443 0.32511671804
0.095248725663 0.44846218496
0.97909054063 0.14804149272
0.47835215718 0.29771714142
0.68481933798 0.16972686498
0.59514046964 0.11328755662
0.027635074392 0.36704212132
0.18627662601 0.90944396278
0.87181174508 0.040083058574
0.35606235204 0.54722463552
0.11336832747 0.83155699986
0.54391891725 0.29408941507
0.65224403098 0.17919098823
0.76006629644 0.37825502191
0.06353865051 0.11764399426
0.30534826694 0.46774627945
0.53790840955 0.35681596808
0.76750987372 0.6397692935
0.39348244767 0.44439547134
0.14320869241 0.16218717749
0.66985374165 0.86122423638
0.036609466118 0.37057534427
0.26455101506 0.40739659438
0.98634529663 0.18413728716
0.53067691019 0.1767376028
0.79150396733 0.34267902305
0.60445602305 0.19008500616
0.091021502954 0.45704529261
0.90644392963 0.97834950892
0.23454997974 0.36509219337
0.62929920654 0.62999558571
0.89570112768 0.069487820094
0.33486185305 0.68472144087
0.20905174964 0.35840054019
0.41995152831 0.16181327752
0.42596383592 0.2829871264
0.61840529752 0.82211813275
0.98325905233 0.19183011667
0.6029557594 0.18354169832
0.35414089042 0.49433196014
0.58697879576 0.76120261176
0.68064078229 0.24835524937
0.11269738172 0.37781491803
0.14536213512 0.39851605011
0.58823635747 0.22675015273
0.83142355281 0.92601788317
0.73350413187 0.25206739003
0.82340171919 0.14291881851
0.32498733314 0.82352250691
0.77610103811 0.29832231661
0.3534299486 0.67014931465
0.55446484296 0.38916586899
0.43905432094 0.39221773237
0.75938642175 0.63025350537
0.57627392928 0.69900204333
0.58327063786 0.21648186453
0.64953615141 0.10822778263
0.46307367976 0.45459078762
0.88486007315 0.18114106676
0.21480303217 0.2746149297
0.35085297449 0.86947031903
0.68462950588 0.29684442429
0.12325199217 0.71685458487
0.17128278601 0.50752923513
0.45494164773 0.339600709
0.81256147777 0.19298810286
0.1535612753 0.41808008035
0.59809136963 0.35407052576
0.9063426768 0.49580238085
0.85107038508 0.34368959026
0.78395285637 0.13137043267
0.10737620718 0.41849610537
0.91836892142 0.89483280815
0.42924048015 0.43801740018
0.99701230798 0.18772639263
0.76900068187 0.009094626529
0.9062195542 0.82389133301
0.28750609509 0.39257206587
0.77915312586 0.69548591021
0.12478753996 0.52633439116
0.0071973428418 0.038667947447
0.58207204394 0.2798053852
0.56523681881 0.85386316409
0.93468083943 0.097920831086
0.63226483863 0.098017515612
0.46052882401 0.36010396343
0.86206304429 0.86608056536
0.84409567508 0.90459909274
0.36645287206 0.046384429646
0.73793004021 0.12003445565
0.2919915966 0.64726813351
0.95825979589 0.23131597192
0.78377906195 0.22847442401
0.55779630419 0.080658228477
0.082143484958 0.60093837547
0.085096927393 0.3722317669
0.62220639371 0.93675632117
0.12128580619 0.26921914372
0.49325443245 0.90930680893
0.34701483043 0.34826200469
0.98097380646 0.58415610919
0.12437683101 0.87714246555
0.17891269177 0.60168824326
0.8179545525 0.80898706857
0.21034413195 0.58948329948
0.8463414415 0.86395074256
0.59833860085 0.71648870049
0.84319787003 0.24648309425
0.93773439789 0.23438184579
0.22571079901 0.4462226331
0.0034138490426 0.21406356108
0.19493949029 0.54776601368
0.12733251858 0.39249919605
0.39455169751 0.5215694826
0.78444000135 0.66560872509
0.50060073118 0.21138099042
0.23966680954 0.27405291511
0.61037989901 0.083109986508
0.067489957082 0.26551235381
0.40803039812 0.02729171233
0.95175781339 0.28545626666
0.73423198842 0.17091844945
0.046928672946 0.42226874959
0.69627445156 0.32412536412
0.8699301502 0.86717997906
0.46491094042 0.56889039011
0.67220205898 0.32112205121
0.011699132433 0.21495999328
0.69675352232 0.92312600649
0.34680966605 0.37374993979
0.34151885891 0.88169298574
0.092182151752 0.14968669389
0.67800289897 0.28472541153
0.28541118092 0.35277657127
0.38316498896 0.28900772379
0.053891480994 0.19380813823
0.27976306204 0.85697038664
0.35278320104 0.65337771117
0.031980774354 0.09701399375
0.77139815767 0.61405941669
0.077183069483 0.1469397999
0.63150826868 0.28351854983
0.98408812094 0.83919618556
0.72844875814 0.29558797974
0.60192663971 0.99069795357
0.30185331021 0.11322443023
0.2407854187 0.098731760295
0.46321918759 0.062452041989
0.40202348289 0.20323716494
0.27991965534 0.3975408943
0.036878047029 0.98634188175
0.017884673213 0.45694617965
0.031611617205 0.32070205572
0.96601599935 0.27892497631
0.41954435122 0.28995451076
0.11294184877 0.12083460143
0.20314802393 0.4798654854
0.47443604728 0.42923636942
0.51339776097 0.42741895279
0.61814197169 0.00117291367
0.15442975476 0.43556191299
0.59242404618 0.064343379485
0.38791622014 0.74179385015
0.23690030394 0.37036893204
0.81643121517 0.66629434379
0.13606472992 0.3669619324
0.14055950826 0.56656085561
0.33677253706 0.501688281
0.7920241556 0.95581145945
0.4332965249 0.033591356323
0.61088237253 0.32619235492
0.46635032717 0.27360580923
0.67418856052 0.34092252206
0.28375844184 0.16789405044
0.9728341649 0.12448137593
0.96119234173 0.82913129714
0.35014169864 0.40950312386
0.37291792801 0.39489953478
0.2794467628 0.58774378759
0.93510602931 0.2461024437
0.7855034182 0.20708724544
0.8968194343 0.085261835901
0.095502578194 0.0024866256638
0.87946352766 0.063919188475
0.77969914716 0.33640251412
0.61578933418 0.09998680704
0.2620496308 0.34794028113
0.72168569915 0.22677598555
0.27988139629 0.34506282821
0.26282209477 0.17516445282
0.18135780803 0.2017469959
0.97184035546 0.93588350951
0.34052639491 0.20998308901
0.72472075228 0.75411353622
0.62838600732 0.21432600549
0.026983252834 0.39245618743
0.92528533463 0.1963011425
0.50787215106 0.26579663957
0.75316056104 0.11693023434
0.15936665358 0.60399777628
0.15317678744 0.32747113402
0.35763401581 0.83984225837
0.089026867736 0.78177577321
0.3245971152 0.39070115665
0.59295057328 0.33715536812
0.010631973882 0.10050187312
0.8812908604 0.085701770242
0.30008717039 0.13677941526
0.6931247358 0.72151705266
0.87254799756 0.091416965458
0.37003682096 0.28859696553
0.19071090164 0.12982230558
0.17069582951 0.64957866106
0.10867327999 0.48322600799
0.91964114565 0.26946510136
0.97406890598 0.8013253524
0.3799617335 0.37460740037
0.50425944433 0.21949976721
0.11138553064 0.30144512023
0.19861375212 0.081690979677
0.49307248041 0.35733906844
0.38004144692 0.14719260787
0.10191550869 0.094794416058
0.32893907107 0.14029361185
0.090480207665 0.20551231718
0.16074498111 0.49126283714
0.62206915581 0.15226963087
0.61554977633 0.3416682087
0.17556871044 0.095793124431
0.19609051046 0.3422002984
0.51117413117 0.23629592813
0.17306938822 0.020402988017
0.31399648104 0.17681493637
0.75734772704 0.20403872631
0.25032869885 0.60119471078
0.37290422104 0.88721182438
0.30889801554 0.47498870892
0.0028647346755 0.16913231639
0.58210690992 0.26167439859
0.8303048919 0.21233753458
0.86871386519 0.32427045548
0.16551656206 0.43923327089
0.82886474566 0.16799531847
0.16492744983 0.10372950829
0.89278622822 0.33518672995
0.33873356411 0.7780949095
0.34487559589 0.50256302683
0.26604921001 0.58793973317
0.40326295377 0.31028901896
0.62379484998 0.97618853865
0.33846005224 0.056526529962
0.31226874211 0.4436745501
0.99139217455 0.5283550304
0.65542229 0.2130183769
0.15916819666 0.24911534554
0.55191507709 0.36385019999
0.76627003244 0.23656739328
0.73783477156 0.76697807998
0.64508998072 0.90852335174
0.30959382528 0.16363117186
0.21978548136 0.33086757895
0.0093352962176 0.38665809718
0.15127445366 0.3161317662
0.65685946477 0.91558273977
0.43676878765 0.82803179052
0.50135763879 0.58189074634
0.80242494732 0.062249906598
0.70602361312 0.25052263371
0.69008795955 0.25055504421
0.29867827178 0.67848046579
0.79235286523 0.33167832288
0.071640509377 0.53879483667
0.87555677145 0.18019200246
0.68859749562 0.27764006099
0.98022486622 0.45837397778
0.38877109059 0.33546656839
0.22312469872 0.53122755398
0.87142075113 0.66173819243
0.3240159093 0.33236358251
0.8270591949 0.0070021245332
0.36474274132 0.94442562019
0.15740744722 0.11160058585
0.19198923211 0.18603279691
0.087082030871 0.31183747359
0.35581218875 0.28191400448
0.24823539684 0.15919582004
0.82670863344 0.2180535793
0.49055335509 0.16619569143
0.83185488709 0.1214644249
0.15865002243 0.2930910763
0.61909119024 0.3766393486
0.32288889243 0.81391970098
0.55150622342 0.2624408477
0.20436844072 0.35208504925
0.22380783332 0.29002833743
0.25615199649 0.19490717461
0.41899185302 0.1808554063
0.74426690445 0.79527063013
0.27471629757 0.80041655433
0.063780321257 0.0026975415986
0.97589302778 0.24140176862
0.51676090714 0.41937455379
0.64053608617 0.28370206307
0.56566757448 0.7721825391
0.46928339036 0.43745261195
0.52767325683 0.38324827349
0.77748070282 0.11797472394
0.22885265356 0.52670600468
0.22014719892 0.60031139314
0.67777430735 0.20534355428
0.92953645094 0.30277955053
0.8025321606 0.99001773854
0.42268507583 0.39556976856
0.29510967838 0.18554538683
0.26951948134 0.21671495984
0.82405122527 0.044560441281
0.10913399037 0.40587323359
0.47751719361 0.34282477362
0.61442838717 0.026032826541
0.55944441641 0.8809216145
0.50209511121 0.22773234171
0.29807223672 0.44698078022
0.80225681752 0.12645011777
0.77049193538 0.33688616042
0.39645695683 0.95842091914
0.9716259573 0.88314927894
0.21273262868 0.15824694073
0.73649982164 0.26913773735
0.97626423416 0.0023062210488
0.37662554758 0.81538159069
0.19532537289 0.56517688027
0.30549721149 0.032722271558
0.97859498407 0.31743687966
0.49096151984 0.45204243138
0.40939626 0.87054864328
0.20206489793 0.73529749081
0.14726267131 0.33877671898
0.71581265823 0.62054176607
0.10462175645 0.05871844088
0.57083112872 0.9349392144
0.63158612057 0.14262018788
0.55563130734 0.16598546507
0.042326722116 0.37617875025
0.0063381055618 0.90179072971
0.81779966414 0.65072394709
0.1465626981 0.034230962237
0.95233644968 0.031717343519
0.13755173275 0.10427818361
0.31215326917 0.13693522596
0.75073183078 0.30402004629
0.67919270728 0.5963770506
0.9602007581 0.087482119675
0.38834044727 0.59689575565
0.95055599846 0.13923660955
0.47001927982 0.27721394442
0.8096405236 0.9421469519
0.18892296029 0.94469121813
0.41649062418 0.39299252467
0.75488074744 0.60968938002
0.086906581356 0.96158208736
0.12063251936 0.014649063944
0.86644622045 0.14673148604
0.73264635967 0.56079749039
0.81076585387 0.32737655306
0.71183477814 0.07866758849
0.50949214721 0.91567979841
0.5744261811 0.068813831204
0.89863689043 0.91946769464
0.72379121281 0.071055808538
0.2015080525 0.27978037322
0.28931245349 0.43073005396
0.44281400244 0.27543290093
0.083432174131 0.073607057699
0.87246101017 0.81000914359
0.042774329265 0.29246561129
0.36819997609 0.83338325512
0.36430255955 0.12465640322
0.36362774139 0.39923396295
0.61695196219 0.26379464766
0.14579595604 0.36448338405
0.40630267807 0.69426194409
0.10345935185 0.5259542028
0.33462735514 0.69134568543
0.32975445169 0.18159990388
0.012412648464 0.29796816804
0.91193128578 0.30097569372
0.3557240081 0.34680830484
0.42881352548 0.45060809642
0.59457915881 0.19253714094
0.76788665595 0.85830828687
0.82011676576 0.19468228016
0.6211568752 0.15862927107
0.33618471515 0.85023085342
0.1625799417 0.34101113678
0.09316871691 0.50310141315
0.066717085674 0.17500464754
0.095679992442 0.10298603697
0.92849370696 0.25471317563
0.67082638016 0.21969029893
0.62828270814 0.75255225694
0.16906224447 0.12896399544
0.29030971477 0.33064362259
0.87583119848 0.64530359863
0.57372215275 0.25996941137
0.35531944152 0.40832810768
0.73770971315 0.30021845211
0.60828779643 0.86059758229
0.31175587734 0.49214495688
0.60461153917 0.62894917238
0.44554505878 0.19653048028
0.11841802394 0.29318809365
0.39475507383 0.80450914073
0.23609793726 0.043257060969
0.35029725167 0.14293408017
0.071943410545 0.54891483686
0.91810322554 0.034217236651
0.20535766801 0.27027245305
0.30747746173 0.64350720776
0.54944600356 0.056555201539
0.52887757766 0.82318119866
0.25504112769 0.37397927437
0.034489439727 0.43373539812
0.74505906149 0.4936286048
0.6088612588 0.74833389137
0.99491712325 0.43019006235
0.54467959503 0.31796004584
0.56160040435 0.40213765214
0.52076697843 0.037068920535
0.30590452676 0.7676307935
0.68316861497 0.2534268825
0.52260625206 0.33621112353
0.35353703864 0.80070417914
0.38532482849 0.6247251252
0.058256868413 0.076202746839
0.59439354114 0.20594433618
0.91916320123 0.4097281522
0.22762908403 0.21648189051
0.039302581341 0.032567091214
0.84238010016 0.060047286524
0.41081749111 0.059823305565
0.93603444137 0.70049039066
0.70016686996 0.68696611503
0.49129120641 0.052384869607
0.64995185601 0.30307180169
0.20152772575 0.2882747938
0.35958289823 0.77776359695
0.67634040194 0.27764624593
0.61335437777 0.19139238066
0.30933015282 0.6811838881
0.25176250494 0.060059526546
0.12466032517 0.99552533508
0.33069428438 0.34871086138
0.60009268393 0.10090725072
0.13845654974 0.39435912893
0.83659959378 0.020659083928
0.86167671765 0.72628204031
0.48836581842 0.29918316453
0.653550723 0.3684892909
0.36131776395 0.63856874482
0.2225066931 0.611502551
0.95730022389 0.30216598903
0.47625199588 0.35967938254
0.96333772375 0.8097485067
0.66541254228 0.88480589665
0.44982681875 0.32618594185
0.54317985901 0.45636186028
0.98264941527 0.76636007272
0.80125059948 0.35593573643
0.388896482 0.082645691811
0.31330346266 0.079244611089
0.87940434265 0.037525753536
0.92053931517 0.32831715189
0.72446527443 0.37647565178
0.030332595533 0.29225296412
0.92377237829 0.23925273263
0.086505565067 0.46163613522
0.98395630691 0.72935680731
0.86329531131 0.47934897076
0.15063667384 0.99012015503
0.34693581041 0.80504423879
0.098036026503 0.12906834035
0.23421139564 0.97439503553
0.045703399752 0.30102352543
0.32637862512 0.41300995132
0.25870733757 0.29273818532
0.65677494273 0.25437018606
0.51713046298 0.88426100515
0.98208929038 0.26425285144
0.13964407756 0.083351279885
0.35843207317 0.45823226618
0.074517353548 0.41852673307
0.42368095376 0.26882755858
0.6039347269 0.073094453901
0.25878919145 0.99298195219
0.11805831763 0.37433246056
0.63901216153 0.31701946005
0.65227108025 0.27195405304
0.032806479265 0.17111870985
0.39900895264 0.74627462234
0.14070911059 0.53782197338
0.51140418323 0.70433403517
0.98939737605 0.15448289107
0.86991628866 0.34930224137
0.10742808482 0.014944291006
0.92176067541 0.77798979936
0.36204996111 0.9021950757
0.27577498621 0.4718701085
0.54496253168 0.32886894529
0.9210054271 0.39143984116
0.55457312687 0.60406041488
0.28705968979 0.042047593306
0.72549844709 0.64018130256
0.28329903328 0.26485137966
0.76480627938 0.31542973687
0.29043364564 0.29026933559
0.89640204376 0.86568622519
0.90781927295 0.22649589537
0.84038811352 0.79995148603
0.24758500525 0.37744454107
0.66699299464 0.31151861316
0.97166987012 0.32766356442
0.57524262902 0.88206749655
0.07375928147 0.36921495489
0.8561632132 0.67701939539
0.15396663078 0.37371337383
0.58172445189 0.97346322939
0.51932066206 0.28910602312
0.58949417438 0.18391109166
0.29753321847 0.35681776955
0.96315218592 0.61136165838
0.29216739604 0.14155405562
0.23114712734 0.17391865125
0.19100379507 0.016834410479
0.5801488875 0.18784659991
0.4364554118 0.24517121398
0.15058237388 0.1969861971
0.57870005012 0.98736054085
0.28218331665 0.12687868007
0.3673882844 0.56883901238
0.57877777386 0.32549203946
0.36770384057 0.19574701722
0.72256406796 0.35623661594
0.28773937751 0.16009164621
0.87146030171 0.16129531722
0.86041002953 0.69325524499
0.31614369635 0.25639905667
0.33782634614 0.050277737045
0.43153836584 0.78355865498
0.15960435821 0.40845803532
0.41707156339 0.35486838595
0.63801081912 0.0020784099243
0.8576462424 0.33474208626
0.94676777282 0.89532310035
0.16101464702 0.42928766039
0.51004238179 0.040249179222
0.94209861842 0.7422030355
0.40323432215 0.32962338552
0.88715464079 0.77507417751
0.30677207393 0.3899593489
0.8728950965 0.31166148437
0.21007059257 0.30372244621
0.3075867651 0.0042135975293
0.85648227779 0.15756612788
0.60380978301 0.2152901602
0.29559817586 0.46611546683
0.1059725433 0.12095202312
0.77562777849 0.72927479049
0.74967987709 0.045534372541
0.21388278893 0.11868331225
0.20858382074 0.037770959322
0.050904053275 0.50662847805
0.036844418499 0.13486196409
0.44254760837 0.17437219619
0.10098840152 0.144938557
0.90157375942 0.18881735646
0.42159321842 0.26002782707
0.39797225689 0.5351099201
0.53279060786 0.23358111875
0.37853787826 0.77148753099
0.34667103046 0.39777128205
0.7846767957 0.10537602149
0.16304400135 0.9973334866
0.13621211952 0.98553255889
0.65694173141 0.19004310044
0.092163699774 0.5254138024
0.92775039038 0.31105816453
0.2939612812 0.37646741443
0.83688017449 0.0039671969722
0.1109975546 0.49085424584
0.63301348772 0.72814522834
0.77727871496 0.96680323143
0.60922730906 0.15913427445
0.76331090795 0.26175429586
0.020663213581 0.30616744829
0.99721105177 0.072328901435
0.95461697932 0.13399036302
0.56671075312 0.081344174488
0.61723702999 0.073877804112
0.95268370634 0.25737687544
0.40978682862 0.9138688505
0.30337945296 0.2717117819
0.22733841664 0.33066868949
0.80291985931 0.011811002574
0.76319699501 0.21902477946
0.88600426907 0.12272036698
0.32865617057 0.8430401815
0.35905376389 0.9750235607
0.46859825185 0.85011444484
0.68060802691 0.32346415058
0.24560628968 0.25316754293
0.01418160271 0.062519974004
0.60693616577 0.15230748247
0.36306363428 0.66216999488
0.49963719222 0.89908047718
0.52132013215 0.21348772458
0.11358645707 0.057432089988
0.29186420523 0.30705789026
0.41096201917 0.61825998746
0.27535000936 0.077161687257
0.85298429774 0.060393655365
0.36085958729 0.29468280224
0.16105887178 0.19244280826
0.51642103862 0.10076294836
0.25212327672 0.17675711092
0.42984400099 0.10008012448
0.43818046873 0.1875631433
0.32681548171 0.16877035473
0.95046935812 0.30642051669
0.59000637632 0.43062584003
0.48157765724 0.85483975179
0.42515484008 0.72229316399
0.71333383177 0.68969380563
0.99793184771 0.24609956037
0.84650148787 0.79089848245
0.49897580147 0.32744717547
0.91912635147 0.066336753965
0.54190338134 0.39329500282
0.80259672538 0.13614091485
0.81930362599 0.02205004916
0.21895186497 0.830968391
0.58218857988 0.99748754645
0.28324594049 0.30870472911
0.20914598042 0.026275010632
0.22453052654 0.49970443269
0.57013310341 0.3819701623
0.19808164153 0.14373617954
0.026995178925 0.46295244958
0.72119875301 0.72673284558
0.80238849438 0.78425660883
0.43765096314 0.45181974742
0.13460715749 0.1106215408
0.08500040863 0.35185809594
0.39279263407 0.32003334961
0.85924229385 0.99768701021
0.50279940761 0.20567830523
0.44248290455 0.22734065662
0.40629354787 0.52187776042
0.38221146237 0.21920173003
0.043128758685 0.33147325015
0.38791438536 0.57423701709
0.19892504998 0.10878542207
0.7102524092 0.012852019816
0.51275051572 0.29022556682
0.8448263459 0.68424389045
0.90044821709 0.098521457217
0.090472305988 0.38998211696
0.36652485577 0.59468574335
0.70851127401 0.33794646664
0.5149213162 0.037339277616
0.021337240139 0.33888219758
0.84101826811 0.59775859394
0.40459282125 0.79737874
0.42088991393 0.076714314755
0.0479865913 0.076300235916
0.13407836671 0.34515226505
0.91917092155 0.83508883617
0.771141898 0.12128153332
0.57492390534 0.27664417436
0.95638513049 0.0055605968403
0.58198100374 0.40065267344
0.62467263957 0.35569281897
0.95308469182 0.95995051289
0.56265344711 0.26322259881
0.70471375403 0.73560592785
0.37893264517 0.40261413329
0.88248081834 0.25697543802
0.88605877996 0.6395875931
0.65241763233 0.58676054238
0.69713852299 0.16406453088
0.38139054645 0.45028377659
0.20172263367 0.16308504816
0.14048296608 0.27547638931
0.094763753342 0.29300090402
0.56760446868 0.40069715748
0.54188026934 0.66000689337
0.22063680952 0.2851175128
0.27858719005 0.11697062611
0.21663667764 0.40486352633
0.7292151769 0.012175264274
0.37370035613 0.44703668346
0.014529449326 0.41609094584
0.71196595333 0.99306024759
0.17692485783 0.38973769381
0.14400935655 0.30559372522
0.11778464143 0.47774200955
0.54242080534 0.69261796115
0.80659073963 0.41660010982
0.24597451607 0.55103715328
0.24589219553 0.23396513456
0.40231023096 0.2762234957
0.79176040954 0.35989173138
0.093181670314 0.23266826292
0.68821818672 0.95773739726
0.12496780386 0.14959885796
0.96544943687 0.63971246231
0.12521952161 0.35038482558
0.11765030714 0.22018122269
0.75208663259 0.67282200749
0.7182711487 0.20248871091
0.96164004581 0.45492561628
0.60688022874 0.84305230345
0.59000612849 0.8748953003
0.68042028066 0.5385050106
0.56146751951 0.38376557525
0.34384504434 0.72266889677
0.79414901039 0.30579155889
0.93084699936 0.23996636466
0.34518873892 0.85148566718
0.32400470697 0.31234943684
0.088093558016 0.48500511416
0.95291882072 0.88713536104
0.91321393583 0.10773245615
0.6448910855 0.29627445107
0.17812352539 0.36865762548
0.57525241906 0.35466878457
0.98591020773 0.24396263721
0.86452126027 0.0068215200688
0.40335364529 0.26637797216
0.95103293491 0.16035641211
0.25604960134 0.42760642928
0.52031404088 0.90477133343
0.96040306542 0.52872802014
0.28092199606 0.22092086816
0.48338907614 0.29167736697
0.90594666448 0.3155353944
0.35524800657 0.35848891332
0.34788619467 0.38544484821
0.070174283964 0.12814754649
0.62271576067 0.30616887707
0.4090071679 0.50606854045
0.55149850253 0.58308586303
0.3780371497 0.20026375047
0.34171728378 0.85745481579
0.49835106041 0.36301642851
0.22777230391 0.1498348075
0.36895075829 0.70596059038
0.38553045385 0.42786212975
0.20920450257 0.32597071723
0.58384102925 0.067274091547
0.25155731762 0.93848765659
0.18228462886 0.16520208776
0.60481155955 0.25051987116
0.23573434256 0.60746694862
0.070017291133 0.47390357784
0.20740537067 0.4667919114
0.99376294612 0.91769147951
0.73230405103 0.35559557555
0.28691046529 0.27092870334
0.47620070995 0.3259728457
0.47014300583 0.86579730773
0.30156962498 0.34891059144
0.39507356881 0.27703443154
0.74692295625 0.82414628599
0.71877433389 0.31190335198
0.65799811755 0.17194300523
0.35237672863 0.53699728783
0.48365708932 0.053259665858
0.38989559642 0.79739812623
0.0042768164886 0.25891246855
0.71338388147 0.35273055207
0.56112486103 0.52974232788
0.44757910952 0.20285242022
0.73842791341 0.51100408777
0.24913820501 0.51040565441
0.55962376825 0.18174037357
0.57951494472 0.35943989696
0.99106616764 0.1957425238
0.32035551822 0.9707078366
0.028779910116 0.58690179987
0.95112910402 0.37102053929
0.5766331056 0.42369200121
0.69252003 0.25669221399
0.54227545358 0.87374976755
0.34003132183 0.39054142384
0.070842528158 0.30120305243
0.13712454437 0.286222442
0.98416200027 0.51518992336
0.15622383239 0.31797148534
0.2192001536 0.9243610848
0.19676268083 0.3979962317
0.43507016951 0.46893155404
0.072934630199 0.31970768894
0.10561121693 0.36906462085
0.80943185633 0.53556735233
0.16971436962 0.181417206
0.15636561768 0.047313834917
0.3674605848 0.45851661
0.12626953502 0.48420246651
0.64097974452 0.9370903296
0.071117141499 0.29388236445
0.54168250898 0.93191493898
0.093063515815 0.21532993462
0.66004775835 0.81429721146
0.39902466608 0.028230029951
0.18617160559 0.052632843536
0.8856590465 0.32199623023
0.74906855883 0.70822162996
0.56361996614 0.22866916389
0.41499787976 0.43792781932
0.83740852769 0.15354217262
0.39383259402 0.035162093156
0.70789555242 0.32352729384
0.37805257478 0.37883211435
0.48137987442 0.21551170904
0.35026629637 0.76488103379
0.19432558229 0.35406206987
0.66723966586 0.30294601695
0.59899954967 0.15613960994
0.0014215361679 0.7137592291
0.056770306471 0.10969695703
0.13755870294 0.1209385092
0.98965705388 0.93586108513
0.59202972379 0.28528153013
0.22048620545 0.27096282784
0.59108103825 0.42372725719
0.50887325991 0.093575032552
0.6479752373 0.13845099171
0.078688571666 0.09103306905
0.58366494719 0.45875292708
0.37481729015 0.69628493393
0.4607009809 0.25622855819
0.22829325723 0.29706507207
0.7589961502 0.10894806904
0.64366844524 0.97679895425
0.89521286352 0.63262344212
0.11287107347 0.17142473493
0.34344682538 0.087566106073
0.43236777567 0.28251568485
0.42888553446 0.16167066444
0.95010926919 0.013318825552
0.94554577415 0.90654758499
0.16557914598 0.32242089436
0.98310753859 0.25702339925
0.73238101113 0.23168366709
0.29969504346 0.76709306663
0.32760965018 0.87804028426
0.70678248393 0.34562500539
0.94430799331 0.22067823656
0.59296791986 0.89448252032
0.085382540652 0.72775853683
0.59237251777 0.9877620291
0.95545174549 0.6218023704
0.5014114427 0.94960907921
0.82880956035 0.49260428466
0.27877731273 0.38947946978
0.65648664905 0.72438642917
0.41820959917 0.10800150339
0.32019944145 0.4938903373
0.29827257089 0.54696197214
0.95387468838 0.21802708165
0.35257458821 0.041511716137
0.29846130306 0.2928007628
0.31467694449 0.3211560461
0.62033307231 0.011780152012
0.32915432581 0.058705457686
0.22634357069 0.46443381772
0.47285350556 0.96686203386
0.28977479063 0.12980446383
0.11263234072 0.46064636314
0.6747035402 0.25812776373
0.20463406852 0.5438173874
0.31750338812 0.45679742201
0.34865131426 0.30824178721
0.64750518865 0.32401444469
0.38131681689 0.60359591926
0.41105714845 0.21129435844
0.26185744404 0.38730345372
0.96805195162 0.26837122665
0.16154198311 0.2237788798
0.4523375858 0.17367224147
0.23274247919 0.036664693079
0.8734732873 0.031173177667
0.056339302229 0.87137474636
0.63662568265 0.51121703316
0.25548743594 0.45853094113
0.55552169181 0.022952429666
0.24592282609 0.42151765263
0.28525162128 0.029261889578
0.29948591584 0.30913940903
0.91166950081 0.3194994964
0.50465504335 0.8455210271
0.18542782371 0.22320347197
0.11208990984 0.28884218234
0.83794620124 0.2852070354
0.83302964492 0.27556726238
0.72233329337 0.97894436232
0.074583147773 0.52175797436
0.57777966146 0.23111383788
0.19860978127 0.41647666379
0.90048290632 0.22249473694
0.75839394293 0.32408110597
0.29506216957 0.94025807535
0.028624755824 0.35299958986
0.38214328673 0.64968859375
0.0063212130696 0.15630624546
0.88199007563 0.35255445302
0.29631906864 0.32044701526
0.041237670342 0.27546326083
0.59943934788 0.066016747445
0.57262195016 0.26896673416
0.15406107922 0.53843906754
0.2162226577 0.65108696388
0.80070346209 0.70819667462
0.57820503464 0.26851406643
0.059099116915 0.70995929116
0.82052765688 0.78061111778
0.63613245628 0.80540465625
0.52483863484 0.43081676001
0.89797040037 0.91129575074
0.81368405509 0.15742650006
0.29198006046 0.49794091905
0.30656822239 0.24996979918
0.59633242406 0.25169105431
0.87199463023 0.88109651673
0.37622757089 0.24614905635
0.33059364236 0.2267460586
0.55384147748 0.84483100418
0.93583985397 0.18219725134
0.06574048618 0.83579622727
0.51243927918 0.1374677952
0.26015022266 0.94722804477
0.75931937723 0.57917518135
0.46736306482 0.31377784699
0.62752847457 0.27642078156
0.24765384659 0.35874155586
0.76445126022 0.35713340359
0.096616019242 0.4227870914
0.5180901514 0.46451637347
0.33895220901 0.079698556911
0.57078229693 0.42647422682
0.9576320478 0.38294304855
0.34327670575 0.3800898702
0.028462908534 0.24024009576
0.066514306574 0.053738962463
0.3571295822 0.70785925761
0.020098337223 0.33292688855
0.76342962238 0.72389294557
0.35599025701 0.77258338019
0.15549931543 0.34216088192
0.77608540181 0.012638597668
0.51808985362 0.029149734933
0.38074735278 0.70632868319
0.28286407289 0.38286710556
0.77257211768 0.23280368699
0.87116538269 0.015550559533
0.20312558458 0.38638007946
0.26287146982 0.79810051813
0.66003855361 0.32195826748
0.77035972082 0.22405556625
0.25152532923 0.56974933176
0.78167978932 0.79680341384
0.22084418041 0.16109156737
0.75728458072 0.94812684894
0.91653187752 0.23348655682
0.67867175918 0.15604018511
0.90274368688 0.34097182297
0.55672324842 0.98314236219
0.23148724108 0.054802338858
0.83844705017 0.040144056669
0.084752794886 0.1491377844
0.23070665436 0.27894502503
0.31129505151 0.31144254748
0.59447405465 0.38376035645
0.34371990246 0.31380604714
0.51211952022 0.030548846149
0.33952814125 0.40637439305
0.3169602313 0.35405523428
0.87301905934 0.95304823542
0.37793635809 0.7463946586
0.74929857641 0.76295857228
0.39539903224 0.10747455151
0.77575192671 0.14787049114
0.4023393681 0.28856594373
0.21597806321 0.1692904002
0.85387603559 0.16679500951
0.3619363956 0.83281898682
0.50249379674 0.33612823243
0.44662710252 0.93333807132
0.46611520588 0.2347535392
0.34188199902 0.846808162
0.19302367456 0.47136148629
0.86110449651 0.14432171177
0.88350681421 0.80476282992
0.94963639581 0.73659117069
0.39588434884 0.1332418693
0.65896024794 0.24805265907
0.7358920794 0.042298272941
0.76932496405 0.016242286908
0.04126459911 0.47642854746
0.97102539824 0.72290119266
0.10608659516 0.16409942944
0.82916726775 0.54349733615
0.69823803765 0.87770237001
0.17677662713 0.15065800467
0.91827455279 0.25121999242
0.26100211823 0.20266042063
0.31135868522 0.012799164205
0.2637702079 0.83490801545
0.033071552802 0.21054511237
0.41797226671 0.50497988351
0.69506262744 0.99836666244
0.94833203626 0.58888149896
0.34465758224 0.27856579355
0.67256587736 0.81112343514
0.18038197622 0.18044107076
0.10927294391 0.27647964426
0.49869092308 0.19720719338
0.99436941249 0.70757034976
0.65472641497 0.33154162179
0.60774462001 0.036578554923
0.87611116207 0.75057928745
0.69524369693 0.31403611966
0.94038995763 0.37893158338
0.67222241389 0.57053907119
0.75871981522 0.77825520657
0.065354092308 0.061050938846
0.335988272 0.16882738746
0.23631059026 0.3576721745
0.5822092283 0.12700359251
0.50096983646 0.64041127961
0.49658933149 0.029844813649
0.41574253138 0.25604107022
0.14805067677 0.37461832337
0.20517295449 0.12292904849
0.19312673407 0.43851018207
0.17173910469 0.82622578779
0.33643447042 0.2709575497
0.036886484486 0.286824364
0.54411571259 0.2179568486
0.42325112203 0.21541481312
0.53475666377 0.33354051201
0.73258076511 0.26262018193
0.63150465061 0.11314184268
0.68187485224 0.69399363529
0.78513527422 0.56821423094
0.26858758205 0.27473382375
0.36754948545 0.66943427107
0.98781544854 0.91192933131
0.72198370907 0.3371429293
0.99296636445 0.86335703764
0.94733622658 0.82960522745
0.27612939701 0.24888697435
0.81507998535 0.99588719872
0.30417640346 0.22983782927
0.92951319671 0.036043947494
0.75413465597 0.2804746458
0.36689402474 0.79552413112
0.53354188473 0.28878203088
0.36897841083 0.49619220331
0.11292460603 0.21682560261
0.38347622506 0.96230454812
0.87731911607 0.26298776433
0.22696804281 0.032556932978
0.36610323833 0.58103503302
0.21864885455 0.51829413228
0.092574733278 0.29861711873
0.84673121988 0.11170608516
0.57220692579 0.41295837381
0.17956400637 0.37732236615
0.014948960582 0.94845227308
0.34209467134 0.68963434882
0.6181665572 0.20030540654
0.42148941692 0.43190793303
0.2382530445 0.56394741162
0.026955467781 0.93688216338
0.1468743884 0.86531514628
0.85206736052 0.31935146144
0.092255136732 0.10930986512
0.8410617817 0.052473178319
0.30501679416 0.29791125167
0.09098056124 0.51105182501
0.46442853317 0.40874839131
0.68393422747 0.094881845072
0.88711562849 0.1964549466
0.31959791981 0.38982831363
0.32584259446 0.21070760116
0.60121211547 0.048629031311
0.31157124678 0.40049606293
0.25444509913 0.20997271772
0.55099937841 0.94838245151
0.34999702693 0.35397203021
0.18332876736 0.031025903443
0.73276229448 0.41565804162
0.24759316448 0.36806491342
0.34438330967 0.01468184628
0.34436435183 0.36579945418
0.17797072675 0.59329240613
0.59086386335 0.26332472337
0.8558801021 0.80224867133
0.69436578325 0.4750061486
0.15623047067 0.10462828249
0.20342813919 0.40077518265
0.23032178344 0.43411805414
0.52798565442 0.20595334998
0.77783800689 0.25174963994
0.15938143981 0.53077678936
0.48560667572 0.185200568
0.2330684469 0.47258726993
0.77768829198 0.21763445632
0.32818983698 0.99078454205
0.84928999686 0.71500894667
0.80802619739 0.14796847703
0.9585257425 0.27413306003
0.088802996341 0.799763126
0.88146749964 0.19527074592
0.23290087523 0.11861529162
0.1674741778 0.39171345166
0.38594044995 0.0085853175541
0.9364642805 0.57834244183
0.22171249779 0.56109934926
0.65918450261 0.095380241549
0.10244067608 0.10397164859
0.067113116003 0.43029607082
0.20371363298 0.90134221471
0.83407968102 0.65913453088
0.70775212192 0.29921898823
0.13407482551 0.55156591033
0.20232288075 0.99581966495
0.79803236493 0.026361543902
0.34110705549 0.95324441851
0.17404903252 0.92161102259
0.7991834559 0.85159039377
0.33032817359 0.24080024152
0.16213359909 0.18423683745
0.66765324405 0.36895403734
0.62881585172 0.37939325292
0.097795313282 0.32757977365
0.56405281333 0.32281802974
0.92192734547 0.63986733031
0.98524624047 0.3152904535
0.77090630451 0.20999232515
0.66888378076 0.26040282782
0.11285272743 0.29443436269
0.21791812433 0.57751834516
0.57136509128 0.48606756864
0.4699160583 0.80094391699
0.33232636285 0.21780877252
0.88397413718 0.82070761946
0.88546631919 0.38330481506
0.22149239742 0.58545820027
0.21488861111 0.75447317793
0.89123019198 0.052650434491
0.51818311015 0.95788526033
0.0071623659716 0.088141165925
0.93021767141 0.83267387866
0.38379572876 0.16552426065
0.40044814076 0.38178893917
0.16702011166 0.58359531246
0.30544887328 0.52464214888
0.85682524426 0.39755191577
0.99081132531 0.13536362468
0.73513362972 0.20100886959
0.32721397721 0.71589227215
0.090615083575 0.24791173124
0.16540384255 0.094023565357
0.030162589261 0.047184823613
0.16321863418 0.38769617022
0.52062163642 0.27311200669
0.69001380428 0.056343041139
0.49512320607 0.30185419569
0.35294898989 0.022933671983
0.64989576426 0.24152549239
0.60756395676 0.92970939099
0.13861050651 0.17441917775
0.79890209902 0.38184176683
0.29920285271 0.48813920628
0.38119145928 0.78609329335
0.38073040665 0.98129098511
0.55480927707 0.86463641643
0.6504044213 0.20099277756
0.43592039911 0.094579601055
0.28673676587 0.1764152994
0.55607140576 0.26697019912
0.031942586862 0.21809057241
0.84335937343 0.1399740991
0.90574399094 0.17838074
0.20922072471 0.62299965295
0.92180207338 0.44668597431
0.6950738491 0.19600938712
0.37467344187 0.090880042118
0.48939473095 0.39924763647
0.13140246863 0.33424441193
0.17173684895 0.2985221788
0.1283774293 0.41724758248
0.67241965093 0.350562072
0.61902964747 0.062863654553
0.59029901634 0.25021942694
0.012758738841 0.40767562281
0.23868473214 0.1798100977
0.77270168069 0.42216991497
0.94918659264 0.27808396433
0.30206555133 0.49761580755
0.92314239408 0.74878113627
0.32116032598 0.61372535367
0.84972764559 0.92934439001
0.73178446107 0.16000274271
0.31818064863 0.37321089421
0.38045688153 0.18868191513
0.3141185007 0.022497955012
0.62526737635 0.29211715164
0.43771297186 0.06838796493
0.93062108068 0.67454901727
0.74113851794 0.99129500069
0.43823948938 0.62789969335
0.50799385269 0.057968251621
0.67520275881 0.26551454966
0.29966539049 0.30018800447
0.98390533587 0.1498249255
0.19466385667 0.2231572023
0.26032781926 0.47535659233
0.82008383183 0.073831557258
0.076447494488 0.33719740334
0.43618859277 0.32327470449
0.83077907497 0.050175188151
0.71057425507 0.052259184294
0.96756286264 0.97773330893
0.68983728937 0.8166740122
0.20907597062 0.21066503273
0.41288039262 0.98673773694
0.019541302097 0.10395345001
0.3076481135 0.039916959205
0.68591231198 0.76818243816
0.056737466339 0.47431167802
0.99001948097 0.95876820436
0.39540269509 0.92645411201
0.44496996084 0.43740367609
0.68970956563 0.84460471266
0.62735035062 0.25678693957
0.57188528329 0.3087900268
0.51467775265 0.68872372833
0.19119246275 0.32340805892
0.5289161159 0.22108462746
0.77346415186 0.18290879793
0.66910745627 0.66495799705
0.70589012256 0.82868425525
0.32595694872 0.78817841197
0.27700682046 0.8749022471
0.47572869595 0.41508428796
0.17941448829 0.14318473056
0.3417738795 0.82752806528
0.64248514517 0.3650585546
0.49736361608 0.4181026816
0.57469096518 0.40219515075
0.56281537514 0.34947984141
0.865232746 0.087146045001
0.0174644866 0.22826354833
0.59207843005 0.41721772617
0.97163069713 0.6609276578
0.86823006914 0.95782018294
0.33071657966 0.80111235402
0.5503612637 0.41339541999
0.72722714618 0.25552980099
0.20371465738 0.53424323709
0.28106334667 0.3013310851
0.37494546668 0.2925515814
0.50381482707 0.29561608359
0.55318380225 0.32526718141
0.003724224221 0.77308909719
0.051456129862 0.2633712141
0.5759115299 0.12129803048
0.99535251229 0.10843193002
0.046630404973 0.8892864954
0.32600701518 0.69581776588
0.96496980396 0.17774009885
0.079402806428 0.38298226664
0.62819429158 0.18061557685
0.85951732308 0.98712486417
0.27444417056 0.69187414086
0.73097201219 0.93367123317
0.25268852161 0.58873783376
0.75358894091 0.090611732868
0.13995905359 0.48943751321
0.70746391232 0.55799789851
0.43063588048 0.2948611363
0.90752483008 0.26615077883
0.22355175157 0.093651481853
0.93262901506 0.26952717581
0.9280896781 0.85435469004
0.31590108071 0.19610863584
0.94459226565 0.032467172385
0.40844364041 0.21894666244
0.72369892504 0.32271934985
0.13874216304 0.37372705484
0.35944723344 0.88890345574
0.72779334907 0.093867846506
0.2042152126 0.099426107197
0.13445582353 0.068035546729
0.28280943953 0.33852107078
0.82924880271 0.032929074521
0.54696126665 0.120399663
0.40445790757 0.96601065187
0.63359905714 0.91827490244
0.64567761375 0.093864041024
0.58288392689 0.29916069516
0.17321592842 0.35791049441
0.41696115002 0.70616757533
0.50058713905 0.80897760724
0.66198235663 0.79580451331
0.34179974323 0.2870169644
0.53124114185 0.35425443316
0.8169523164 0.70610939355
0.18567915809 0.34579526691
0.61874938852 0.67958556405
0.19854263283 0.2164259356
0.0040465359087 0.43080210722
0.14627115855 0.13891752546
0.6438941128 0.031858305796
0.18517243779 0.46440582286
0.52712189747 0.3317555405
0.67864776321 0.98569693494
0.33192955198 0.56388931938
0.66159874134 0.11481308157
0.072217935805 0.12085810584
0.77481988614 0.86686404729
0.007545844468 0.33626957413
0.89033153374 0.56065923511
0.06481458381 0.32545030315
0.93652157444 0.25844231959
0.20332229031 0.58948253915
0.28438678317 0.054523943248
0.65761551339 0.072812593444
0.90626971908 0.28145146586
0.84551813144 0.56285176196
0.54819241454 0.45047052705
0.084448404092 0.1187512288
0.99311174006 0.10187398645
0.48324690942 0.23065469341
0.49863212911 0.40741254674
0.3725239502 0.97401447519
0.17771557591 0.269737282
0.89546275136 0.094690767123
0.044072618315 0.081904232333
0.44011318748 0.28457646734
0.55555789395 0.93270472255
0.22438701244 0.056690199189
0.25991287908 0.38007486817
0.37672409516 0.17903078226
0.57181931699 0.052407259231
0.76446248951 0.019414633569
0.55083551962 0.1071420767
0.6815021411 0.0094673842221
0.38501470723 0.38218730369
0.715793855 0.28463160105
0.98680278222 0.22670038948
0.8941153036 0.94455624933
0.61919059096 0.12697225362
0.75196842295 0.26831391286
0.20113237596 0.35874468426
0.75322895161 0.078957987207
0.057342785432 0.37239258571
0.8475723 0.13133675007
0.32092935596 0.13496464238
0.025601507985 0.32057973455
0.806612433 0.041374950532
0.52743238597 0.94269935223
0.51586828604 0.87123496641
0.34685818707 0.16592317478
0.40012037994 0.37555098859
0.60930896067 0.068735694933
0.55459300549 0.44329604983
0.33934686148 0.8204090493
0.39431716182 0.74958053232
0.90128339672 0.0262769754
0.17956125414 0.11745094099
0.35702019436 0.0052406628366
0.34964875902 0.74242938967
0.60059347783 0.01095307367
0.41811744496 0.41064330512
0.03594305655 0.22632655778
0.37613995058 0.38565521758
0.063855398077 0.04572116808
0.04873832223 0.20316901647
0.51519761628 0.1296908875
0.30605377953 0.40029288406
0.11523193822 0.096270774389
0.37742069505 0.23132397327
0.39183735263 0.28410483836
0.47530385551 0.93797699611
0.35246142798 0.82327580875
0.58908495931 0.39893065976
0.80473452331 0.62080179344
0.6575172556 0.94840965302
0.36331714689 0.92445325148
0.2353071832 0.30759035183
0.98710593256 0.80811559465
0.17024170268 0.75965892053
0.71752324129 0.15932316171
0.64672533869 0.30870414841
0.37755287723 0.040503580042
0.49390769898 0.30981687766
0.34897123455 0.42807289131
0.95482370331 0.93294286572
0.10817253515 0.71704615573
0.45686407145 0.41471538934
0.85329396707 0.23595129173
0.065403681494 0.40992939203
0.43344447357 0.33073890997
0.53356205652 0.038493860649
0.5910873847 0.34433721185
0.88776128331 0.53203781463
0.004765993939 0.29831110952
0.36234900904 0.034172835631
0.38903423353 0.53294957027
0.73263964654 0.99242082677
0.9308057741 0.42549592262
0.26077324287 0.43331551169
0.21735422632 0.34570072417
0.94271063857 0.36980110243
0.51111769403 0.068273520093
0.38655337115 0.67351918465
0.32031799256 0.82902076188
0.78444770227 0.84970090622
0.060008995173 0.18861080229
0.59781918918 0.92475123138
0.019636176593 0.14581659008
0.75596612928 0.96989381705
0.38181403919 0.90870081578
0.49339395444 0.69853100048
0.89038531185 0.76181388797
0.62485487539 0.71862291947
0.011779954511 0.031144327493
0.37882348735 0.34915907631
0.16931193191 0.12270564456
0.66958659848 0.064313819042
0.061900388824 0.17013890102
0.26581255044 0.48925818958
0.63578187473 0.27761370751
0.53803818101 0.30161564517
0.76485922602 0.22813140672
0.94598875225 0.23725993355
0.65858647738 0.039550883429
0.42110605854 0.37172247789
0.35782033224 0.56308933667
0.38017483309 0.42197406394
0.30641420054 0.81309716444
0.10047539813 0.26420920792
0.72390031034 0.12246295068
0.10093141626 0.9156790926
0.14307148318 0.41141375822
0.38730310712 0.22027236555
0.39088890413 0.70001698881
0.75493411123 0.34774057884
0.46393832659 0.048748107448
0.25804575768 0.51444540284
0.63399664762 0.1209852373
0.75832455595 0.22801013258
0.49786697325 0.87251148588
0.6396919221 0.21070396542
0.24394065952 0.38105107532
0.38700878623 0.27320541271
0.019366139239 0.078086499134
0.84757586996 0.83052487824
0.32529416741 0.14929663321
0.37005814729 0.64358418894
0.30356546884 0.094458620005
0.36371337907 0.38816848577
0.48029020191 0.30527536259
0.51569636415 0.27655427229
0.013743298329 0.092673398127
0.059479387291 0.35400207894
0.44616654503 0.23740806828
0.4377179836 0.29193339663
0.70319438874 0.35178378537
0.71606019987 0.9554948831
0.78495563654 0.052118684698
0.64205600457 0.2720639611
0.15936724378 0.093742013709
0.072612097081 0.38311085197
0.35513574386 0.95391779726
0.092112181222 0.3674972039
0.32626437086 0.76911251375
0.19047333313 0.3577413094
0.89025765209 0.22903777522
0.053102476799 0.17399166969
0.62666904772 0.79715471143
0.014670106397 0.66963182049
0.52519584333 0.37405439223
0.26235066723 0.5809281053
0.46662514427 0.14367091179
0.46541895751 0.20655357517
0.52644030032 0.28888232193
0.33904769808 0.73262390846
0.50282719979 0.3091487386
0.12726430806 0.51423018141
0.76619113988 0.24976863132
0.42508682149 0.42122464486
0.90029809199 0.69173686991
0.10727064836 0.34709180076
0.71477761073 0.90230744955
0.10184569859 0.40936202627
0.94099828406 0.99016999184
0.69513065859 0.27555768075
0.93831461011 0.38504123762
0.44753181624 0.30747063798
0.97205345801 0.99395655078
0.32695574154 0.35817391007
0.94703734093 0.80680863191
0.29460272127 0.86300581027
0.32061131209 0.18594282449
0.95739558752 0.097333711909
0.39038005426 0.38121675337
0.15912591881 0.14410369651
0.97988927292 0.69984588303
0.31389436648 0.87504363586
0.51144389587 0.39435884179
0.49012191513 0.34594947869
0.84596107552 0.28388656781
0.90707556155 0.36443646537
0.8837675619 0.034244334077
0.36405868732 0.42155624222
0.81613863193 0.067829839634
0.72704890854 0.10133648934
0.2950112642 0.98315662657
0.53302242509 0.29707121871
0.80588373102 0.93216211356
0.19034726303 0.3649145471
0.093696131966 0.31482975615
0.66942379079 0.27014920735
0.77679082459 0.28581648407
0.30521696224 0.42287825683
0.59029922044 0.044306366985
0.46592996023 0.26136953189
0.47063135241 0.21204331764
0.5329043051 0.47940915299
0.37132443333 0.51011369362
0.53689387187 0.40014553248
0.2609624257 0.92503271896
0.17471144402 0.11138688773
0.83952960624 0.7231964979
0.88789983122 0.34094343848
0.74498660214 0.24207744778
0.34344905676 0.13809518546
0.39942189047 0.28378682231
0.33518033816 0.067686307835
0.22724481852 0.28312725543
0.83834811098 0.20582976734
0.46952988975 0.3409097147
0.5811319086 0.33912872102
0.21361283218 0.38238975006
0.49648761838 0.38215768893
0.95350867101 0.87641403172
0.54143716514 0.46408380482
0.43721843001 0.94490470036
0.55648482392 0.35705384734
0.4041483319 0.21423098895
0.20558602716 0.056790615803
0.1540565618 0.14483380805
0.19043029186 0.042769773914
0.20837024733 0.29006210224
0.30382863024 0.013427418661
0.26068780118 0.39413585821
0.50100681014 0.080381749916
0.39876196239 0.32235640023
0.17697838776 0.13529522542
0.46730942503 0.9312042364
0.19164485952 0.58592133372
0.55660817564 0.10399843985
0.30491748626 0.59661544227
0.98377403997 0.98273717436
0.90960477356 0.046427683189
0.17041777661 0.084819640441
0.92913801311 0.34377015808
0.86569333309 0.1754078165
0.54302065807 0.44525784677
0.65178073041 0.78706818161
0.14554233998 0.29938895121
0.84106413853 0.25987800666
0.89934375735 0.19653534821
0.18630823226 0.84469807865
0.96290397544 0.16274362375
0.30255191949 0.32872051815
0.13231530148 0.18118664378
0.51478093777 0.35105202161
0.5078714318 0.34998278418
0.16003428162 0.42256388797
0.47672572655 0.38858359444
0.095013789532 0.33665571531
0.87915583637 0.018621506707
0.77937877948 0.9334919607
0.38582952513 0.61205908366
0.25531418687 0.10957808124
0.46387208185 0.039035239268
0.3865270408 0.23251452918
0.23118257924 0.28987455115
0.0088201639142 0.88200224049
0.61483080205 0.28676510563
0.86513021155 0.1196290332
0.96343694561 0.26001459276
0.088557924761 0.69702923324
0.022280876536 0.91600851362
0.88850039063 0.074314851353
0.39625856045 0.36043378704
0.97748895641 0.82751363255
0.79283213734 0.96904289149
0.71191317744 0.091130145761
0.1840592441 0.61276926376
0.076555256753 0.29170960354
0.10284403539 0.60541931447
0.43063591232 0.15192413284
0.38898584898 0.85729394345
0.49101288749 0.38948834944
0.9931641087 0.54201130793
0.53180296092 0.40306575836
0.95596571167 0.31565851806
0.44016383635 0.12118721107
0.28944838624 0.33527938431
0.11716297294 0.33700502796
0.47148855735 0.0041942875335
0.63236631098 0.99364111363
0.16967308223 0.53413303265
0.50782573776 0.02536434284
0.30815770786 0.38248581366
0.23953479671 0.54977225048
0.28703283263 0.53030814731
0.29385695659 0.26474730919
0.85781087669 0.043179508566
0.96571707612 0.98774459713
0.52752292134 0.83883700586
0.18716298812 0.12199644626
0.23130613475 0.38672243203
0.7931606959 0.24520267147
0.10391925859 0.67021558847
0.067607817636 0.30596192157
0.46467239206 0.38064471125
0.018642474901 0.096514892175
0.50718402675 0.3167615658
0.38150704488 0.30403605273
0.68756115192 0.7309584015
0.44451508742 0.34090953185
0.062251485551 0.27770399688
0.71686267932 0.71414036424
0.25956096627 0.50677372957
0.11371263979 0.33002348394
0.20598613528 0.61553233839
0.12913369658 0.50537039396
0.87632965379 0.93679919237
0.30027734446 0.28622797687
0.33749746609 0.2928120797
0.67727363159 0.38878572464
0.48538461509 0.746498733
0.95573005448 0.78923925724
0.25406982459 0.36489485987
0.13586848321 0.096582591172
0.80847698224 0.95549211435
0.75418691242 0.12928380855
0.79739282091 0.36358542903
0.785350063 0.34670327294
0.25278311544 0.068923117369
0.034754943223 0.055801274976
0.33286564046 0.82459947283
0.038815699596 0.31198294161
0.2547752922 0.65355302463
0.82222562327 0.060448434163
0.058116866579 0.32583645538
0.043516856977 0.4302171351
0.93986857489 0.27656412166
0.13237643771 0.29274836741
0.29131438991 0.54117614564
0.037749327853 0.82829835945
0.50970685403 0.28322654329
0.15785717104 0.46312924269
0.98142048064 0.20928830529
0.35919110136 0.36996725853
0.40750961888 0.16042410961
0.16598092975 0.63913562333
0.4629938953 0.089347883405
0.95950515734 0.145459703
0.72118192141 0.89822073734
0.31964490112 0.27596063643
0.12110973454 0.073041435089
0.63430994237 0.29222991249
0.38798205267 0.5902437439
0.36180600737 0.22454427757
0.2795023774 0.14685713245
0.024132493475 0.32874790961
0.45485038368 0.40373130505
0.60689016247 0.40375691137
0.83311510362 0.057052145661
0.30437496864 0.025405518054
0.38312697828 0.92204627231
0.41192715323 0.037227875801
0.78815760556 0.015516166207
0.49160783813 0.36374395785
0.25885232471 0.41309477335
0.35308171132 0.8347046696
0.89525489277 0.028660705671
0.38015665491 0.84484886097
0.70194621735 0.14320027782
0.73089597329 0.79100783061
0.51463991992 0.7553938599
0.31511452693 0.38510618311
0.28408601244 0.27782298243
0.21655100538 0.53348404932
0.87069029108 0.68090031256
0.18063868451 0.32220179236
0.62118443175 0.98410509959
0.74475639553 0.31721112186
0.59547062655 0.048412120927
0.2854465744 0.76412463384
0.4345586721 0.34492787371
0.30977354374 0.43717107535
0.095200522429 0.039048959302
0.13406969886 0.44197861708
0.14587879589 0.33236820499
0.0021640577241 0.13444647573
0.36090171942 0.60558739749
0.48983099953 0.19465719589
0.45188378193 0.75251883459
0.46190857743 0.077646709067
0.087184625506 0.029513359477
0.10539843889 0.19039062815
0.94492296276 0.09776692501


==> figures/stipling/parameters.txt <==
Groix_cmyk_20000points 
cumulative densities
c = 0.159233
cm = 0.334485
cmy = 0.616799
cmyk = 1.0
